Stabilising and accelerating light gated recurrent units for automatic speech recognition

The light gated recurrent units (Li-GRU) is well-known for achieving impressive results in automatic speech recognition (ASR) tasks while being lighter and faster to train than a standard gated recurrent units (GRU). However, the unbounded nature of its rectified linear unit on the candidate recurrent gate induces an important gradient exploding phenomenon disrupting the training process and preventing it from being applied to famous datasets. In this paper, we theoretically and empirically derive the necessary conditions for its stability as well as engineering mechanisms to speed up by a factor of five its training time, hence introducing a novel version of this architecture named SLi-GRU. Then, we evaluate its performance both on a toy task illustrating its newly acquired capabilities and a set of three different ASR datasets demonstrating lower word error rates compared to more complex recurrent neural networks.

==> resources/dataset/adding_task/ligru_layernorm/dedh_epoch.txt <==
0	0.17281334102153778
1	0.12196051329374313
2	0.11942720413208008
3	0.11210354417562485
4	0.1022731363773346
5	0.09873362630605698
6	0.09605169296264648
7	0.09887255728244781
8	0.09150636196136475
9	0.09229141473770142
10	0.08998710662126541
11	0.08675891160964966
12	0.08857493847608566
13	0.08685790002346039
14	0.08077067881822586
15	0.08574765175580978
16	0.08647438883781433
17	0.084856778383255
18	0.08215197175741196
19	0.08189952373504639
20	0.08977329730987549
21	0.08038646727800369
22	0.07986608892679214
23	0.08429223299026489
24	0.08291002362966537
25	0.08028235286474228
26	0.07688025385141373
27	0.07813726365566254
28	0.07817196100950241
29	0.07445026934146881
30	0.08246517181396484
31	0.07395100593566895
32	0.08124145865440369
33	0.07468435913324356
34	0.07643285393714905
35	0.08141115307807922
36	0.0749688372015953
37	0.07732154428958893
38	0.07580211758613586
39	0.0694790855050087
40	0.07841937243938446
41	0.0744103193283081
42	0.0737500861287117
43	0.07980427145957947
44	0.07058169692754745
45	0.06997918337583542
46	0.06962983310222626
47	0.07136382907629013
48	0.07306548953056335
49	0.07397795468568802
50	0.07283825427293777
51	0.07508205622434616
52	0.06961698085069656
53	0.07050210237503052
54	0.07050149142742157
55	0.07520397752523422
56	0.0752413347363472
57	0.06779786199331284
58	0.06636723130941391
59	0.07565100491046906
60	0.0728505328297615
61	0.07517911493778229
62	0.06939299404621124
63	0.07021337747573853
64	0.07273607701063156
65	0.07252135872840881
66	0.06986276060342789
67	0.0698927491903305
68	0.07370876520872116
69	0.07282872498035431
70	0.06701035052537918
71	0.07018007338047028
72	0.06638545542955399
73	0.06786315143108368
74	0.0697350800037384
75	0.06611771136522293
76	0.06592976301908493
77	0.07124212384223938
78	0.06948868185281754
79	0.07224906980991364
80	0.07093886286020279
81	0.07106836140155792
82	0.07776600122451782
83	0.07288715243339539
84	0.06991153955459595
85	0.07335346192121506
86	0.07170096039772034
87	0.06266525387763977
88	0.06601749360561371
89	0.07250887155532837
90	0.06674360483884811
91	0.06728646159172058
92	0.06962275505065918
93	0.07024479657411575
94	0.06734258681535721
95	0.0668053850531578
96	0.06690408289432526
97	0.0721757709980011
98	0.06908709555864334
99	0.0657990425825119
100	0.06807766109704971
101	0.07059332728385925
102	0.0695905089378357
103	0.070072703063488
104	0.06559362262487411
105	0.07057024538516998
106	0.0679616928100586
107	0.06587795168161392
108	0.07116828858852386
109	0.06364399194717407
110	0.06836743652820587
111	0.06551266461610794
112	0.06697922199964523
113	0.06547551602125168
114	0.06721410900354385
115	0.06674942374229431
116	0.07034394145011902
117	0.06714966893196106
118	0.0674721971154213
119	0.06999927014112473
120	0.06746381521224976
121	0.07147983461618423
122	0.06780769675970078
123	0.06623125076293945
124	0.069892518222332
125	0.06807954609394073
126	0.06506866961717606
127	0.06880511343479156
128	0.06596215814352036
129	0.06402366608381271
130	0.07109888643026352
131	0.07331407815217972
132	0.06204138696193695
133	0.07003625482320786
134	0.07193207740783691
135	0.0637204721570015
136	0.07079193741083145
137	0.07199889421463013
138	0.06767801195383072
139	0.06948813796043396
140	0.07156433910131454
141	0.06859525293111801
142	0.06704261898994446
143	0.07421097159385681
144	0.0713435634970665
145	0.06589896976947784
146	0.06742718070745468
147	0.0693141520023346
148	0.06947463005781174
149	0.07521350681781769
150	0.0750475749373436
151	0.07171730697154999
152	0.0711287409067154
153	0.07047552615404129
154	0.07581093907356262
155	0.07194903492927551
156	0.07029280811548233
157	0.07245591282844543
158	0.06713493168354034
159	0.07101988047361374
160	0.07294410467147827
161	0.07146163284778595
162	0.07639947533607483
163	0.07556711882352829
164	0.07446431368589401
165	0.07439960539340973
166	0.0824199914932251
167	0.0749821737408638
168	0.0748114213347435
169	0.07475647330284119
170	0.07399458438158035
171	0.07322165369987488
172	0.0781249850988388
173	0.07109695672988892
174	0.07515890896320343
175	0.07201078534126282
176	0.07481364160776138
177	0.07276152074337006
178	0.07008016109466553
179	0.07850442081689835
180	0.07101587951183319
181	0.07873055338859558
182	0.07757388055324554
183	0.08080330491065979
184	0.06857370585203171
185	0.07786685973405838
186	0.07089643180370331
187	0.07185760140419006
188	0.08160977065563202
189	0.07822287827730179
190	0.07334140688180923
191	0.08263753354549408
192	0.08443618565797806
193	0.08108237385749817
194	0.07792076468467712
195	0.08288940787315369
196	0.0846027135848999
197	0.08955001831054688
198	0.08574904501438141
199	0.08636697381734848
200	0.08175639808177948
201	0.07743742316961288
202	0.0844213217496872
203	0.08871980011463165
204	0.08597765862941742
205	0.08527132123708725
206	0.0863085687160492
207	0.08469608426094055
208	0.08838704228401184
209	0.0899045392870903
210	0.08726650476455688
211	0.08542630076408386
212	0.08873723447322845
213	0.0973733440041542
214	0.09526319801807404
215	0.09155698120594025
216	0.08625549077987671
217	0.09292902797460556
218	0.09283128380775452
219	0.10376856476068497
220	0.10612062364816666
221	0.10111188143491745
222	0.10703852772712708
223	0.10359551757574081
224	0.10665541887283325
225	0.1135961189866066
226	0.10997190326452255
227	0.11691465973854065
228	0.11438470333814621
229	0.10818877071142197
230	0.11872266978025436
231	0.13503827154636383
232	0.13373388350009918
233	0.13644979894161224
234	0.1425858736038208
235	0.14503581821918488
236	0.13875538110733032
237	0.16059841215610504
238	0.17043717205524445
239	0.17202487587928772
240	0.17120210826396942
241	0.19295290112495422
242	0.1848914921283722
243	0.18262004852294922
244	0.20757873356342316
245	0.22315864264965057
246	0.2049243301153183
247	0.23957885801792145
248	0.25940901041030884
249	0.2850370705127716
250	0.27317366003990173
251	0.3167843520641327
252	0.3280332684516907
253	0.33333560824394226
254	0.3511746823787689
255	0.38705891370773315
256	0.44358959794044495
257	0.48321637511253357
258	0.49889394640922546
259	0.6349225640296936
260	0.6810389757156372
261	0.8027073740959167
262	0.8363466858863831
263	1.102462887763977
264	1.2235532999038696
265	1.5707944631576538
266	2.4967472553253174
267	2.398454189300537
268	3.0784127712249756
269	3.5999577045440674
270	3.7814433574676514
271	3.858563184738159
272	4.144305229187012
273	4.271406173706055
274	4.68773078918457
275	4.8362507820129395
276	5.029543876647949
277	5.584762096405029
278	5.699345588684082
279	6.1642584800720215
280	5.252460479736328
281	6.306557655334473
282	6.967793941497803
283	6.494428634643555
284	8.051228523254395
285	11.125539779663086
286	14.22898006439209
287	8.737972259521484
288	11.853036880493164
289	7.470004558563232
290	8.182228088378906
291	5.485630035400391
292	8.222087860107422
293	6.532800197601318
294	4.680369853973389
295	5.3451104164123535
296	4.405053615570068
297	5.217039108276367
298	5.632701396942139
299	4.306161880493164
300	5.542974948883057
301	5.272262096405029
302	5.141622066497803
303	5.881999969482422
304	4.892655372619629
305	5.861216068267822
306	5.305026054382324
307	4.568634986877441
308	4.7934699058532715
309	4.245485305786133
310	4.38555383682251
311	4.188189506530762
312	4.549562454223633
313	4.253005027770996
314	4.298184871673584
315	4.174418926239014
316	3.9929211139678955
317	3.725355386734009
318	3.9678144454956055
319	3.9126040935516357
320	3.9967832565307617
321	3.4940202236175537
322	3.7336182594299316
323	4.03059196472168
324	3.842722177505493
325	3.980631113052368
326	3.6562085151672363
327	3.6675641536712646
328	3.7416787147521973
329	3.54233455657959
330	3.677008867263794
331	3.5621485710144043
332	3.3829970359802246
333	3.1846933364868164
334	4.267955303192139
335	3.1130168437957764
336	3.375110149383545
337	3.314223289489746
338	3.8302183151245117
339	3.3108654022216797
340	3.4361212253570557
341	3.2256033420562744
342	3.094825267791748
343	3.139326333999634
344	3.089723587036133
345	3.457341194152832
346	2.8593506813049316
347	3.592207431793213
348	2.941776752471924
349	3.282346725463867
350	2.9838876724243164
351	3.168455123901367
352	3.2290163040161133
353	2.6050729751586914
354	2.895841121673584
355	2.911628007888794
356	2.939063310623169
357	3.369269371032715
358	2.7332677841186523
359	3.139434814453125
360	2.8221662044525146
361	3.203246831893921
362	3.2576146125793457
363	3.0728464126586914
364	4.123182773590088
365	3.103416919708252
366	3.247941255569458
367	2.7527499198913574
368	3.080214738845825
369	2.655862808227539
370	3.369675636291504
371	2.455491065979004
372	3.1682512760162354
373	2.516964912414551
374	2.57344126701355
375	2.819049596786499
376	3.0357789993286133
377	2.730733633041382
378	2.9936606884002686
379	2.990159034729004
380	2.850925922393799
381	2.856785297393799
382	2.69016432762146
383	2.7331604957580566
384	2.591946840286255
385	2.6572113037109375
386	2.3925623893737793
387	2.7125608921051025
388	2.445500373840332
389	2.571417808532715
390	2.4272212982177734
391	2.6004457473754883
392	2.87801194190979
393	2.455371618270874
394	2.470489978790283
395	2.2646865844726562
396	2.603477954864502
397	2.2232515811920166
398	2.4719340801239014
399	2.375343084335327
400	2.6173720359802246
401	2.897298574447632
402	2.376389503479004
403	2.544973134994507
404	2.3068621158599854
405	2.6433587074279785
406	2.384885787963867
407	2.669264554977417
408	2.5646474361419678
409	2.7911741733551025
410	2.561418056488037
411	2.474546194076538
412	4.9035773277282715
413	2.8043549060821533
414	2.7906546592712402
415	2.8471763134002686
416	3.5963873863220215
417	2.698866367340088
418	2.9495081901550293
419	2.496386766433716
420	2.9849331378936768
421	2.6215879917144775
422	2.880833387374878
423	2.5732462406158447
424	2.5835962295532227
425	2.4621975421905518
426	2.65134334564209
427	2.6540374755859375
428	2.8822145462036133
429	2.490607261657715
430	2.3166704177856445
431	2.975210428237915
432	2.086872100830078
433	2.8377037048339844
434	2.3136229515075684
435	2.7689566612243652
436	2.4232475757598877
437	3.1360890865325928
438	2.671172618865967
439	3.238739013671875
440	2.6389334201812744
441	2.4922280311584473
442	3.0517985820770264
443	2.6912739276885986
444	2.764777898788452
445	2.1859917640686035
446	3.000891923904419
447	2.1016957759857178
448	2.5480077266693115
449	2.272575855255127
450	2.3554458618164062
451	2.4857563972473145
452	2.367866039276123
453	2.412248134613037
454	2.404977321624756
455	2.546231985092163
456	2.434601068496704
457	2.4807584285736084
458	2.1519665718078613
459	2.6900670528411865
460	2.4653563499450684
461	2.8169775009155273
462	2.234323263168335
463	2.3670201301574707
464	2.5670650005340576
465	2.3539838790893555
466	2.6103830337524414
467	2.2127137184143066
468	2.4474868774414062
469	2.102221727371216
470	2.395199775695801
471	2.202901840209961
472	2.3428468704223633
473	2.443875312805176
474	2.3010942935943604
475	2.4270710945129395
476	2.4884822368621826
477	2.566014528274536
478	2.9466893672943115
479	2.3231611251831055
480	2.1546478271484375
481	2.2122843265533447
482	3.161600351333618
483	2.5835564136505127
484	2.2400453090667725
485	8.654709815979004
486	2.17899489402771
487	2.164527654647827
488	2.2296199798583984
489	2.5048983097076416
490	2.276101589202881
491	2.423799514770508
492	2.3280882835388184
493	2.320612907409668
494	2.025418996810913
495	2.0867772102355957
496	2.5229570865631104
497	2.360996961593628
498	2.504596471786499
499	2.0733234882354736
500	2.043660879135132
501	2.105532646179199
502	2.1972286701202393
503	2.1314640045166016
504	2.074101209640503
505	1.896925687789917
506	1.7916817665100098
507	2.013383388519287
508	2.1140570640563965
509	2.0641331672668457
510	2.5046119689941406
511	1.8778207302093506
512	2.0869739055633545
513	2.106640577316284
514	2.2202820777893066
515	2.7960824966430664
516	1.9926841259002686
517	3.1296792030334473
518	2.1819987297058105
519	2.268841505050659
520	1.927693247795105
521	2.107058525085449
522	1.9696073532104492
523	2.097588300704956
524	1.9931774139404297
525	1.9835994243621826
526	2.318190097808838
527	1.944484829902649
528	1.9749197959899902
529	2.243739604949951
530	2.2900302410125732
531	2.1349761486053467
532	1.986142873764038
533	2.0401387214660645
534	2.042452096939087
535	2.2443466186523438
536	2.154048442840576
537	2.242971658706665
538	1.818192720413208
539	1.9381179809570312
540	1.9763890504837036
541	2.0960817337036133
542	1.9356014728546143
543	2.296914577484131
544	1.9924395084381104
545	1.8641220331192017
546	2.0123541355133057
547	1.8172310590744019
548	2.1136906147003174
549	2.0721774101257324
550	2.367295742034912
551	2.1582486629486084
552	2.037127733230591
553	1.9221892356872559
554	2.1291141510009766
555	2.1439571380615234
556	1.9650931358337402
557	2.2291345596313477
558	2.078749895095825
559	1.9987077713012695
560	1.8692009449005127
561	2.2360401153564453
562	2.048102855682373
563	2.044452428817749
564	2.0418777465820312
565	2.4509730339050293
566	1.8606157302856445
567	2.19875431060791
568	1.7998818159103394
569	2.0276031494140625
570	1.8594483137130737
571	1.9328681230545044
572	1.8105049133300781
573	2.0555195808410645
574	1.9462095499038696
575	1.8990527391433716
576	1.9204930067062378
577	1.9396228790283203
578	1.9203777313232422
579	2.175448417663574
580	2.2066855430603027
581	1.8294603824615479
582	1.9346622228622437
583	1.9183127880096436
584	2.051835536956787
585	1.8080987930297852
586	1.8159986734390259
587	2.2010996341705322
588	2.3429033756256104
589	1.842830777168274
590	1.8432284593582153
591	1.9213546514511108
592	1.8357925415039062
593	2.0698535442352295
594	2.090296983718872
595	1.781981110572815
596	1.917578101158142
597	1.8159990310668945
598	1.8208476305007935
599	1.9634169340133667
600	1.8887321949005127
601	1.8753111362457275
602	2.039689064025879
603	1.9125696420669556
604	1.8830645084381104
605	2.152735710144043
606	1.7333306074142456
607	2.3974099159240723
608	1.970389485359192
609	2.1554882526397705
610	1.93678617477417
611	2.068596124649048
612	1.9359880685806274
613	1.9033088684082031
614	1.7765679359436035
615	2.205070734024048
616	1.8904207944869995
617	2.083625078201294
618	2.1033122539520264
619	2.047959327697754
620	2.140545129776001
621	1.9310749769210815
622	2.1752283573150635
623	1.924841046333313
624	1.9781551361083984
625	1.977392554283142
626	2.092819929122925
627	1.8638380765914917
628	2.1958329677581787
629	1.8774449825286865
630	2.0015757083892822
631	1.8341500759124756
632	1.9346743822097778
633	1.7183037996292114
634	1.9095696210861206
635	1.8621234893798828
636	2.16530179977417
637	1.9786713123321533
638	1.8413423299789429
639	1.8594354391098022
640	2.0112111568450928
641	1.852010726928711
642	1.8634029626846313
643	1.7672545909881592
644	1.8861027956008911
645	1.6550177335739136
646	1.9460221529006958
647	1.9656461477279663
648	2.055154800415039
649	1.9507931470870972
650	2.185898542404175
651	1.888702392578125
652	2.000636339187622
653	1.9189820289611816
654	1.7356109619140625
655	1.817188024520874
656	1.7651374340057373
657	1.7808960676193237
658	1.8872628211975098
659	2.1720616817474365
660	1.806715488433838
661	1.5914000272750854
662	2.016010284423828
663	1.8563563823699951
664	2.0757522583007812
665	1.7437429428100586
666	2.0985333919525146
667	2.280797243118286
668	2.130528211593628
669	1.6457102298736572
670	1.9911713600158691
671	1.8298943042755127
672	1.926093578338623
673	1.7334706783294678
674	1.9018210172653198
675	1.7215070724487305
676	1.8358869552612305
677	2.134453535079956
678	1.7555898427963257
679	1.7977639436721802
680	2.835679054260254
681	1.6692986488342285
682	1.9421918392181396
683	1.906576156616211
684	1.7982572317123413
685	2.3752787113189697
686	1.6259675025939941
687	1.9048724174499512
688	1.8038042783737183
689	1.7140735387802124
690	1.7661086320877075
691	1.8299930095672607
692	1.8021128177642822
693	1.7344340085983276
694	1.922825813293457
695	2.0243966579437256
696	1.712689757347107
697	1.909924030303955
698	1.6760972738265991
699	1.965309977531433
700	1.7510769367218018
701	1.929457187652588
702	1.7146215438842773
703	2.137770891189575
704	1.6596239805221558
705	1.7912685871124268
706	1.7946650981903076
707	1.6408225297927856
708	2.0313570499420166
709	2.254379987716675
710	1.9389985799789429
711	1.7913681268692017
712	1.9041831493377686
713	2.021782159805298
714	1.7270129919052124
715	1.914497971534729
716	1.6404470205307007
717	2.013645887374878
718	1.8940649032592773
719	1.8976798057556152
720	2.187314510345459
721	1.7586612701416016
722	2.0206003189086914
723	1.778762698173523
724	1.850979208946228
725	1.6078568696975708
726	1.8385354280471802
727	1.7094722986221313
728	1.8642172813415527
729	1.8195611238479614
730	1.6948798894882202
731	1.6691964864730835
732	1.9155086278915405
733	1.67628812789917
734	1.8105406761169434
735	1.6522177457809448
736	1.5314332246780396
737	1.6987885236740112
738	1.7499029636383057
739	1.7550742626190186
740	1.544874906539917
741	1.651904821395874
742	1.8678306341171265
743	1.5983718633651733
744	1.733124017715454
745	1.5805256366729736
746	1.6232935190200806
747	1.7534500360488892
748	5.552165508270264
749	2.0047693252563477
750	1.8851420879364014
751	1.6284862756729126
752	1.938454031944275
753	1.5560061931610107
754	1.744797945022583
755	1.7619632482528687
756	1.9626175165176392
757	1.5854066610336304
758	1.760343074798584
759	1.6673364639282227
760	1.8657118082046509
761	1.9791942834854126
762	1.7273938655853271
763	1.9073165655136108
764	1.7260534763336182
765	1.7726112604141235
766	1.7108638286590576
767	1.5591168403625488
768	1.7636215686798096
769	1.720560073852539
770	1.7788054943084717
771	1.677398920059204
772	2.1232430934906006
773	2.064208984375
774	2.226499319076538
775	1.640501856803894
776	1.929569125175476
777	1.7431734800338745
778	1.9609605073928833
779	1.6280710697174072
780	1.8578424453735352
781	1.8149473667144775
782	1.7983582019805908
783	1.5512067079544067
784	1.924070119857788
785	1.722040057182312
786	2.242605209350586
787	1.6818304061889648
788	1.8861674070358276
789	2.104452133178711
790	1.6933385133743286
791	1.9734044075012207
792	1.9058964252471924
793	1.7591530084609985
794	1.5898021459579468
795	1.5853365659713745
796	1.6488033533096313
797	1.6080472469329834
798	2.064121961593628
799	1.82845139503479
800	1.7154737710952759
801	1.6193249225616455
802	1.8312304019927979
803	1.8676493167877197
804	1.8955671787261963
805	2.378303289413452
806	1.579413890838623
807	1.6671216487884521
808	1.6053861379623413
809	1.7760415077209473
810	1.5889476537704468
811	1.654423475265503
812	1.8576065301895142
813	1.7501013278961182
814	1.697325348854065
815	1.6128960847854614
816	1.679512858390808
817	1.6923381090164185
818	1.565840482711792
819	1.6281288862228394
820	1.610903024673462
821	1.639946699142456
822	1.6811808347702026
823	1.9489606618881226
824	1.6717419624328613
825	1.7209339141845703
826	1.7096681594848633
827	1.5826886892318726
828	1.7953697443008423
829	1.660038948059082
830	1.6837186813354492
831	1.462235689163208
832	1.6185002326965332
833	1.4311738014221191
834	1.6477370262145996
835	1.5708553791046143
836	1.7769941091537476
837	1.7858234643936157
838	1.9266526699066162
839	1.7389875650405884
840	1.6362195014953613
841	1.9215445518493652
842	1.6477676630020142
843	1.6829525232315063
844	1.5917551517486572
845	1.5721509456634521
846	1.7713068723678589
847	1.5790257453918457
848	1.9764983654022217
849	1.7036399841308594
850	1.5377310514450073
851	1.5747480392456055
852	1.493546962738037
853	1.6457898616790771
854	1.729244351387024
855	1.535231113433838
856	1.8364500999450684
857	1.6951133012771606
858	1.929874062538147
859	1.6472969055175781
860	1.5767834186553955
861	1.5545094013214111
862	1.519277811050415
863	1.529160976409912
864	1.56242036819458
865	1.6013665199279785
866	1.6648188829421997
867	1.763068437576294
868	2.0283124446868896
869	1.8432596921920776
870	1.635961651802063
871	1.4984869956970215
872	1.8901394605636597
873	1.4695851802825928
874	1.8121058940887451
875	1.6317336559295654
876	1.5568567514419556
877	1.8550844192504883
878	1.4986422061920166
879	1.747678279876709
880	1.5639723539352417
881	1.690551996231079
882	1.5475887060165405
883	1.560661792755127
884	1.8172588348388672
885	1.908812403678894
886	1.5381524562835693
887	1.8407615423202515
888	1.4476962089538574
889	1.7942254543304443
890	1.7269469499588013
891	1.8598333597183228
892	1.784082055091858
893	1.6480348110198975
894	1.796220064163208
895	1.8753411769866943
896	1.5651075839996338
897	1.479512333869934
898	1.6508749723434448
899	1.605041265487671
900	1.490478754043579
901	1.5197834968566895
902	1.6497093439102173
903	1.556348443031311
904	1.540360689163208
905	1.4346174001693726
906	1.661867618560791
907	1.518808126449585
908	1.796063780784607
909	1.5203628540039062
910	1.6032756567001343
911	1.5612988471984863
912	1.7716724872589111
913	1.5141404867172241
914	1.532369613647461
915	1.6749861240386963
916	1.5564079284667969
917	1.6855175495147705
918	1.778419017791748
919	1.6253587007522583
920	1.707885980606079
921	1.6170098781585693
922	1.5300642251968384
923	1.7764643430709839
924	1.5057899951934814
925	1.7519938945770264
926	1.652642846107483
927	1.6621888875961304
928	1.8851715326309204
929	1.6971871852874756
930	1.9922200441360474
931	1.8749020099639893
932	1.9855241775512695
933	1.9232146739959717
934	1.3948485851287842
935	1.7750627994537354
936	1.5017027854919434
937	1.5801712274551392
938	1.3810633420944214
939	2.2205793857574463
940	1.7209722995758057
941	1.4352455139160156
942	2.022897481918335
943	1.4823967218399048
944	1.7281873226165771
945	1.5414761304855347
946	2.209449529647827
947	1.6875065565109253
948	1.4992841482162476
949	1.8641448020935059
950	1.5333527326583862
951	1.88987398147583
952	1.5831652879714966
953	1.768688440322876
954	1.896748423576355
955	1.4078376293182373
956	1.847654104232788
957	1.6711513996124268
958	1.7432219982147217
959	1.743750810623169
960	1.5441195964813232
961	1.7516906261444092
962	1.5045099258422852
963	1.8561924695968628
964	1.6228948831558228
965	1.424662470817566
966	1.3871543407440186
967	1.4598407745361328
968	1.6872987747192383
969	1.4517250061035156
970	1.8933929204940796
971	1.4474846124649048
972	1.6061861515045166
973	1.8267230987548828
974	1.3901931047439575
975	1.5942513942718506
976	1.573559045791626
977	1.4445326328277588
978	1.900962233543396
979	1.771830677986145
980	1.3809813261032104
981	1.7234917879104614
982	1.4571266174316406
983	1.7145711183547974
984	1.7246408462524414
985	1.8553918600082397
986	1.7570263147354126
987	1.3601418733596802
988	1.6961549520492554
989	1.8488001823425293
990	1.6235841512680054
991	1.7365983724594116
992	1.6988697052001953
993	1.9277395009994507
994	1.520219087600708
995	1.787337064743042
996	1.7399711608886719
997	1.6413841247558594
998	1.931936502456665
999	1.549720287322998
1000	1.7273831367492676


==> resources/dataset/adding_task/ligru_layernorm/lambda_epoch.txt <==
0	1.466
1	1.335
2	1.337
3	1.275
4	1.232
5	1.217
6	1.227
7	1.201
8	1.189
9	1.196
10	1.173
11	1.149
12	1.150
13	1.113
14	1.115
15	1.103
16	1.100
17	1.116
18	1.100
19	1.109
20	1.106
21	1.115
22	1.105
23	1.089
24	1.076
25	1.064
26	1.081
27	1.069
28	1.055
29	1.068
30	1.057
31	1.077
32	1.082
33	1.078
34	1.061
35	1.057
36	1.056
37	1.054
38	1.050
39	1.038
40	1.046
41	1.037
42	1.028
43	1.031
44	1.017
45	1.044
46	1.029
47	1.023
48	1.034
49	1.056
50	1.016
51	1.019
52	1.038
53	1.027
54	1.026
55	1.019
56	1.004
57	1.038
58	1.022
59	1.015
60	1.029
61	1.024
62	1.023
63	1.012
64	1.028
65	1.023
66	1.010
67	1.016
68	1.032
69	1.014
70	1.009
71	1.018
72	1.021
73	1.006
74	0.990
75	0.996
76	0.996
77	0.992
78	1.006
79	0.991
80	0.979
81	1.000
82	1.000
83	0.999
84	0.995
85	0.979
86	0.979
87	0.975
88	0.989
89	0.988
90	1.004
91	0.982
92	1.008
93	0.994
94	1.003
95	0.988
96	0.986
97	0.992
98	0.996
99	0.980
100	0.990
101	0.982
102	0.984
103	0.977
104	1.008
105	0.995
106	1.003
107	1.005
108	1.010
109	0.996
110	1.002
111	0.980
112	0.969
113	0.977
114	0.993
115	0.984
116	0.984
117	0.995
118	0.987
119	0.985
120	0.970
121	0.992
122	0.983
123	0.961
124	0.968
125	0.978
126	0.977
127	0.983
128	0.984
129	0.981
130	0.990
131	0.986
132	0.960
133	0.976
134	0.971
135	0.993
136	0.979
137	0.983
138	0.984
139	0.993
140	0.972
141	0.986
142	0.973
143	0.968
144	0.985
145	0.995
146	0.970
147	0.977
148	0.990
149	0.962
150	0.980
151	0.990
152	0.995
153	0.974
154	0.984
155	0.985
156	0.997
157	0.973
158	0.970
159	0.986
160	0.968
161	0.966
162	1.006
163	0.992
164	0.982
165	0.988
166	0.960
167	0.950
168	0.959
169	0.989
170	0.979
171	0.988
172	0.963
173	0.971
174	0.972
175	0.973
176	0.978
177	0.974
178	0.967
179	0.969
180	0.980
181	0.975
182	0.975
183	1.002
184	0.969
185	0.977
186	0.967
187	0.981
188	0.970
189	0.987
190	0.975
191	0.986
192	0.988
193	0.986
194	0.980
195	0.981
196	0.987
197	0.967
198	0.970
199	0.992
200	0.961
201	0.970
202	0.978
203	0.987
204	0.989
205	0.961
206	0.971
207	0.962
208	0.990
209	0.965
210	0.996
211	0.974
212	0.983
213	0.981
214	0.994
215	0.992
216	0.998
217	0.976
218	0.973
219	0.998
220	0.978
221	0.976
222	0.992
223	1.000
224	0.963
225	0.973
226	0.974
227	0.973
228	0.978
229	0.974
230	0.971
231	0.964
232	0.961
233	0.948
234	0.955
235	0.952
236	0.943
237	0.950
238	0.952
239	0.964
240	0.987
241	0.957
242	0.961
243	0.945
244	0.955
245	0.962
246	0.946
247	0.963
248	0.952
249	0.949
250	0.974
251	0.949
252	0.956
253	0.947
254	0.943
255	0.941
256	0.933
257	0.939
258	0.949
259	0.946
260	0.930
261	0.946
262	0.923
263	0.934
264	0.921
265	0.910
266	0.941
267	0.922
268	0.917
269	0.928
270	0.920
271	0.906
272	0.891
273	0.897
274	0.887
275	0.905
276	0.886
277	0.885
278	0.858
279	0.880
280	0.911
281	0.914
282	0.896
283	0.944
284	0.934
285	0.946
286	0.946
287	0.947
288	0.924
289	0.927
290	0.934
291	0.932
292	0.930
293	0.897
294	0.911
295	0.928
296	0.935
297	0.933
298	0.910
299	0.920
300	0.954
301	0.927
302	0.944
303	0.961
304	0.950
305	0.967
306	0.958
307	0.967
308	0.966
309	0.970
310	0.962
311	0.964
312	0.977
313	0.961
314	0.956
315	0.981
316	1.001
317	0.978
318	0.979
319	0.979
320	1.000
321	0.992
322	1.019
323	1.029
324	0.994
325	1.006
326	1.000
327	1.037
328	1.023
329	1.023
330	1.024
331	1.031
332	1.037
333	1.014
334	1.027
335	1.036
336	1.021
337	1.027
338	1.047
339	1.059
340	1.029
341	1.040
342	1.032
343	1.037
344	1.040
345	1.017
346	1.050
347	1.069
348	1.050
349	1.043
350	1.038
351	1.064
352	1.050
353	1.029
354	1.049
355	1.056
356	1.069
357	1.052
358	1.050
359	1.054
360	1.063
361	1.064
362	1.053
363	1.058
364	1.071
365	1.058
366	1.076
367	1.068
368	1.079
369	1.072
370	1.087
371	1.073
372	1.051
373	1.073
374	1.079
375	1.090
376	1.087
377	1.064
378	1.072
379	1.080
380	1.066
381	1.084
382	1.059
383	1.085
384	1.073
385	1.072
386	1.066
387	1.070
388	1.054
389	1.074
390	1.081
391	1.071
392	1.096
393	1.060
394	1.081
395	1.061
396	1.061
397	1.068
398	1.054
399	1.067
400	1.081
401	1.083
402	1.074
403	1.083
404	1.072
405	1.072
406	1.090
407	1.079
408	1.081
409	1.075
410	1.082
411	1.068
412	1.059
413	1.073
414	1.078
415	1.080
416	1.081
417	1.109
418	1.064
419	1.092
420	1.089
421	1.088
422	1.084
423	1.112
424	1.090
425	1.075
426	1.077
427	1.078
428	1.079
429	1.095
430	1.094
431	1.104
432	1.087
433	1.078
434	1.062
435	1.093
436	1.092
437	1.095
438	1.067
439	1.095
440	1.125
441	1.092
442	1.099
443	1.078
444	1.093
445	1.096
446	1.098
447	1.066
448	1.093
449	1.097
450	1.120
451	1.088
452	1.100
453	1.089
454	1.123
455	1.111
456	1.093
457	1.103
458	1.088
459	1.121
460	1.086
461	1.096
462	1.106
463	1.093
464	1.131
465	1.104
466	1.099
467	1.100
468	1.130
469	1.100
470	1.107
471	1.116
472	1.140
473	1.109
474	1.123
475	1.097
476	1.102
477	1.132
478	1.114
479	1.144
480	1.131
481	1.116
482	1.099
483	1.109
484	1.107
485	1.102
486	1.091
487	1.122
488	1.106
489	1.113
490	1.081
491	1.096
492	1.094
493	1.101
494	1.083
495	1.106
496	1.082
497	1.121
498	1.118
499	1.104
500	1.098
501	1.113
502	1.105
503	1.084
504	1.119
505	1.115
506	1.101
507	1.099
508	1.088
509	1.116
510	1.114
511	1.110
512	1.102
513	1.102
514	1.105
515	1.101
516	1.105
517	1.105
518	1.116
519	1.123
520	1.100
521	1.107
522	1.094
523	1.114
524	1.098
525	1.122
526	1.123
527	1.088
528	1.116
529	1.110
530	1.113
531	1.111
532	1.101
533	1.101
534	1.098
535	1.117
536	1.113
537	1.114
538	1.129
539	1.112
540	1.095
541	1.112
542	1.121
543	1.134
544	1.116
545	1.140
546	1.130
547	1.118
548	1.130
549	1.119
550	1.140
551	1.107
552	1.129
553	1.107
554	1.140
555	1.121
556	1.115
557	1.119
558	1.124
559	1.143
560	1.122
561	1.137
562	1.128
563	1.129
564	1.135
565	1.088
566	1.122
567	1.125
568	1.112
569	1.122
570	1.120
571	1.111
572	1.142
573	1.104
574	1.105
575	1.106
576	1.122
577	1.096
578	1.141
579	1.121
580	1.141
581	1.099
582	1.127
583	1.132
584	1.132
585	1.118
586	1.118
587	1.119
588	1.126
589	1.126
590	1.125
591	1.149
592	1.124
593	1.128
594	1.136
595	1.154
596	1.115
597	1.130
598	1.140
599	1.119
600	1.133
601	1.114
602	1.157
603	1.142
604	1.139
605	1.125
606	1.117
607	1.124
608	1.135
609	1.124
610	1.138
611	1.133
612	1.133
613	1.126
614	1.134
615	1.113
616	1.124
617	1.148
618	1.133
619	1.130
620	1.160
621	1.127
622	1.113
623	1.112
624	1.120
625	1.110
626	1.116
627	1.144
628	1.121
629	1.136
630	1.121
631	1.136
632	1.137
633	1.133
634	1.114
635	1.131
636	1.128
637	1.142
638	1.114
639	1.139
640	1.137
641	1.121
642	1.137
643	1.164
644	1.164
645	1.122
646	1.156
647	1.145
648	1.153
649	1.113
650	1.126
651	1.152
652	1.154
653	1.151
654	1.149
655	1.133
656	1.153
657	1.152
658	1.127
659	1.156
660	1.113
661	1.127
662	1.132
663	1.138
664	1.161
665	1.140
666	1.133
667	1.145
668	1.106
669	1.140
670	1.136
671	1.147
672	1.140
673	1.150
674	1.131
675	1.149
676	1.141
677	1.111
678	1.160
679	1.143
680	1.138
681	1.125
682	1.131
683	1.148
684	1.135
685	1.145
686	1.149
687	1.130
688	1.153
689	1.151
690	1.130
691	1.137
692	1.147
693	1.121
694	1.113
695	1.144
696	1.137
697	1.135
698	1.132
699	1.134
700	1.135
701	1.129
702	1.143
703	1.135
704	1.118
705	1.131
706	1.152
707	1.164
708	1.132
709	1.140
710	1.126
711	1.123
712	1.136
713	1.130
714	1.150
715	1.124
716	1.133
717	1.130
718	1.135
719	1.139
720	1.131
721	1.127
722	1.151
723	1.146
724	1.139
725	1.127
726	1.166
727	1.140
728	1.145
729	1.133
730	1.130
731	1.161
732	1.121
733	1.126
734	1.145
735	1.134
736	1.121
737	1.160
738	1.136
739	1.147
740	1.135
741	1.121
742	1.128
743	1.178
744	1.151
745	1.120
746	1.134
747	1.127
748	1.134
749	1.149
750	1.161
751	1.149
752	1.156
753	1.131
754	1.134
755	1.122
756	1.132
757	1.154
758	1.138
759	1.136
760	1.154
761	1.152
762	1.162
763	1.145
764	1.126
765	1.147
766	1.144
767	1.141
768	1.133
769	1.136
770	1.140
771	1.149
772	1.147
773	1.168
774	1.143
775	1.125
776	1.145
777	1.134
778	1.134
779	1.147
780	1.147
781	1.173
782	1.131
783	1.125
784	1.139
785	1.138
786	1.152
787	1.166
788	1.135
789	1.148
790	1.124
791	1.145
792	1.112
793	1.122
794	1.138
795	1.119
796	1.145
797	1.125
798	1.127
799	1.145
800	1.149
801	1.133
802	1.127
803	1.128
804	1.143
805	1.134
806	1.125
807	1.144
808	1.140
809	1.124
810	1.120
811	1.149
812	1.163
813	1.129
814	1.132
815	1.136
816	1.139
817	1.143
818	1.126
819	1.139
820	1.157
821	1.130
822	1.128
823	1.153
824	1.137
825	1.146
826	1.150
827	1.131
828	1.142
829	1.121
830	1.138
831	1.162
832	1.152
833	1.147
834	1.172
835	1.144
836	1.146
837	1.150
838	1.161
839	1.145
840	1.150
841	1.148
842	1.124
843	1.150
844	1.139
845	1.134
846	1.159
847	1.150
848	1.147
849	1.151
850	1.139
851	1.124
852	1.163
853	1.156
854	1.145
855	1.153
856	1.140
857	1.131
858	1.157
859	1.162
860	1.138
861	1.141
862	1.155
863	1.147
864	1.159
865	1.144
866	1.155
867	1.146
868	1.161
869	1.172
870	1.133
871	1.152
872	1.154
873	1.167
874	1.136
875	1.157
876	1.149
877	1.135
878	1.144
879	1.162
880	1.138
881	1.160
882	1.143
883	1.156
884	1.137
885	1.160
886	1.164
887	1.116
888	1.149
889	1.160
890	1.131
891	1.158
892	1.156
893	1.165
894	1.156
895	1.134
896	1.161
897	1.148
898	1.127
899	1.140
900	1.154
901	1.148
902	1.147
903	1.139
904	1.147
905	1.140
906	1.152
907	1.125
908	1.157
909	1.153
910	1.173
911	1.154
912	1.142
913	1.163
914	1.150
915	1.140
916	1.132
917	1.171
918	1.150
919	1.157
920	1.169
921	1.168
922	1.161
923	1.154
924	1.147
925	1.168
926	1.153
927	1.152
928	1.146
929	1.139
930	1.171
931	1.153
932	1.139
933	1.169
934	1.154
935	1.162
936	1.159
937	1.170
938	1.140
939	1.175
940	1.162
941	1.138
942	1.148
943	1.134
944	1.147
945	1.158
946	1.159
947	1.173
948	1.140
949	1.126
950	1.164
951	1.158
952	1.154
953	1.183
954	1.158
955	1.146
956	1.138
957	1.161
958	1.145
959	1.139
960	1.182
961	1.139
962	1.159
963	1.145
964	1.165
965	1.154
966	1.143
967	1.139
968	1.139
969	1.150
970	1.143
971	1.155
972	1.168
973	1.152
974	1.156
975	1.152
976	1.159
977	1.147
978	1.132
979	1.134
980	1.157
981	1.151
982	1.132
983	1.149
984	1.137
985	1.158
986	1.167
987	1.155
988	1.150
989	1.150
990	1.150
991	1.172
992	1.156
993	1.171
994	1.152
995	1.147
996	1.166
997	1.160
998	1.162
999	1.142
1000	1.169


==> resources/dataset/adding_task/ligru_layernorm/loss_epoch.txt <==
0	0.42031604051589966
1	0.24791410565376282
2	0.26087257266044617
3	0.24596910178661346
4	0.20794865489006042
5	0.20571845769882202
6	0.21638736128807068
7	0.22715222835540771
8	0.19199591875076294
9	0.19896948337554932
10	0.19715255498886108
11	0.19316613674163818
12	0.20049771666526794
13	0.18288642168045044
14	0.1560535728931427
15	0.19212006032466888
16	0.19693899154663086
17	0.18262119591236115
18	0.17801208794116974
19	0.17247676849365234
20	0.21725359559059143
21	0.16991476714611053
22	0.17184525728225708
23	0.1860683262348175
24	0.18461644649505615
25	0.1763131320476532
26	0.16423487663269043
27	0.16777721047401428
28	0.17029547691345215
29	0.15442168712615967
30	0.19737932085990906
31	0.16586662828922272
32	0.19258686900138855
33	0.1589440405368805
34	0.17075732350349426
35	0.19259613752365112
36	0.17126253247261047
37	0.18734952807426453
38	0.17303037643432617
39	0.15119600296020508
40	0.18319325149059296
41	0.17785292863845825
42	0.1704769730567932
43	0.1947731226682663
44	0.15736594796180725
45	0.16357648372650146
46	0.15607495605945587
47	0.16635513305664062
48	0.17354434728622437
49	0.18460556864738464
50	0.17447111010551453
51	0.18516558408737183
52	0.1606099009513855
53	0.16653230786323547
54	0.1672518253326416
55	0.19289252161979675
56	0.18248608708381653
57	0.15555550158023834
58	0.14854344725608826
59	0.18976804614067078
60	0.18156331777572632
61	0.1897200345993042
62	0.1585513949394226
63	0.17030490934848785
64	0.18046846985816956
65	0.1753789335489273
66	0.16927912831306458
67	0.1648770570755005
68	0.1769338846206665
69	0.1795050948858261
70	0.152618870139122
71	0.16339075565338135
72	0.1629239320755005
73	0.16140462458133698
74	0.16955476999282837
75	0.15589846670627594
76	0.1494145393371582
77	0.180928573012352
78	0.16643229126930237
79	0.17396533489227295
80	0.17029279470443726
81	0.1728016883134842
82	0.20630067586898804
83	0.1803487092256546
84	0.16750620305538177
85	0.19211535155773163
86	0.17815083265304565
87	0.13584735989570618
88	0.15626555681228638
89	0.18880528211593628
90	0.1573907732963562
91	0.1591474711894989
92	0.16351614892482758
93	0.17448905110359192
94	0.1657610386610031
95	0.1620490849018097
96	0.16384464502334595
97	0.18333318829536438
98	0.17100587487220764
99	0.15797355771064758
100	0.1653503179550171
101	0.17772196233272552
102	0.16985687613487244
103	0.18358349800109863
104	0.15874198079109192
105	0.17762216925621033
106	0.16807186603546143
107	0.15936121344566345
108	0.17906250059604645
109	0.14587926864624023
110	0.16461369395256042
111	0.1524745523929596
112	0.16275915503501892
113	0.15875104069709778
114	0.16105321049690247
115	0.16324010491371155
116	0.17495708167552948
117	0.16741150617599487
118	0.17056244611740112
119	0.17990657687187195
120	0.16259527206420898
121	0.18900763988494873
122	0.16579002141952515
123	0.16144728660583496
124	0.17468631267547607
125	0.16775918006896973
126	0.15134882926940918
127	0.17287307977676392
128	0.15477921068668365
129	0.14556290209293365
130	0.17832721769809723
131	0.19407446682453156
132	0.14239118993282318
133	0.1677176058292389
134	0.1807297021150589
135	0.14589303731918335
136	0.1763332188129425
137	0.18083961308002472
138	0.16479943692684174
139	0.1712011694908142
140	0.17844244837760925
141	0.16160044074058533
142	0.15736554563045502
143	0.18680015206336975
144	0.17615529894828796
145	0.1488828808069229
146	0.15320336818695068
147	0.15844321250915527
148	0.16470873355865479
149	0.18709899485111237
150	0.1831001341342926
151	0.17514094710350037
152	0.17188416421413422
153	0.163624107837677
154	0.19290439784526825
155	0.16702470183372498
156	0.15434955060482025
157	0.17370697855949402
158	0.147455632686615
159	0.16456498205661774
160	0.17740276455879211
161	0.1686544269323349
162	0.1886644959449768
163	0.17988023161888123
164	0.17577677965164185
165	0.16764599084854126
166	0.21947407722473145
167	0.17544373869895935
168	0.17750117182731628
169	0.16963699460029602
170	0.17003311216831207
171	0.16991841793060303
172	0.18170611560344696
173	0.16097725927829742
174	0.17241163551807404
175	0.16467787325382233
176	0.17037856578826904
177	0.15988802909851074
178	0.1490234136581421
179	0.18218564987182617
180	0.1479186713695526
181	0.1820681095123291
182	0.17816749215126038
183	0.18744522333145142
184	0.1402880996465683
185	0.16351839900016785
186	0.13932174444198608
187	0.14494651556015015
188	0.1850866675376892
189	0.16890665888786316
190	0.14527925848960876
191	0.17344896495342255
192	0.1883733868598938
193	0.1677592694759369
194	0.1498938500881195
195	0.17033830285072327
196	0.18071043491363525
197	0.19108274579048157
198	0.1770496517419815
199	0.17469516396522522
200	0.15095992386341095
201	0.1380961388349533
202	0.16581207513809204
203	0.17340508103370667
204	0.16084909439086914
205	0.16760346293449402
206	0.1616792380809784
207	0.15170833468437195
208	0.1612103432416916
209	0.17355340719223022
210	0.15601053833961487
211	0.1508532464504242
212	0.15294665098190308
213	0.18849100172519684
214	0.1778232306241989
215	0.16130755841732025
216	0.14065691828727722
217	0.15443462133407593
218	0.15528720617294312
219	0.17842261493206024
220	0.1892065703868866
221	0.15249457955360413
222	0.17461852729320526
223	0.15647996962070465
224	0.15991653501987457
225	0.17503498494625092
226	0.15952739119529724
227	0.17537930607795715
228	0.16903352737426758
229	0.13414596021175385
230	0.16010266542434692
231	0.184298574924469
232	0.17769142985343933
233	0.17083469033241272
234	0.16938219964504242
235	0.16391587257385254
236	0.14313623309135437
237	0.17104437947273254
238	0.17470569908618927
239	0.1674962341785431
240	0.1532922387123108
241	0.1817430555820465
242	0.17121189832687378
243	0.14346548914909363
244	0.17874491214752197
245	0.18605858087539673
246	0.1524190455675125
247	0.16408145427703857
248	0.1799628734588623
249	0.18705032765865326
250	0.15819543600082397
251	0.18806684017181396
252	0.1695300191640854
253	0.16421830654144287
254	0.15669669210910797
255	0.1698155552148819
256	0.17156492173671722
257	0.1711725890636444
258	0.1630803942680359
259	0.1871243715286255
260	0.16322261095046997
261	0.16434431076049805
262	0.14205202460289001
263	0.15252363681793213
264	0.1468961387872696
265	0.1414290964603424
266	0.151152104139328
267	0.11902707815170288
268	0.11847589164972305
269	0.1064431220293045
270	0.09449347853660583
271	0.09952102601528168
272	0.09706705063581467
273	0.08341678977012634
274	0.08232744038105011
275	0.0877605453133583
276	0.07701166719198227
277	0.0667550265789032
278	0.05918940156698227
279	0.05513526499271393
280	0.0367593914270401
281	0.036624740809202194
282	0.02843932807445526
283	0.024092670530080795
284	0.01967657543718815
285	0.03303499147295952
286	0.041103899478912354
287	0.01591757871210575
288	0.03043506294488907
289	0.014006596989929676
290	0.023814544081687927
291	0.013077150098979473
292	0.020154140889644623
293	0.015596415847539902
294	0.013597099110484123
295	0.01665908843278885
296	0.011384444311261177
297	0.013115590438246727
298	0.01282903365790844
299	0.008668491616845131
300	0.013011838309466839
301	0.009884921833872795
302	0.009395241737365723
303	0.010492931120097637
304	0.009118728339672089
305	0.010960249230265617
306	0.008639009669423103
307	0.008048873394727707
308	0.008320733904838562
309	0.006493106484413147
310	0.007380395196378231
311	0.006820973940193653
312	0.006507457699626684
313	0.006332552060484886
314	0.006739873439073563
315	0.006375085562467575
316	0.00583722535520792
317	0.0061452509835362434
318	0.005975843407213688
319	0.005305702798068523
320	0.0055624619126319885
321	0.004025820177048445
322	0.0050635067746043205
323	0.005667665041983128
324	0.004753720946609974
325	0.005282513331621885
326	0.00433821277692914
327	0.004234239924699068
328	0.004495708271861076
329	0.004167795181274414
330	0.004345598630607128
331	0.004452376626431942
332	0.003590899985283613
333	0.0032985901925712824
334	0.0052200257778167725
335	0.0037079984322190285
336	0.0040540797635912895
337	0.003771148156374693
338	0.004651866853237152
339	0.0035255076363682747
340	0.004149576649069786
341	0.00339967361651361
342	0.003341047093272209
343	0.00347326067276299
344	0.003404177725315094
345	0.0038970056921243668
346	0.0029556178487837315
347	0.004018471576273441
348	0.0028790594078600407
349	0.003625402692705393
350	0.0029447716660797596
351	0.002785933669656515
352	0.0034602046944200993
353	0.0022987674456089735
354	0.0030655309092253447
355	0.0030643134377896786
356	0.002853972604498267
357	0.003370791906490922
358	0.0025574350729584694
359	0.003013073932379484
360	0.002445824909955263
361	0.0030905595049262047
362	0.0033847482409328222
363	0.0030161964241415262
364	0.002678950782865286
365	0.003228978719562292
366	0.0033621019683778286
367	0.002560857916250825
368	0.0032451730221509933
369	0.002357686869800091
370	0.0032851360738277435
371	0.0021975997369736433
372	0.0030377402435988188
373	0.002129741944372654
374	0.002037950325757265
375	0.0024892156943678856
376	0.002831972436979413
377	0.0023414359893649817
378	0.002793459687381983
379	0.0030705351382493973
380	0.002529157791286707
381	0.0025762012228369713
382	0.0025324136950075626
383	0.0022639946546405554
384	0.0020531853660941124
385	0.0021654218435287476
386	0.001976792234927416
387	0.0022908158134669065
388	0.0018342160619795322
389	0.0022059017792344093
390	0.0019638733938336372
391	0.0022405791096389294
392	0.002248804783448577
393	0.0018922212766483426
394	0.0020693382248282433
395	0.0016919353511184454
396	0.0021050702780485153
397	0.0017586791655048728
398	0.001998079940676689
399	0.0017570587806403637
400	0.0020876824855804443
401	0.0024601430632174015
402	0.0018542071338742971
403	0.0021337512880563736
404	0.0018789591267704964
405	0.0021711145527660847
406	0.0018453649245202541
407	0.002163917990401387
408	0.0020177080295979977
409	0.0024200112093240023
410	0.002026359550654888
411	0.001912863808684051
412	0.0026718853041529655
413	0.0025755816604942083
414	0.0024921640288084745
415	0.002564735244959593
416	0.00324423098936677
417	0.0023039085790514946
418	0.002719292649999261
419	0.002037611324340105
420	0.002539703156799078
421	0.001946137985214591
422	0.0027815247885882854
423	0.0020091976039111614
424	0.0019882069900631905
425	0.001963910646736622
426	0.0021799285896122456
427	0.002239679219201207
428	0.0023534661158919334
429	0.0018987819785252213
430	0.0016404618509113789
431	0.002508442383259535
432	0.0013672970235347748
433	0.0025406358763575554
434	0.0016787548083811998
435	0.002553716767579317
436	0.0020082208793610334
437	0.0031334736850112677
438	0.002067893510684371
439	0.0031021605245769024
440	0.0021799560636281967
441	0.0020100295078009367
442	0.0026138825342059135
443	0.0021453825756907463
444	0.0023099184036254883
445	0.0013777625281363726
446	0.002741939388215542
447	0.0014048560988157988
448	0.001969564240425825
449	0.0017946148291230202
450	0.0017098975367844105
451	0.0019351665396243334
452	0.0017997706308960915
453	0.0018078300636261702
454	0.0016643460839986801
455	0.0019457133021205664
456	0.0016895992448553443
457	0.0019241523696109653
458	0.0014284700155258179
459	0.0020380292553454638
460	0.0018620346672832966
461	0.002335460390895605
462	0.00163678836543113
463	0.001658559893257916
464	0.002087442670017481
465	0.0017901032697409391
466	0.0021952714305371046
467	0.0015699068317189813
468	0.0018227227265015244
469	0.0013378493022173643
470	0.0018085945630446076
471	0.0015608984977006912
472	0.001673094928264618
473	0.0014324728399515152
474	0.0016059733461588621
475	0.00174241722561419
476	0.0018305906560271978
477	0.0019717300310730934
478	0.0024078635033220053
479	0.0015547580551356077
480	0.0014358180342242122
481	0.0014826467959210277
482	0.0016926915850490332
483	0.002072727307677269
484	0.001472085015848279
485	0.002120538614690304
486	0.001334398053586483
487	0.0016090108547359705
488	0.001603684271685779
489	0.0018598585156723857
490	0.0017793329898267984
491	0.0017794016748666763
492	0.0016548577696084976
493	0.0016198744997382164
494	0.0013488102704286575
495	0.001260071061551571
496	0.00191259547136724
497	0.001570956315845251
498	0.0018718261271715164
499	0.0013811667449772358
500	0.0013137843925505877
501	0.0013892104616388679
502	0.0015057496493682265
503	0.0014923254493623972
504	0.0013731461949646473
505	0.001135410973802209
506	0.0010243735741823912
507	0.0012997416779398918
508	0.0013308264315128326
509	0.0013028527610003948
510	0.0013634683564305305
511	0.0010658376850187778
512	0.0014118712861090899
513	0.0014107991009950638
514	0.0014931985642760992
515	0.0011463857954367995
516	0.0011980365961790085
517	0.001869027502834797
518	0.0013616830110549927
519	0.0014744354411959648
520	0.0011425999691709876
521	0.0013179354136809707
522	0.0012602073838934302
523	0.0012875418178737164
524	0.0013201073743402958
525	0.001232555485330522
526	0.0013485574163496494
527	0.0011432836763560772
528	0.0012007117038592696
529	0.001379839377477765
530	0.0014648265205323696
531	0.0012877725530415773
532	0.0011483659036457539
533	0.0011715117143467069
534	0.0012998930178582668
535	0.0014409531140699983
536	0.0014183814637362957
537	0.0015059972647577524
538	0.0010641219560056925
539	0.0012055158149451017
540	0.0012442353181540966
541	0.0013161089736968279
542	0.0011944541474804282
543	0.0014796273317188025
544	0.0012625178787857294
545	0.0010820867028087378
546	0.0012550316751003265
547	0.0010713968658819795
548	0.0013203482376411557
549	0.001225240994244814
550	0.001120103755965829
551	0.0013871104456484318
552	0.0012032310478389263
553	0.0011392002925276756
554	0.001411407720297575
555	0.0013159681111574173
556	0.0012504472397267818
557	0.0014648721553385258
558	0.0014174177777022123
559	0.001157033839263022
560	0.001050319871865213
561	0.001454410026781261
562	0.0011596333933994174
563	0.001258673844859004
564	0.0012022254522889853
565	0.0015883315354585648
566	0.001064918702468276
567	0.0013754372484982014
568	0.0009675010805949569
569	0.0012722203973680735
570	0.0011233922559767962
571	0.0011754482984542847
572	0.0010958022903651
573	0.0012883164454251528
574	0.0011545757297426462
575	0.0011120681883767247
576	0.0011247319635003805
577	0.0010972502641379833
578	0.001140900538302958
579	0.0013839174062013626
580	0.0014461141545325518
581	0.0009952669497579336
582	0.0012101277243345976
583	0.0011058937525376678
584	0.001320014474913478
585	0.0009961769683286548
586	0.0010488881962373853
587	0.0012202942743897438
588	0.0014537107199430466
589	0.0010215467773377895
590	0.0010025352239608765
591	0.0010376388672739267
592	0.0010050145210698247
593	0.0011473533231765032
594	0.0012012284714728594
595	0.0009696822962723672
596	0.0011602865997701883
597	0.0010702486615628004
598	0.001039046561345458
599	0.001109714969061315
600	0.0010708014015108347
601	0.0010474786395207047
602	0.0012918147258460522
603	0.0010490373242646456
604	0.0010761355515569448
605	0.0013072610599920154
606	0.0009016579715535045
607	0.0017457411158829927
608	0.0011393656022846699
609	0.0013654970098286867
610	0.0013288804329931736
611	0.0013409873936325312
612	0.001116752391681075
613	0.0010612346231937408
614	0.0009602202917449176
615	0.0013487208634614944
616	0.0010560952359810472
617	0.0013063938822597265
618	0.0012727431021630764
619	0.0011704491917043924
620	0.0012899520806968212
621	0.0011810555588454008
622	0.0012890174984931946
623	0.0011039262171834707
624	0.0012236667098477483
625	0.0011272762203589082
626	0.0013598223449662328
627	0.0010533079039305449
628	0.0013697360409423709
629	0.0010927073890343308
630	0.0011995314853265882
631	0.0010443683713674545
632	0.0011068815365433693
633	0.0008818797068670392
634	0.0010926176328212023
635	0.001106352312490344
636	0.0013621561229228973
637	0.0010775940027087927
638	0.0010125843109562993
639	0.0009645891841500998
640	0.0011656807037070394
641	0.0010359740117564797
642	0.0010807209182530642
643	0.0009527235524728894
644	0.0010214672656729817
645	0.0008232782129198313
646	0.0011647427454590797
647	0.0010984099935740232
648	0.0013140644878149033
649	0.0011950827902182937
650	0.0013629933819174767
651	0.0011108190519735217
652	0.0012568940874189138
653	0.0011146505130454898
654	0.0008918103412725031
655	0.001008245162665844
656	0.0009025339968502522
657	0.0009175700834020972
658	0.0010782148456200957
659	0.001288137398660183
660	0.0009466431220062077
661	0.000786358374170959
662	0.0011866437271237373
663	0.001081925700418651
664	0.0012731945607811213
665	0.0009266838314943016
666	0.0011944370344281197
667	0.0009147975943051279
668	0.0013170393649488688
669	0.0008236290886998177
670	0.001147256582044065
671	0.0010347707429900765
672	0.0011385515099391341
673	0.0008814416360110044
674	0.001117735868319869
675	0.0008867589058354497
676	0.000955588067881763
677	0.0013388791121542454
678	0.0009511691168881953
679	0.0009559800964780152
680	0.0012829996412619948
681	0.0008513650973327458
682	0.0011374129680916667
683	0.0010749618522822857
684	0.0009986747754737735
685	0.001308586448431015
686	0.0008112100185826421
687	0.0010572009487077594
688	0.0010795625858008862
689	0.0008690264658071101
690	0.0009226712281815708
691	0.0010631545446813107
692	0.0009224471868947148
693	0.0009741553221829236
694	0.0010832000989466906
695	0.0010872931452468038
696	0.0008388200658373535
697	0.0010739639401435852
698	0.0008578371489420533
699	0.0010459830518811941
700	0.0009042603196576238
701	0.0010885512456297874
702	0.0008700494072400033
703	0.0009279114310629666
704	0.000848743598908186
705	0.0009309049346484244
706	0.0009459879365749657
707	0.0008276196895167232
708	0.0012069211807101965
709	0.0008772679721005261
710	0.0010608036536723375
711	0.0009015196701511741
712	0.0010280529968440533
713	0.0011615112889558077
714	0.0009483933681622148
715	0.0011121178977191448
716	0.0008851625607348979
717	0.0012722564861178398
718	0.0010713348165154457
719	0.0010315650142729282
720	0.0013479727786034346
721	0.0008611896191723645
722	0.0012070785742253065
723	0.0009645013487897813
724	0.0010167642030864954
725	0.0007245170418173075
726	0.0010911616263911128
727	0.0008915727958083153
728	0.0009916889248415828
729	0.0010449022520333529
730	0.0008779125055298209
731	0.0008345969836227596
732	0.0010272650979459286
733	0.0008103515719994903
734	0.0009507314534857869
735	0.0008811586885713041
736	0.0007388440426439047
737	0.0008716047741472721
738	0.0008718625176697969
739	0.0008968967595137656
740	0.0007006908999755979
741	0.0008204781915992498
742	0.0009963361080735922
743	0.0008273760904558003
744	0.0008890385506674647
745	0.0007790577365085483
746	0.0007878508185967803
747	0.0008595192921347916
748	0.0008984066080302
749	0.0012010378995910287
750	0.0010991361923515797
751	0.0007647727616131306
752	0.00111588544677943
753	0.0007309094071388245
754	0.0009136353619396687
755	0.0008024466224014759
756	0.0012708581052720547
757	0.0007730437791906297
758	0.0009295875788666308
759	0.000830917851999402
760	0.0009749989258125424
761	0.0010857604211196303
762	0.0008572370279580355
763	0.0009650359279476106
764	0.000893139629624784
765	0.0009456581901758909
766	0.0008654417470097542
767	0.0007282278384082019
768	0.0008379230857826769
769	0.0008598589338362217
770	0.0009489260846748948
771	0.0008404866675846279
772	0.0010169725865125656
773	0.0011165292235091329
774	0.0010559593793004751
775	0.0008141977596096694
776	0.0010628646705299616
777	0.0009011655347421765
778	0.0009609024855308235
779	0.0007960166549310088
780	0.0009744017152115703
781	0.0010093203745782375
782	0.0009239462669938803
783	0.0007758239516988397
784	0.0010724239982664585
785	0.0009731926256790757
786	0.0011814308818429708
787	0.0008356526959687471
788	0.0009899477008730173
789	0.001236042706295848
790	0.0008391057490371168
791	0.0010959776118397713
792	0.0010475468588992953
793	0.0008704120409674942
794	0.0007740213768556714
795	0.0007912470027804375
796	0.0008698327001184225
797	0.0008039642125368118
798	0.0008968726033344865
799	0.0009280877420678735
800	0.0008271182305179536
801	0.0007627193699590862
802	0.0009450953220948577
803	0.0009494493715465069
804	0.0010410917457193136
805	0.00091360550140962
806	0.0007367913494817913
807	0.0008685018983669579
808	0.0007061855867505074
809	0.0008830279693938792
810	0.0007416758453473449
811	0.0008093517972156405
812	0.0009418372646905482
813	0.0008688212255947292
814	0.000843667658045888
815	0.0007447022944688797
816	0.0008474118076264858
817	0.0008559405105188489
818	0.0007282985025085509
819	0.0008566229371353984
820	0.000758703681640327
821	0.0008233709959313273
822	0.000884425244294107
823	0.000983057776466012
824	0.0008677617879584432
825	0.0007249122718349099
826	0.0008614413673058152
827	0.0007359263254329562
828	0.0008811975130811334
829	0.0007963745156303048
830	0.0008569630444981158
831	0.0006548675009980798
832	0.0007727567572146654
833	0.0006316401995718479
834	0.000801857269834727
835	0.000747500394936651
836	0.0010104739340022206
837	0.0007580469828099012
838	0.0010397203732281923
839	0.0009104047203436494
840	0.0008084607543423772
841	0.0010365089401602745
842	0.0008431747555732727
843	0.0008513343054801226
844	0.0007726929034106433
845	0.0007369635859504342
846	0.0007726539624854922
847	0.0007531354785896838
848	0.0010144419502466917
849	0.0008108996553346515
850	0.000687457388266921
851	0.0007247801404446363
852	0.0006542033515870571
853	0.0008246020879596472
854	0.0008126610773615539
855	0.0006687684217467904
856	0.0009394318913109601
857	0.000802805065177381
858	0.0006984221981838346
859	0.0008157905540429056
860	0.0007238582475110888
861	0.0007538469508290291
862	0.000709974963683635
863	0.000708502484485507
864	0.000754695269279182
865	0.000743987038731575
866	0.0007502513471990824
867	0.0008976366370916367
868	0.0011588650522753596
869	0.0010212002089247108
870	0.0007841889164410532
871	0.0006694948533549905
872	0.00106222671456635
873	0.0006530339596793056
874	0.0009708635043352842
875	0.0008370403083972633
876	0.000713707588147372
877	0.0010206387378275394
878	0.0007025371305644512
879	0.0008677088771946728
880	0.000714386289473623
881	0.0008516971720382571
882	0.0006827909965068102
883	0.0007306183688342571
884	0.0009971364634111524
885	0.0010265740565955639
886	0.0007393248379230499
887	0.000980973127298057
888	0.0006083672633394599
889	0.0009401700226590037
890	0.0008784669917076826
891	0.0009358027600683272
892	0.0009273639298044145
893	0.0008467889856547117
894	0.0009442379814572632
895	0.0009787341114133596
896	0.0007113880710676312
897	0.0006509109516628087
898	0.0008109149639494717
899	0.0007623085984960198
900	0.0006394365336745977
901	0.0006900656735524535
902	0.0007666985038667917
903	0.0007085806573741138
904	0.0007225567242130637
905	0.0006297932704910636
906	0.0007866086671128869
907	0.0006617739563807845
908	0.0007217652164399624
909	0.0006905036279931664
910	0.0007522661471739411
911	0.0007497512269765139
912	0.0008247000514529645
913	0.0007291241199709475
914	0.000684080645442009
915	0.0008462009718641639
916	0.0007563981926068664
917	0.0008500744588673115
918	0.0009129477548412979
919	0.0007495847530663013
920	0.0008011768804863095
921	0.0007461729110218585
922	0.0007219409453682601
923	0.000914030009880662
924	0.0007181062828749418
925	0.0009050689404830337
926	0.0008098817779682577
927	0.0008266709628514946
928	0.000989366788417101
929	0.0006984779611229897
930	0.0010619339300319552
931	0.0009919765871018171
932	0.0009415745153091848
933	0.0009651201544329524
934	0.0005638230359181762
935	0.0009042542660608888
936	0.000715670466888696
937	0.0007811184041202068
938	0.0005815122276544571
939	0.0012417198158800602
940	0.0009157473687082529
941	0.0005956547101959586
942	0.0011024405248463154
943	0.0006426693871617317
944	0.0008419403457082808
945	0.0006641970830969512
946	0.0009524963097646832
947	0.0008368487469851971
948	0.0006933438708074391
949	0.0009787364397197962
950	0.0007489161798730493
951	0.001118289539590478
952	0.0007121894741430879
953	0.000901060295291245
954	0.0010590397287160158
955	0.0005835675401613116
956	0.0009439916466362774
957	0.0006927227368578315
958	0.0009118504822254181
959	0.0008757206960581243
960	0.0007026389939710498
961	0.000873929588124156
962	0.0006920034065842628
963	0.0009107291698455811
964	0.0008241660543717444
965	0.0005970552447251976
966	0.0005574504612013698
967	0.0006554891006089747
968	0.0007705956231802702
969	0.0006155457813292742
970	0.0010375648271292448
971	0.0006205714889802039
972	0.0007687456673011184
973	0.0009115807479247451
974	0.0006010198267176747
975	0.0007800204330123961
976	0.0007607380393892527
977	0.0006218391936272383
978	0.001074011903256178
979	0.0009186938405036926
980	0.0005889167077839375
981	0.0008815447799861431
982	0.0006209904095157981
983	0.0009352632914669812
984	0.0008800275390967727
985	0.0009297967189922929
986	0.0009133939165621996
987	0.0005466603324748576
988	0.0008292814018204808
989	0.0007634262437932193
990	0.0007114749168977141
991	0.0008568831835873425
992	0.0007345962803810835
993	0.0010121739469468594
994	0.0006898018182255328
995	0.0009632985456846654
996	0.0009026251500472426
997	0.0008400084916502237
998	0.0011552204377949238
999	0.0007475439924746752
1000	0.0008499294053763151


==> resources/dataset/adding_task/ligru_layernorm/uh_l2_norm_epoch.txt <==
0	7.984513282775879
1	7.987854957580566
2	7.991812229156494
3	7.996254920959473
4	8.00011920928955
5	8.003031730651855
6	8.005088806152344
7	8.006246566772461
8	8.007047653198242
9	8.007696151733398
10	8.008426666259766
11	8.009662628173828
12	8.011428833007812
13	8.013603210449219
14	8.015859603881836
15	8.017792701721191
16	8.019254684448242
17	8.020310401916504
18	8.020893096923828
19	8.020926475524902
20	8.020907402038574
21	8.02088737487793
22	8.021173477172852
23	8.021913528442383
24	8.023402214050293
25	8.02524471282959
26	8.02706527709961
27	8.028582572937012
28	8.029703140258789
29	8.030350685119629
30	8.030089378356934
31	8.02965259552002
32	8.029434204101562
33	8.029452323913574
34	8.029701232910156
35	8.030253410339355
36	8.031347274780273
37	8.03274917602539
38	8.034300804138184
39	8.035676002502441
40	8.036556243896484
41	8.03703498840332
42	8.037282943725586
43	8.037081718444824
44	8.036612510681152
45	8.03612995147705
46	8.035384178161621
47	8.034936904907227
48	8.03493595123291
49	8.03569507598877
50	8.036916732788086
51	8.0384521484375
52	8.039566993713379
53	8.040569305419922
54	8.041223526000977
55	8.04123592376709
56	8.041146278381348
57	8.040580749511719
58	8.040159225463867
59	8.039794921875
60	8.039397239685059
61	8.0394287109375
62	8.039209365844727
63	8.03939437866211
64	8.040095329284668
65	8.040974617004395
66	8.041545867919922
67	8.041633605957031
68	8.04139232635498
69	8.0411376953125
70	8.04043197631836
71	8.040050506591797
72	8.040300369262695
73	8.04088020324707
74	8.0416259765625
75	8.04238510131836
76	8.042875289916992
77	8.042884826660156
78	8.043036460876465
79	8.042569160461426
80	8.041918754577637
81	8.041450500488281
82	8.042154312133789
83	8.043384552001953
84	8.04434585571289
85	8.045275688171387
86	8.045618057250977
87	8.045726776123047
88	8.045818328857422
89	8.045515060424805
90	8.045310974121094
91	8.045132637023926
92	8.045547485351562
93	8.04601001739502
94	8.046454429626465
95	8.047186851501465
96	8.047359466552734
97	8.047687530517578
98	8.048768043518066
99	8.05032730102539
100	8.051420211791992
101	8.05179214477539
102	8.051570892333984
103	8.051185607910156
104	8.050426483154297
105	8.049973487854004
106	8.049737930297852
107	8.049592971801758
108	8.049726486206055
109	8.05034351348877
110	8.051424026489258
111	8.05237865447998
112	8.053411483764648
113	8.054098129272461
114	8.054377555847168
115	8.053827285766602
116	8.052724838256836
117	8.051162719726562
118	8.050382614135742
119	8.05046558380127
120	8.050909996032715
121	8.052181243896484
122	8.053572654724121
123	8.054986953735352
124	8.056035995483398
125	8.05628490447998
126	8.056017875671387
127	8.055285453796387
128	8.05424976348877
129	8.054010391235352
130	8.053848266601562
131	8.054718971252441
132	8.055850982666016
133	8.05679702758789
134	8.05748176574707
135	8.057506561279297
136	8.057311058044434
137	8.057193756103516
138	8.056891441345215
139	8.056578636169434
140	8.056564331054688
141	8.056801795959473
142	8.057178497314453
143	8.057348251342773
144	8.057774543762207
145	8.058414459228516
146	8.059459686279297
147	8.060410499572754
148	8.060661315917969
149	8.060835838317871
150	8.060136795043945
151	8.059539794921875
152	8.059319496154785
153	8.059550285339355
154	8.059596061706543
155	8.06006908416748
156	8.061128616333008
157	8.061984062194824
158	8.062700271606445
159	8.062785148620605
160	8.062280654907227
161	8.062350273132324
162	8.06225872039795
163	8.062053680419922
164	8.062601089477539
165	8.063787460327148
166	8.064985275268555
167	8.066276550292969
168	8.066576957702637
169	8.066595077514648
170	8.066512107849121
171	8.065903663635254
172	8.065299034118652
173	8.065366744995117
174	8.066096305847168
175	8.067218780517578
176	8.067501068115234
177	8.067654609680176
178	8.067815780639648
179	8.068857192993164
180	8.069509506225586
181	8.069499969482422
182	8.06932544708252
183	8.069087982177734
184	8.0691556930542
185	8.069021224975586
186	8.069220542907715
187	8.06910228729248
188	8.069543838500977
189	8.070205688476562
190	8.070601463317871
191	8.070791244506836
192	8.07106876373291
193	8.07166862487793
194	8.072293281555176
195	8.072770118713379
196	8.073140144348145
197	8.073182106018066
198	8.072754859924316
199	8.072257995605469
200	8.071964263916016
201	8.072220802307129
202	8.07228946685791
203	8.072378158569336
204	8.073183059692383
205	8.074471473693848
206	8.074986457824707
207	8.075160026550293
208	8.074997901916504
209	8.074750900268555
210	8.074151039123535
211	8.073545455932617
212	8.073247909545898
213	8.073487281799316
214	8.074034690856934
215	8.074544906616211
216	8.075990676879883
217	8.0770263671875
218	8.078119277954102
219	8.078413963317871
220	8.078132629394531
221	8.077631950378418
222	8.07673454284668
223	8.076807975769043
224	8.077521324157715
225	8.078350067138672
226	8.079222679138184
227	8.079954147338867
228	8.079999923706055
229	8.079745292663574
230	8.07986068725586
231	8.080240249633789
232	8.080216407775879
233	8.080376625061035
234	8.081406593322754
235	8.082645416259766
236	8.083782196044922
237	8.084551811218262
238	8.08420467376709
239	8.083782196044922
240	8.083484649658203
241	8.083528518676758
242	8.08442211151123
243	8.08543586730957
244	8.086836814880371
245	8.088508605957031
246	8.089374542236328
247	8.089069366455078
248	8.088263511657715
249	8.088134765625
250	8.08885669708252
251	8.090214729309082
252	8.09167194366455
253	8.093334197998047
254	8.094467163085938
255	8.095179557800293
256	8.095527648925781
257	8.09528923034668
258	8.09481143951416
259	8.095415115356445
260	8.096471786499023
261	8.09881591796875
262	8.101568222045898
263	8.10432243347168
264	8.106922149658203
265	8.108564376831055
266	8.108561515808105
267	8.109026908874512
268	8.11002254486084
269	8.110967636108398
270	8.112610816955566
271	8.1148681640625
272	8.117433547973633
273	8.11974811553955
274	8.12177562713623
275	8.123120307922363
276	8.12488842010498
277	8.127135276794434
278	8.12901496887207
279	8.13062572479248
280	8.131611824035645
281	8.1326265335083
282	8.134272575378418
283	8.135542869567871
284	8.136876106262207
285	8.140189170837402
286	8.14263916015625
287	8.145520210266113
288	8.149894714355469
289	8.153716087341309
290	8.15620231628418
291	8.157987594604492
292	8.160221099853516
293	8.162712097167969
294	8.164311408996582
295	8.164947509765625
296	8.165168762207031
297	8.16550350189209
298	8.16621208190918
299	8.166966438293457
300	8.167269706726074
301	8.167386054992676
302	8.167750358581543
303	8.16852855682373
304	8.169309616088867
305	8.169894218444824
306	8.170390129089355
307	8.171098709106445
308	8.172026634216309
309	8.172884941101074
310	8.173495292663574
311	8.1740083694458
312	8.174454689025879
313	8.174871444702148
314	8.175299644470215
315	8.175690650939941
316	8.175929069519043
317	8.175993919372559
318	8.176076889038086
319	8.176125526428223
320	8.176215171813965
321	8.176216125488281
322	8.176197052001953
323	8.176070213317871
324	8.176090240478516
325	8.176199913024902
326	8.17619514465332
327	8.176140785217285
328	8.17600154876709
329	8.175936698913574
330	8.176011085510254
331	8.175908088684082
332	8.175777435302734
333	8.17568588256836
334	8.175762176513672
335	8.1758394241333
336	8.175714492797852
337	8.175522804260254
338	8.175607681274414
339	8.175835609436035
340	8.17588996887207
341	8.175941467285156
342	8.176010131835938
343	8.176220893859863
344	8.1764497756958
345	8.17648983001709
346	8.17647933959961
347	8.176616668701172
348	8.176810264587402
349	8.176887512207031
350	8.17684268951416
351	8.176898956298828
352	8.177045822143555
353	8.177173614501953
354	8.177181243896484
355	8.177051544189453
356	8.177058219909668
357	8.177252769470215
358	8.177324295043945
359	8.177245140075684
360	8.177173614501953
361	8.177254676818848
362	8.177449226379395
363	8.177544593811035
364	8.177523612976074
365	8.177694320678711
366	8.178118705749512
367	8.17845630645752
368	8.178565979003906
369	8.178790092468262
370	8.179162979125977
371	8.17948055267334
372	8.179788589477539
373	8.180052757263184
374	8.180411338806152
375	8.180938720703125
376	8.181288719177246
377	8.181501388549805
378	8.181856155395508
379	8.182332992553711
380	8.182634353637695
381	8.182750701904297
382	8.18295669555664
383	8.183280944824219
384	8.183490753173828
385	8.183550834655762
386	8.183534622192383
387	8.18364429473877
388	8.183826446533203
389	8.183907508850098
390	8.183941841125488
391	8.18407154083252
392	8.184249877929688
393	8.184371948242188
394	8.184466361999512
395	8.184595108032227
396	8.184804916381836
397	8.185018539428711
398	8.185210227966309
399	8.1854248046875
400	8.185677528381348
401	8.185870170593262
402	8.186094284057617
403	8.186440467834473
404	8.186773300170898
405	8.186990737915039
406	8.187191009521484
407	8.187471389770508
408	8.18777847290039
409	8.187884330749512
410	8.187945365905762
411	8.188091278076172
412	8.188461303710938
413	8.1886625289917
414	8.188671112060547
415	8.188849449157715
416	8.189264297485352
417	8.1895112991333
418	8.189532279968262
419	8.189641952514648
420	8.190014839172363
421	8.190347671508789
422	8.190472602844238
423	8.190722465515137
424	8.191086769104004
425	8.191512107849121
426	8.191822052001953
427	8.191967964172363
428	8.192275047302246
429	8.192632675170898
430	8.192935943603516
431	8.193191528320312
432	8.193461418151855
433	8.193885803222656
434	8.194483757019043
435	8.194845199584961
436	8.195046424865723
437	8.19544792175293
438	8.196022987365723
439	8.196328163146973
440	8.196495056152344
441	8.196807861328125
442	8.19726276397705
443	8.19748592376709
444	8.19754409790039
445	8.197659492492676
446	8.197955131530762
447	8.198206901550293
448	8.19827938079834
449	8.198294639587402
450	8.198453903198242
451	8.198742866516113
452	8.198877334594727
453	8.198915481567383
454	8.199084281921387
455	8.199396133422852
456	8.199640274047852
457	8.199779510498047
458	8.199894905090332
459	8.200151443481445
460	8.200501441955566
461	8.200765609741211
462	8.200908660888672
463	8.201151847839355
464	8.20157527923584
465	8.201889991760254
466	8.202028274536133
467	8.20226764678955
468	8.202637672424316
469	8.202921867370605
470	8.203072547912598
471	8.203208923339844
472	8.203413963317871
473	8.203686714172363
474	8.203856468200684
475	8.203960418701172
476	8.204216957092285
477	8.204651832580566
478	8.205053329467773
479	8.205465316772461
480	8.205830574035645
481	8.2062349319458
482	8.206661224365234
483	8.206908226013184
484	8.20711898803711
485	8.207396507263184
486	8.20767593383789
487	8.207841873168945
488	8.207924842834473
489	8.208185195922852
490	8.208502769470215
491	8.208700180053711
492	8.208828926086426
493	8.20905590057373
494	8.209381103515625
495	8.20960807800293
496	8.209671974182129
497	8.209795951843262
498	8.21008586883545
499	8.210245132446289
500	8.210312843322754
501	8.210381507873535
502	8.210522651672363
503	8.210638046264648
504	8.210763931274414
505	8.210882186889648
506	8.211004257202148
507	8.211138725280762
508	8.211284637451172
509	8.211400032043457
510	8.21160888671875
511	8.211784362792969
512	8.21194076538086
513	8.212127685546875
514	8.212265968322754
515	8.21239185333252
516	8.212514877319336
517	8.212693214416504
518	8.21291732788086
519	8.213022232055664
520	8.213094711303711
521	8.213249206542969
522	8.213440895080566
523	8.213560104370117
524	8.213595390319824
525	8.21367073059082
526	8.213906288146973
527	8.21407413482666
528	8.214221000671387
529	8.214418411254883
530	8.214593887329102
531	8.214828491210938
532	8.215020179748535
533	8.215200424194336
534	8.215384483337402
535	8.215596199035645
536	8.215798377990723
537	8.216034889221191
538	8.216286659240723
539	8.216519355773926
540	8.216721534729004
541	8.216981887817383
542	8.217208862304688
543	8.217501640319824
544	8.217780113220215
545	8.218049049377441
546	8.218273162841797
547	8.218488693237305
548	8.218711853027344
549	8.218913078308105
550	8.219009399414062
551	8.219036102294922
552	8.219046592712402
553	8.219159126281738
554	8.21922492980957
555	8.21933650970459
556	8.219502449035645
557	8.219791412353516
558	8.220022201538086
559	8.220178604125977
560	8.220365524291992
561	8.22065258026123
562	8.220867156982422
563	8.221012115478516
564	8.221145629882812
565	8.221399307250977
566	8.221597671508789
567	8.221640586853027
568	8.221722602844238
569	8.221907615661621
570	8.222088813781738
571	8.222232818603516
572	8.222394943237305
573	8.222640037536621
574	8.222834587097168
575	8.223036766052246
576	8.223209381103516
577	8.22326374053955
578	8.223302841186523
579	8.223428726196289
580	8.223440170288086
581	8.223432540893555
582	8.223506927490234
583	8.223596572875977
584	8.223626136779785
585	8.223673820495605
586	8.223742485046387
587	8.223932266235352
588	8.224072456359863
589	8.224160194396973
590	8.224225997924805
591	8.224334716796875
592	8.224425315856934
593	8.224499702453613
594	8.224465370178223
595	8.224468231201172
596	8.224469184875488
597	8.224543571472168
598	8.224638938903809
599	8.224766731262207
600	8.224913597106934
601	8.22514820098877
602	8.225343704223633
603	8.225445747375488
604	8.225502014160156
605	8.225566864013672
606	8.225625991821289
607	8.225556373596191
608	8.225618362426758
609	8.225787162780762
610	8.22594928741455
611	8.226033210754395
612	8.22617244720459
613	8.226272583007812
614	8.226370811462402
615	8.226517677307129
616	8.226631164550781
617	8.226786613464355
618	8.22685718536377
619	8.226851463317871
620	8.226935386657715
621	8.227133750915527
622	8.22726058959961
623	8.227441787719727
624	8.227770805358887
625	8.228178977966309
626	8.228426933288574
627	8.228694915771484
628	8.229076385498047
629	8.229421615600586
630	8.229680061340332
631	8.229925155639648
632	8.230263710021973
633	8.230567932128906
634	8.230777740478516
635	8.230947494506836
636	8.231270790100098
637	8.231521606445312
638	8.231624603271484
639	8.23176383972168
640	8.231942176818848
641	8.232078552246094
642	8.232136726379395
643	8.23220157623291
644	8.232359886169434
645	8.23250961303711
646	8.232492446899414
647	8.232561111450195
648	8.232730865478516
649	8.232888221740723
650	8.23293685913086
651	8.233097076416016
652	8.233304977416992
653	8.233455657958984
654	8.233559608459473
655	8.233677864074707
656	8.233755111694336
657	8.2338285446167
658	8.233817100524902
659	8.233811378479004
660	8.233860969543457
661	8.233970642089844
662	8.234028816223145
663	8.23405647277832
664	8.234217643737793
665	8.234383583068848
666	8.234472274780273
667	8.234477996826172
668	8.234546661376953
669	8.234651565551758
670	8.234718322753906
671	8.234818458557129
672	8.235031127929688
673	8.23519229888916
674	8.2352876663208
675	8.235343933105469
676	8.235559463500977
677	8.235716819763184
678	8.235755920410156
679	8.235892295837402
680	8.2361421585083
681	8.236371040344238
682	8.236533164978027
683	8.236760139465332
684	8.236989974975586
685	8.237151145935059
686	8.237312316894531
687	8.237594604492188
688	8.237881660461426
689	8.238045692443848
690	8.23825454711914
691	8.238425254821777
692	8.238730430603027
693	8.238969802856445
694	8.239168167114258
695	8.239434242248535
696	8.239678382873535
697	8.239907264709473
698	8.2400484085083
699	8.240304946899414
700	8.240583419799805
701	8.240840911865234
702	8.241129875183105
703	8.24148941040039
704	8.241809844970703
705	8.242096900939941
706	8.242451667785645
707	8.242793083190918
708	8.243000984191895
709	8.243132591247559
710	8.243260383605957
711	8.24344539642334
712	8.2434720993042
713	8.243598937988281
714	8.243646621704102
715	8.243633270263672
716	8.243633270263672
717	8.243850708007812
718	8.243948936462402
719	8.243996620178223
720	8.244122505187988
721	8.24416446685791
722	8.244033813476562
723	8.243884086608887
724	8.243791580200195
725	8.24364948272705
726	8.243508338928223
727	8.243413925170898
728	8.243508338928223
729	8.243647575378418
730	8.243802070617676
731	8.243897438049316
732	8.244118690490723
733	8.244268417358398
734	8.24441146850586
735	8.244487762451172
736	8.24460506439209
737	8.244719505310059
738	8.24480152130127
739	8.244842529296875
740	8.244927406311035
741	8.245059967041016
742	8.245229721069336
743	8.245379447937012
744	8.245551109313965
745	8.245743751525879
746	8.245862007141113
747	8.245965003967285
748	8.24598217010498
749	8.246060371398926
750	8.246026992797852
751	8.245942115783691
752	8.245989799499512
753	8.246010780334473
754	8.245970726013184
755	8.245973587036133
756	8.246162414550781
757	8.24631404876709
758	8.246390342712402
759	8.24650764465332
760	8.2466402053833
761	8.246676445007324
762	8.246674537658691
763	8.246790885925293
764	8.246940612792969
765	8.247014999389648
766	8.247054100036621
767	8.2471342086792
768	8.247312545776367
769	8.24744701385498
770	8.247610092163086
771	8.247791290283203
772	8.248088836669922
773	8.24843978881836
774	8.248932838439941
775	8.249320030212402
776	8.249711990356445
777	8.250164985656738
778	8.25056266784668
779	8.250898361206055
780	8.25123405456543
781	8.251547813415527
782	8.251745223999023
783	8.251978874206543
784	8.252291679382324
785	8.252603530883789
786	8.252861022949219
787	8.253171920776367
788	8.25350284576416
789	8.253631591796875
790	8.253640174865723
791	8.253759384155273
792	8.253798484802246
793	8.253863334655762
794	8.253969192504883
795	8.254168510437012
796	8.25443172454834
797	8.254669189453125
798	8.254889488220215
799	8.255154609680176
800	8.255331039428711
801	8.255475044250488
802	8.255677223205566
803	8.25584602355957
804	8.25583267211914
805	8.256021499633789
806	8.256219863891602
807	8.256349563598633
808	8.256433486938477
809	8.256475448608398
810	8.2565279006958
811	8.256616592407227
812	8.256678581237793
813	8.256745338439941
814	8.256855964660645
815	8.256991386413574
816	8.256993293762207
817	8.257081985473633
818	8.257148742675781
819	8.257213592529297
820	8.257257461547852
821	8.257326126098633
822	8.257373809814453
823	8.25739574432373
824	8.257513999938965
825	8.257599830627441
826	8.257657051086426
827	8.25770092010498
828	8.257763862609863
829	8.257827758789062
830	8.257819175720215
831	8.25784969329834
832	8.257936477661133
833	8.258064270019531
834	8.258293151855469
835	8.258459091186523
836	8.258739471435547
837	8.259055137634277
838	8.259227752685547
839	8.259521484375
840	8.259861946105957
841	8.259987831115723
842	8.260161399841309
843	8.260405540466309
844	8.260568618774414
845	8.26071548461914
846	8.26093578338623
847	8.26112174987793
848	8.261317253112793
849	8.261601448059082
850	8.261858940124512
851	8.26209831237793
852	8.262372016906738
853	8.262680053710938
854	8.262917518615723
855	8.263148307800293
856	8.263484001159668
857	8.263679504394531
858	8.263836860656738
859	8.264101028442383
860	8.264262199401855
861	8.264394760131836
862	8.264569282531738
863	8.264776229858398
864	8.264910697937012
865	8.265006065368652
866	8.26512622833252
867	8.265406608581543
868	8.265495300292969
869	8.265542984008789
870	8.265685081481934
871	8.265836715698242
872	8.26584243774414
873	8.26584529876709
874	8.266031265258789
875	8.2661714553833
876	8.266213417053223
877	8.266542434692383
878	8.2669038772583
879	8.26724910736084
880	8.267605781555176
881	8.267898559570312
882	8.267971992492676
883	8.26800537109375
884	8.268146514892578
885	8.268156051635742
886	8.268165588378906
887	8.268324851989746
888	8.26846694946289
889	8.268450736999512
890	8.268526077270508
891	8.268651962280273
892	8.268664360046387
893	8.268736839294434
894	8.268754005432129
895	8.268939018249512
896	8.269075393676758
897	8.26911449432373
898	8.269072532653809
899	8.269068717956543
900	8.26904582977295
901	8.269047737121582
902	8.269030570983887
903	8.269030570983887
904	8.269044876098633
905	8.269078254699707
906	8.269148826599121
907	8.269124984741211
908	8.269251823425293
909	8.269453048706055
910	8.269508361816406
911	8.269560813903809
912	8.269665718078613
913	8.269763946533203
914	8.269821166992188
915	8.270001411437988
916	8.270121574401855
917	8.270181655883789
918	8.270353317260742
919	8.270484924316406
920	8.270442008972168
921	8.270533561706543
922	8.27072525024414
923	8.270892143249512
924	8.271041870117188
925	8.271477699279785
926	8.271807670593262
927	8.272031784057617
928	8.272322654724121
929	8.272537231445312
930	8.272675514221191
931	8.27292251586914
932	8.273170471191406
933	8.273244857788086
934	8.273293495178223
935	8.273518562316895
936	8.273695945739746
937	8.273776054382324
938	8.273926734924316
939	8.274320602416992
940	8.274483680725098
941	8.274603843688965
942	8.274808883666992
943	8.275016784667969
944	8.27505111694336
945	8.27509880065918
946	8.275246620178223
947	8.275327682495117
948	8.275228500366211
949	8.275321960449219
950	8.275471687316895
951	8.275479316711426
952	8.275657653808594
953	8.2760648727417
954	8.276225090026855
955	8.27635383605957
956	8.276588439941406
957	8.276689529418945
958	8.276710510253906
959	8.276895523071289
960	8.277060508728027
961	8.277104377746582
962	8.277227401733398
963	8.277628898620605
964	8.27785873413086
965	8.278070449829102
966	8.278319358825684
967	8.278624534606934
968	8.278853416442871
969	8.279007911682129
970	8.279378890991211
971	8.279608726501465
972	8.279715538024902
973	8.279996871948242
974	8.280259132385254
975	8.280414581298828
976	8.280678749084473
977	8.280980110168457
978	8.281156539916992
979	8.281400680541992
980	8.281678199768066
981	8.281810760498047
982	8.281928062438965
983	8.282269477844238
984	8.282514572143555
985	8.282770156860352
986	8.283158302307129
987	8.283469200134277
988	8.283647537231445
989	8.283913612365723
990	8.28417682647705
991	8.284290313720703
992	8.284418106079102
993	8.284687995910645
994	8.284866333007812
995	8.28482437133789
996	8.285053253173828
997	8.285466194152832
998	8.28571605682373
999	8.286030769348145
1000	8.286517143249512


==> resources/dataset/adding_task/ligru_layernorm/uz_l2_norm_epoch.txt <==
0	8.020040512084961
1	8.021751403808594
2	8.022923469543457
3	8.024211883544922
4	8.025793075561523
5	8.02755069732666
6	8.029317855834961
7	8.031036376953125
8	8.032746315002441
9	8.034449577331543
10	8.036195755004883
11	8.037919044494629
12	8.039671897888184
13	8.041397094726562
14	8.043083190917969
15	8.044628143310547
16	8.046041488647461
17	8.047308921813965
18	8.048364639282227
19	8.049259185791016
20	8.050078392028809
21	8.050835609436035
22	8.051590919494629
23	8.052370071411133
24	8.053251266479492
25	8.054200172424316
26	8.055091857910156
27	8.055912017822266
28	8.056673049926758
29	8.05732536315918
30	8.057827949523926
31	8.058277130126953
32	8.058733940124512
33	8.059161186218262
34	8.059624671936035
35	8.060111045837402
36	8.060659408569336
37	8.06124210357666
38	8.06185531616211
39	8.062421798706055
40	8.062910079956055
41	8.063319206237793
42	8.063679695129395
43	8.063982963562012
44	8.064249038696289
45	8.064484596252441
46	8.064661979675293
47	8.06484603881836
48	8.065078735351562
49	8.065407752990723
50	8.065757751464844
51	8.066132545471191
52	8.066445350646973
53	8.066755294799805
54	8.067012786865234
55	8.067176818847656
56	8.067336082458496
57	8.06744384765625
58	8.067527770996094
59	8.067620277404785
60	8.067728996276855
61	8.067887306213379
62	8.0679931640625
63	8.068145751953125
64	8.068384170532227
65	8.068680763244629
66	8.068917274475098
67	8.069073677062988
68	8.069195747375488
69	8.069330215454102
70	8.069387435913086
71	8.069482803344727
72	8.069713592529297
73	8.06998348236084
74	8.070230484008789
75	8.07048511505127
76	8.070707321166992
77	8.07080078125
78	8.070917129516602
79	8.070919036865234
80	8.070899963378906
81	8.070947647094727
82	8.071162223815918
83	8.071443557739258
84	8.071683883666992
85	8.071911811828613
86	8.072076797485352
87	8.072197914123535
88	8.072298049926758
89	8.072319030761719
90	8.072333335876465
91	8.072334289550781
92	8.072420120239258
93	8.07251262664795
94	8.072643280029297
95	8.072783470153809
96	8.072867393493652
97	8.072975158691406
98	8.073193550109863
99	8.073514938354492
100	8.07376480102539
101	8.073917388916016
102	8.073966979980469
103	8.073991775512695
104	8.07398509979248
105	8.074024200439453
106	8.074106216430664
107	8.074239730834961
108	8.074419021606445
109	8.074679374694824
110	8.075010299682617
111	8.075338363647461
112	8.075664520263672
113	8.075950622558594
114	8.076125144958496
115	8.076147079467773
116	8.076108932495117
117	8.076017379760742
118	8.076018333435059
119	8.076091766357422
120	8.076231002807617
121	8.076458930969238
122	8.076680183410645
123	8.076936721801758
124	8.07710075378418
125	8.077170372009277
126	8.07712459564209
127	8.077001571655273
128	8.076869010925293
129	8.076820373535156
130	8.07678508758545
131	8.07686996459961
132	8.077009201049805
133	8.077159881591797
134	8.077265739440918
135	8.077286720275879
136	8.07728099822998
137	8.077323913574219
138	8.077330589294434
139	8.077352523803711
140	8.077359199523926
141	8.077410697937012
142	8.077495574951172
143	8.077545166015625
144	8.077640533447266
145	8.077751159667969
146	8.07788372039795
147	8.078010559082031
148	8.078048706054688
149	8.078094482421875
150	8.078055381774902
151	8.078068733215332
152	8.07810115814209
153	8.078193664550781
154	8.078224182128906
155	8.07833194732666
156	8.078519821166992
157	8.07866382598877
158	8.07877254486084
159	8.078824996948242
160	8.078808784484863
161	8.078847885131836
162	8.0789155960083
163	8.078994750976562
164	8.079164505004883
165	8.079415321350098
166	8.079645156860352
167	8.079853057861328
168	8.079926490783691
169	8.079992294311523
170	8.080018997192383
171	8.079944610595703
172	8.079889297485352
173	8.079916000366211
174	8.080020904541016
175	8.080154418945312
176	8.080207824707031
177	8.080246925354004
178	8.080324172973633
179	8.080465316772461
180	8.08056640625
181	8.080574989318848
182	8.08048152923584
183	8.080342292785645
184	8.08025074005127
185	8.080179214477539
186	8.080133438110352
187	8.080078125
188	8.080050468444824
189	8.08005428314209
190	8.080009460449219
191	8.079936027526855
192	8.079894065856934
193	8.0798921585083
194	8.079873085021973
195	8.07986068725586
196	8.079864501953125
197	8.079813957214355
198	8.079765319824219
199	8.079730987548828
200	8.079705238342285
201	8.079756736755371
202	8.079825401306152
203	8.079903602600098
204	8.080089569091797
205	8.080329895019531
206	8.080480575561523
207	8.080592155456543
208	8.080608367919922
209	8.080606460571289
210	8.080584526062012
211	8.080504417419434
212	8.080455780029297
213	8.080429077148438
214	8.080442428588867
215	8.080446243286133
216	8.080552101135254
217	8.08063793182373
218	8.080732345581055
219	8.080753326416016
220	8.080700874328613
221	8.080662727355957
222	8.080636024475098
223	8.080699920654297
224	8.080780029296875
225	8.080904006958008
226	8.081048965454102
227	8.08121109008789
228	8.08126163482666
229	8.081266403198242
230	8.081259727478027
231	8.081273078918457
232	8.081296920776367
233	8.081321716308594
234	8.081342697143555
235	8.081422805786133
236	8.081523895263672
237	8.081526756286621
238	8.08147144317627
239	8.081457138061523
240	8.081441879272461
241	8.081558227539062
242	8.08177375793457
243	8.08198070526123
244	8.082165718078613
245	8.08232593536377
246	8.082326889038086
247	8.082199096679688
248	8.082056045532227
249	8.0819730758667
250	8.081893920898438
251	8.081860542297363
252	8.081769943237305
253	8.081761360168457
254	8.081686019897461
255	8.081679344177246
256	8.08152961730957
257	8.081310272216797
258	8.081037521362305
259	8.080819129943848
260	8.080526351928711
261	8.080333709716797
262	8.080158233642578
263	8.07981014251709
264	8.079324722290039
265	8.078557968139648
266	8.077239990234375
267	8.076064109802246
268	8.07498550415039
269	8.073966979980469
270	8.073259353637695
271	8.072903633117676
272	8.07277774810791
273	8.072643280029297
274	8.07260513305664
275	8.072237014770508
276	8.072258949279785
277	8.073060989379883
278	8.074122428894043
279	8.075422286987305
280	8.076666831970215
281	8.078444480895996
282	8.080465316772461
283	8.082476615905762
284	8.084824562072754
285	8.0872220993042
286	8.089609146118164
287	8.092365264892578
288	8.095684051513672
289	8.098876953125
290	8.101176261901855
291	8.103041648864746
292	8.104948997497559
293	8.106860160827637
294	8.108224868774414
295	8.109064102172852
296	8.109651565551758
297	8.110189437866211
298	8.110772132873535
299	8.111347198486328
300	8.111806869506836
301	8.112305641174316
302	8.112889289855957
303	8.113607406616211
304	8.114433288574219
305	8.115218162536621
306	8.116045951843262
307	8.117003440856934
308	8.11805248260498
309	8.119027137756348
310	8.119924545288086
311	8.120752334594727
312	8.121565818786621
313	8.12231159210205
314	8.123008728027344
315	8.123604774475098
316	8.124130249023438
317	8.124543190002441
318	8.124902725219727
319	8.12527847290039
320	8.12565803527832
321	8.126030921936035
322	8.126415252685547
323	8.126748085021973
324	8.12719440460205
325	8.127687454223633
326	8.128124237060547
327	8.128561973571777
328	8.128961563110352
329	8.129337310791016
330	8.129789352416992
331	8.13016414642334
332	8.130501747131348
333	8.130839347839355
334	8.131274223327637
335	8.131693840026855
336	8.131998062133789
337	8.132270812988281
338	8.132691383361816
339	8.133194923400879
340	8.133545875549316
341	8.133848190307617
342	8.1341552734375
343	8.134553909301758
344	8.134989738464355
345	8.135260581970215
346	8.135492324829102
347	8.135826110839844
348	8.136226654052734
349	8.136521339416504
350	8.136740684509277
351	8.137036323547363
352	8.13745403289795
353	8.137858390808105
354	8.138139724731445
355	8.138286590576172
356	8.138528823852539
357	8.138933181762695
358	8.139250755310059
359	8.139457702636719
360	8.139701843261719
361	8.14006233215332
362	8.140462875366211
363	8.140766143798828
364	8.141002655029297
365	8.141337394714355
366	8.141797065734863
367	8.142173767089844
368	8.142355918884277
369	8.142620086669922
370	8.143031120300293
371	8.143417358398438
372	8.143749237060547
373	8.144025802612305
374	8.144413948059082
375	8.144911766052246
376	8.145204544067383
377	8.14540958404541
378	8.145671844482422
379	8.146056175231934
380	8.14624309539795
381	8.146265983581543
382	8.146417617797852
383	8.146718978881836
384	8.146953582763672
385	8.14704418182373
386	8.147107124328613
387	8.147318840026855
388	8.147587776184082
389	8.147740364074707
390	8.14784049987793
391	8.148043632507324
392	8.148271560668945
393	8.148419380187988
394	8.148503303527832
395	8.148653030395508
396	8.148848533630371
397	8.149036407470703
398	8.149214744567871
399	8.149418830871582
400	8.149652481079102
401	8.149808883666992
402	8.149995803833008
403	8.150300979614258
404	8.150586128234863
405	8.150741577148438
406	8.15086841583252
407	8.15110969543457
408	8.151420593261719
409	8.151577949523926
410	8.151676177978516
411	8.151908874511719
412	8.152344703674316
413	8.152555465698242
414	8.152552604675293
415	8.152698516845703
416	8.153010368347168
417	8.153156280517578
418	8.153078079223633
419	8.15316390991211
420	8.153491020202637
421	8.153711318969727
422	8.153706550598145
423	8.153756141662598
424	8.153960227966309
425	8.154251098632812
426	8.154410362243652
427	8.154433250427246
428	8.154659271240234
429	8.154950141906738
430	8.155165672302246
431	8.15526008605957
432	8.155383110046387
433	8.15565299987793
434	8.156054496765137
435	8.156203269958496
436	8.15621280670166
437	8.156438827514648
438	8.156800270080566
439	8.15690803527832
440	8.156886100769043
441	8.157034873962402
442	8.157353401184082
443	8.157501220703125
444	8.157506942749023
445	8.157584190368652
446	8.157852172851562
447	8.158089637756348
448	8.158159255981445
449	8.158172607421875
450	8.158308029174805
451	8.158548355102539
452	8.15863037109375
453	8.158637046813965
454	8.1587495803833
455	8.159049987792969
456	8.159257888793945
457	8.159370422363281
458	8.159462928771973
459	8.15971851348877
460	8.16007137298584
461	8.160266876220703
462	8.160364151000977
463	8.160540580749512
464	8.160921096801758
465	8.161212921142578
466	8.161352157592773
467	8.161580085754395
468	8.161920547485352
469	8.162199974060059
470	8.162352561950684
471	8.162450790405273
472	8.162659645080566
473	8.162881851196289
474	8.163016319274902
475	8.16309642791748
476	8.163283348083496
477	8.16357421875
478	8.163787841796875
479	8.163960456848145
480	8.164106369018555
481	8.164327621459961
482	8.164619445800781
483	8.164740562438965
484	8.164857864379883
485	8.165135383605957
486	8.165387153625488
487	8.165534019470215
488	8.165571212768555
489	8.165776252746582
490	8.166059494018555
491	8.166213035583496
492	8.166297912597656
493	8.166460990905762
494	8.166723251342773
495	8.166906356811523
496	8.166960716247559
497	8.167080879211426
498	8.167329788208008
499	8.167465209960938
500	8.167519569396973
501	8.167604446411133
502	8.167737007141113
503	8.167837142944336
504	8.167889595031738
505	8.167930603027344
506	8.167997360229492
507	8.168061256408691
508	8.168135643005371
509	8.168169975280762
510	8.168254852294922
511	8.168355941772461
512	8.168416023254395
513	8.168510437011719
514	8.168560981750488
515	8.168590545654297
516	8.168621063232422
517	8.16869068145752
518	8.168838500976562
519	8.16891860961914
520	8.168997764587402
521	8.169136047363281
522	8.169301986694336
523	8.16939926147461
524	8.169407844543457
525	8.169432640075684
526	8.169567108154297
527	8.169676780700684
528	8.169750213623047
529	8.169905662536621
530	8.170032501220703
531	8.170223236083984
532	8.17041301727295
533	8.170610427856445
534	8.170835494995117
535	8.171061515808105
536	8.171283721923828
537	8.171440124511719
538	8.171594619750977
539	8.17171573638916
540	8.171815872192383
541	8.171897888183594
542	8.171950340270996
543	8.172050476074219
544	8.172179222106934
545	8.172329902648926
546	8.172491073608398
547	8.172659873962402
548	8.172866821289062
549	8.173081398010254
550	8.173209190368652
551	8.173293113708496
552	8.173426628112793
553	8.173623085021973
554	8.17372989654541
555	8.17379379272461
556	8.173890113830566
557	8.174076080322266
558	8.174169540405273
559	8.174216270446777
560	8.17428207397461
561	8.174464225769043
562	8.174582481384277
563	8.174691200256348
564	8.174802780151367
565	8.175054550170898
566	8.175304412841797
567	8.175426483154297
568	8.175561904907227
569	8.175792694091797
570	8.17597484588623
571	8.176084518432617
572	8.1762113571167
573	8.176400184631348
574	8.17653751373291
575	8.176692962646484
576	8.176825523376465
577	8.17687702178955
578	8.176944732666016
579	8.177115440368652
580	8.177178382873535
581	8.17720890045166
582	8.177331924438477
583	8.177473068237305
584	8.17750072479248
585	8.17757797241211
586	8.177672386169434
587	8.177830696105957
588	8.177912712097168
589	8.178009986877441
590	8.178121566772461
591	8.178266525268555
592	8.178431510925293
593	8.17854118347168
594	8.178622245788574
595	8.17872142791748
596	8.178792953491211
597	8.178900718688965
598	8.178985595703125
599	8.179072380065918
600	8.179178237915039
601	8.179402351379395
602	8.179608345031738
603	8.179760932922363
604	8.179912567138672
605	8.180108070373535
606	8.180286407470703
607	8.180339813232422
608	8.180545806884766
609	8.180866241455078
610	8.181139945983887
611	8.181281089782715
612	8.181499481201172
613	8.181710243225098
614	8.18191146850586
615	8.182095527648926
616	8.182243347167969
617	8.182445526123047
618	8.182581901550293
619	8.182692527770996
620	8.182906150817871
621	8.183103561401367
622	8.183131217956543
623	8.1831693649292
624	8.183331489562988
625	8.183549880981445
626	8.183606147766113
627	8.1836519241333
628	8.183856964111328
629	8.183961868286133
630	8.184051513671875
631	8.184152603149414
632	8.184429168701172
633	8.184684753417969
634	8.184792518615723
635	8.184901237487793
636	8.185202598571777
637	8.185396194458008
638	8.185474395751953
639	8.185596466064453
640	8.18580150604248
641	8.18599796295166
642	8.186103820800781
643	8.186196327209473
644	8.186410903930664
645	8.186607360839844
646	8.186673164367676
647	8.186795234680176
648	8.187012672424316
649	8.187131881713867
650	8.187117576599121
651	8.187210083007812
652	8.18734073638916
653	8.187407493591309
654	8.187458038330078
655	8.187556266784668
656	8.187686920166016
657	8.18780517578125
658	8.187832832336426
659	8.187917709350586
660	8.188055038452148
661	8.188193321228027
662	8.188274383544922
663	8.188301086425781
664	8.188493728637695
665	8.1886625289917
666	8.188694953918457
667	8.18864631652832
668	8.188729286193848
669	8.188864707946777
670	8.188882827758789
671	8.188885688781738
672	8.18899917602539
673	8.189062118530273
674	8.189006805419922
675	8.188956260681152
676	8.18910026550293
677	8.189225196838379
678	8.189271926879883
679	8.18941593170166
680	8.189583778381348
681	8.189723014831543
682	8.189726829528809
683	8.18988037109375
684	8.190088272094727
685	8.190123558044434
686	8.190132141113281
687	8.190293312072754
688	8.190438270568848
689	8.190484046936035
690	8.1905517578125
691	8.190572738647461
692	8.190696716308594
693	8.19079875946045
694	8.190855979919434
695	8.190956115722656
696	8.191079139709473
697	8.191155433654785
698	8.191152572631836
699	8.191251754760742
700	8.191404342651367
701	8.191459655761719
702	8.191575050354004
703	8.191720008850098
704	8.1918363571167
705	8.191904067993164
706	8.19207763671875
707	8.19228744506836
708	8.192359924316406
709	8.192440032958984
710	8.19262409210205
711	8.192753791809082
712	8.192684173583984
713	8.192742347717285
714	8.192750930786133
715	8.19261646270752
716	8.192505836486816
717	8.192619323730469
718	8.19259262084961
719	8.192540168762207
720	8.192574501037598
721	8.192588806152344
722	8.1924467086792
723	8.192342758178711
724	8.192376136779785
725	8.192371368408203
726	8.192289352416992
727	8.192177772521973
728	8.192228317260742
729	8.192304611206055
730	8.192380905151367
731	8.192422866821289
732	8.19260025024414
733	8.192697525024414
734	8.192809104919434
735	8.192852020263672
736	8.192923545837402
737	8.193032264709473
738	8.193066596984863
739	8.19304370880127
740	8.19310188293457
741	8.193180084228516
742	8.19327163696289
743	8.193318367004395
744	8.193388938903809
745	8.193487167358398
746	8.193507194519043
747	8.19355583190918
748	8.193578720092773
749	8.193673133850098
750	8.193645477294922
751	8.193604469299316
752	8.19375228881836
753	8.193899154663086
754	8.193893432617188
755	8.193901062011719
756	8.194082260131836
757	8.19423770904541
758	8.194263458251953
759	8.194351196289062
760	8.194497108459473
761	8.194565773010254
762	8.194580078125
763	8.194724082946777
764	8.194889068603516
765	8.194939613342285
766	8.194958686828613
767	8.195013999938965
768	8.195122718811035
769	8.195213317871094
770	8.195402145385742
771	8.195582389831543
772	8.195782661437988
773	8.19598388671875
774	8.196227073669434
775	8.196386337280273
776	8.196547508239746
777	8.196791648864746
778	8.196949005126953
779	8.197053909301758
780	8.197227478027344
781	8.197486877441406
782	8.197591781616211
783	8.19769287109375
784	8.197911262512207
785	8.198092460632324
786	8.198137283325195
787	8.19829273223877
788	8.198509216308594
789	8.198582649230957
790	8.198541641235352
791	8.19865894317627
792	8.198700904846191
793	8.198700904846191
794	8.198755264282227
795	8.198807716369629
796	8.198875427246094
797	8.198843955993652
798	8.198884010314941
799	8.198984146118164
800	8.198958396911621
801	8.198973655700684
802	8.19909954071045
803	8.199246406555176
804	8.199216842651367
805	8.19933032989502
806	8.199418067932129
807	8.199419975280762
808	8.199413299560547
809	8.199377059936523
810	8.199380874633789
811	8.199455261230469
812	8.199462890625
813	8.199482917785645
814	8.199565887451172
815	8.199654579162598
816	8.199668884277344
817	8.199773788452148
818	8.199868202209473
819	8.199995040893555
820	8.200058937072754
821	8.200160026550293
822	8.200217247009277
823	8.20016860961914
824	8.20019245147705
825	8.200196266174316
826	8.200162887573242
827	8.200126647949219
828	8.200121879577637
829	8.200143814086914
830	8.200101852416992
831	8.20011043548584
832	8.200166702270508
833	8.200231552124023
834	8.200281143188477
835	8.200268745422363
836	8.200462341308594
837	8.200623512268066
838	8.200591087341309
839	8.200702667236328
840	8.200910568237305
841	8.200904846191406
842	8.200981140136719
843	8.201208114624023
844	8.201299667358398
845	8.201359748840332
846	8.2015962600708
847	8.201799392700195
848	8.2019624710083
849	8.202190399169922
850	8.20239543914795
851	8.202566146850586
852	8.20274829864502
853	8.202993392944336
854	8.203139305114746
855	8.203278541564941
856	8.203545570373535
857	8.203672409057617
858	8.203752517700195
859	8.203903198242188
860	8.203965187072754
861	8.203936576843262
862	8.203927993774414
863	8.203983306884766
864	8.203956604003906
865	8.203897476196289
866	8.203861236572266
867	8.20396900177002
868	8.203900337219238
869	8.203802108764648
870	8.203871726989746
871	8.203956604003906
872	8.203873634338379
873	8.203893661499023
874	8.204099655151367
875	8.204141616821289
876	8.204092025756836
877	8.204249382019043
878	8.204434394836426
879	8.204492568969727
880	8.204632759094238
881	8.204798698425293
882	8.204795837402344
883	8.204748153686523
884	8.204867362976074
885	8.204773902893066
886	8.20464038848877
887	8.204732894897461
888	8.204792976379395
889	8.204646110534668
890	8.204657554626465
891	8.204730987548828
892	8.204662322998047
893	8.20468521118164
894	8.20461654663086
895	8.20467472076416
896	8.204642295837402
897	8.204578399658203
898	8.204551696777344
899	8.204524993896484
900	8.204535484313965
901	8.204608917236328
902	8.204629898071289
903	8.204690933227539
904	8.20473861694336
905	8.204795837402344
906	8.204875946044922
907	8.204869270324707
908	8.20500659942627
909	8.205179214477539
910	8.205216407775879
911	8.205363273620605
912	8.205535888671875
913	8.205617904663086
914	8.205696105957031
915	8.205914497375488
916	8.20599365234375
917	8.206006050109863
918	8.206233978271484
919	8.206439018249512
920	8.206503868103027
921	8.206681251525879
922	8.206976890563965
923	8.207056045532227
924	8.207049369812012
925	8.207287788391113
926	8.207417488098145
927	8.20745849609375
928	8.20764446258545
929	8.207740783691406
930	8.207661628723145
931	8.207728385925293
932	8.207793235778809
933	8.207757949829102
934	8.207710266113281
935	8.20785903930664
936	8.207929611206055
937	8.207789421081543
938	8.207732200622559
939	8.20785903930664
940	8.207734107971191
941	8.207601547241211
942	8.207688331604004
943	8.20775318145752
944	8.207706451416016
945	8.207716941833496
946	8.20801067352295
947	8.208147048950195
948	8.208032608032227
949	8.208157539367676
950	8.208274841308594
951	8.208118438720703
952	8.208102226257324
953	8.20831298828125
954	8.208270072937012
955	8.20820426940918
956	8.208334922790527
957	8.2083101272583
958	8.208179473876953
959	8.208287239074707
960	8.208343505859375
961	8.208272933959961
962	8.20832347869873
963	8.208525657653809
964	8.208536148071289
965	8.208560943603516
966	8.20863151550293
967	8.208794593811035
968	8.208853721618652
969	8.208892822265625
970	8.209144592285156
971	8.209249496459961
972	8.209175109863281
973	8.209334373474121
974	8.209464073181152
975	8.209436416625977
976	8.20949649810791
977	8.209600448608398
978	8.20955753326416
979	8.209647178649902
980	8.209820747375488
981	8.20985221862793
982	8.20985221862793
983	8.210094451904297
984	8.210112571716309
985	8.210053443908691
986	8.210197448730469
987	8.210246086120605
988	8.210131645202637
989	8.210150718688965
990	8.210280418395996
991	8.210244178771973
992	8.210223197937012
993	8.21041202545166
994	8.210524559020996
995	8.21030330657959
996	8.21032428741455
997	8.210509300231934
998	8.2103910446167
999	8.210382461547852
1000	8.21066665649414


==> resources/dataset/adding_task/ligru_relu/dedh_epoch.txt <==
 0 	0.08076833188533783
 1 	0.06317700445652008
 2 	0.06813950091600418
 3 	0.0810483917593956
 4 	0.07462215423583984
 5 	0.06467300653457642
 6 	0.05959847941994667
 7 	0.06268538534641266
 8 	0.06219050660729408
 9 	0.06553802639245987
 10 	0.06568610668182373
 11 	0.06244245916604996
 12 	0.06178940832614899
 13 	0.05859804153442383
 14 	0.058948859572410583
 15 	0.07126122713088989
 16 	0.06835094839334488
 17 	0.07135059684515
 18 	0.06884622573852539
 19 	0.06808962672948837
 20 	0.07954803109169006
 21 	0.07062248885631561
 22 	0.07438722997903824
 23 	0.07855238020420074
 24 	0.08063872903585434
 25 	0.08187255263328552
 26 	0.0796763002872467
 27 	0.09127972275018692
 28 	0.09320991486310959
 29 	0.08997698128223419
 30 	0.09743352979421616
 31 	0.10026662796735764
 32 	0.11016619950532913
 33 	0.10954263061285019
 34 	0.112968310713768
 35 	0.1270849108695984
 36 	0.12816794216632843
 37 	0.1396562159061432
 38 	0.1426047533750534
 39 	0.14043085277080536
 40 	0.16125810146331787
 41 	0.16606053709983826
 42 	0.17671313881874084
 43 	0.19560670852661133
 44 	0.1722089946269989
 45 	0.1906343251466751
 46 	0.19408515095710754
 47 	0.2105521261692047
 48 	0.21168842911720276
 49 	0.2192564755678177
 50 	0.22571204602718353
 51 	0.2287844717502594
 52 	0.2457572966814041
 53 	0.24523937702178955
 54 	0.24626469612121582
 55 	0.26821020245552063
 56 	0.2718084752559662
 57 	0.250076025724411
 58 	0.2584860622882843
 59 	0.2936351001262665
 60 	0.29132017493247986
 61 	0.2983482778072357
 62 	0.27323976159095764
 63 	0.26337671279907227
 64 	0.2735801339149475
 65 	0.2752530574798584
 66 	0.2702874541282654
 67 	0.2607223391532898
 68 	0.2583291828632355
 69 	0.2715708315372467
 70 	0.2413116693496704
 71 	0.22555021941661835
 72 	0.22363406419754028
 73 	0.21789848804473877
 74 	0.22385317087173462
 75 	0.22092872858047485
 76 	0.21589915454387665
 77 	0.23803123831748962
 78 	0.24397757649421692
 79 	0.25592607259750366
 80 	0.2746712565422058
 81 	0.306517094373703
 82 	0.3439325988292694
 83 	0.3506855368614197
 84 	0.44799789786338806
 85 	0.5670591592788696
 86 	0.6494079828262329
 87 	0.5775859951972961
 88 	0.6557044982910156
 89 	0.691551685333252
 90 	0.6371239423751831
 91 	0.5955417156219482
 92 	0.6496321558952332
 93 	0.7610571980476379
 94 	0.7994164824485779
 95 	0.8542734980583191
 96 	1.0935677289962769
 97 	1.2048091888427734
 98 	1.3799532651901245
 99 	1.7217856645584106
 100 	2.0552306175231934
 101 	2.5834691524505615
 102 	3.304325819015503
 103 	3.6895220279693604
 104 	4.249393939971924
 105 	6.001596927642822
 106 	6.644195556640625
 107 	9.102569580078125
 108 	9.221640586853027
 109 	8.75113296508789
 110 	10.251689910888672
 111 	11.218807220458984
 112 	12.8825101852417
 113 	14.662336349487305
 114 	14.652000427246094
 115 	14.308307647705078
 116 	13.751110076904297
 117 	12.047730445861816
 118 	14.90211296081543
 119 	17.154903411865234
 120 	15.288736343383789
 121 	17.924272537231445
 122 	15.342872619628906
 123 	14.792781829833984
 124 	14.269472122192383
 125 	14.12747573852539
 126 	13.678949356079102
 127 	15.048347473144531
 128 	12.59143352508545
 129 	12.803561210632324
 130 	13.61064338684082
 131 	13.780023574829102
 132 	13.652557373046875
 133 	14.183558464050293
 134 	14.432332038879395
 135 	15.295125007629395
 136 	13.829668998718262
 137 	17.04495620727539
 138 	16.158437728881836
 139 	14.510828971862793
 140 	13.545711517333984
 141 	15.544841766357422
 142 	14.495656967163086
 143 	12.212854385375977
 144 	12.869792938232422
 145 	13.928389549255371
 146 	11.046775817871094
 147 	12.279245376586914
 148 	10.709245681762695
 149 	10.906577110290527
 150 	11.658727645874023
 151 	11.831412315368652
 152 	12.32339096069336
 153 	10.913003921508789
 154 	11.089770317077637
 155 	11.804842948913574
 156 	11.651166915893555
 157 	11.656022071838379
 158 	11.790972709655762
 159 	13.0022611618042
 160 	11.498571395874023
 161 	13.080976486206055
 162 	12.596457481384277
 163 	11.909258842468262
 164 	14.907734870910645
 165 	14.41261100769043
 166 	15.319422721862793
 167 	14.116774559020996
 168 	13.846918106079102
 169 	12.560038566589355
 170 	14.156977653503418
 171 	14.23802375793457
 172 	12.622422218322754
 173 	11.692225456237793
 174 	10.94999885559082
 175 	12.6166410446167
 176 	10.384421348571777
 177 	12.195286750793457
 178 	10.714091300964355
 179 	10.245498657226562
 180 	9.595699310302734
 181 	8.595309257507324
 182 	8.42623233795166
 183 	9.185690879821777
 184 	8.807624816894531
 185 	9.151433944702148
 186 	9.274714469909668
 187 	9.496630668640137
 188 	9.275735855102539
 189 	8.987672805786133
 190 	9.712581634521484
 191 	11.538785934448242
 192 	12.121159553527832
 193 	15.820304870605469
 194 	15.279011726379395
 195 	13.292989730834961
 196 	18.31294059753418
 197 	23.640846252441406
 198 	24.88324737548828
 199 	14.234030723571777
 200 	18.560300827026367
 201 	17.446731567382812
 202 	16.450273513793945
 203 	16.84962272644043
 204 	12.237736701965332
 205 	16.62225341796875
 206 	11.999566078186035
 207 	22.070423126220703
 208 	11.989518165588379
 209 	18.136625289916992
 210 	10.661408424377441
 211 	16.057872772216797
 212 	13.508868217468262
 213 	12.608759880065918
 214 	17.887027740478516
 215 	9.59681510925293
 216 	16.691600799560547
 217 	10.893807411193848
 218 	17.037200927734375
 219 	12.637604713439941
 220 	14.627983093261719
 221 	9.29564094543457
 222 	11.7422456741333
 223 	9.17402458190918
 224 	16.84865379333496
 225 	13.308067321777344
 226 	12.932304382324219
 227 	17.27019691467285
 228 	19.763029098510742
 229 	10.937041282653809
 230 	18.725448608398438
 231 	19.624422073364258
 232 	9.96268367767334
 233 	21.083881378173828
 234 	19.961278915405273
 235 	9.591548919677734
 236 	20.293668746948242
 237 	13.661139488220215
 238 	15.922428131103516
 239 	16.144390106201172
 240 	13.637269020080566
 241 	18.965810775756836
 242 	12.869123458862305
 243 	18.768705368041992
 244 	11.89189624786377
 245 	16.128931045532227
 246 	12.429854393005371
 247 	12.35500717163086
 248 	16.551355361938477
 249 	14.456766128540039
 250 	19.136699676513672
 251 	15.63432502746582
 252 	11.256239891052246
 253 	14.732945442199707
 254 	11.458869934082031
 255 	16.400480270385742
 256 	13.46519947052002
 257 	13.357779502868652
 258 	11.628021240234375
 259 	11.811861991882324
 260 	11.53546142578125
 261 	16.503923416137695
 262 	12.35014533996582
 263 	11.981382369995117
 264 	16.51862335205078
 265 	15.245612144470215
 266 	13.285953521728516
 267 	16.033058166503906
 268 	14.517279624938965
 269 	13.333300590515137
 270 	14.478493690490723
 271 	13.821348190307617
 272 	12.845538139343262
 273 	13.904794692993164
 274 	13.100234031677246
 275 	14.986967086791992
 276 	13.70485782623291
 277 	11.153396606445312
 278 	13.75171184539795
 279 	12.595054626464844
 280 	12.382503509521484
 281 	15.106363296508789
 282 	12.611873626708984
 283 	14.41121768951416
 284 	14.818338394165039
 285 	13.192771911621094
 286 	14.297358512878418
 287 	12.491107940673828
 288 	17.487442016601562
 289 	14.49852180480957
 290 	13.064387321472168
 291 	15.099553108215332
 292 	12.328158378601074
 293 	13.313192367553711
 294 	12.117844581604004
 295 	13.701094627380371
 296 	10.606212615966797
 297 	10.190447807312012
 298 	11.518342018127441
 299 	12.63400936126709
 300 	12.405608177185059
 301 	15.125007629394531
 302 	17.80772590637207
 303 	17.82502555847168
 304 	16.96739387512207
 305 	14.198143005371094
 306 	12.569846153259277
 307 	12.708222389221191
 308 	10.911453247070312
 309 	13.457693099975586
 310 	11.17689323425293
 311 	13.316642761230469
 312 	11.947792053222656
 313 	12.11502742767334
 314 	11.505731582641602
 315 	10.049428939819336
 316 	13.44859790802002
 317 	13.245553016662598
 318 	8.365928649902344
 319 	12.249055862426758
 320 	10.841119766235352
 321 	9.334416389465332
 322 	13.988631248474121
 323 	9.339472770690918
 324 	14.897932052612305
 325 	12.485380172729492
 326 	18.092790603637695
 327 	14.545547485351562
 328 	12.246405601501465
 329 	17.875957489013672
 330 	16.688364028930664
 331 	13.56290054321289
 332 	13.820956230163574
 333 	12.824189186096191
 334 	12.946240425109863
 335 	15.0679349899292
 336 	43.515663146972656
 337 	140.2481231689453
 338 	24.425369262695312
 339 	148.9788818359375
 340 	56.39389419555664
 341 	36.82432174682617
 342 	58.50172424316406
 343 	51.31412124633789
 344 	35.6795768737793
 345 	20.785266876220703
 346 	42.481712341308594
 347 	54.896484375
 348 	46.77267837524414
 349 	37.79824447631836
 350 	39.36542510986328
 351 	37.255210876464844
 352 	36.52818298339844
 353 	38.941650390625
 354 	39.35927963256836
 355 	44.371253967285156
 356 	42.342044830322266
 357 	40.18246841430664
 358 	64.01729583740234
 359 	51.41236877441406
 360 	33.08436965942383
 361 	70.13639831542969
 362 	40.247188568115234
 363 	36.11410140991211
 364 	40.2592658996582
 365 	30.63090705871582
 366 	34.141849517822266
 367 	47.04092788696289
 368 	38.72625732421875
 369 	31.695632934570312
 370 	33.68894958496094
 371 	45.08681869506836
 372 	39.541656494140625
 373 	32.37298583984375
 374 	24.854938507080078
 375 	31.49953842163086
 376 	36.61454772949219
 377 	30.962722778320312
 378 	25.95577621459961
 379 	32.71696090698242
 380 	35.398643493652344
 381 	34.946109771728516
 382 	22.315584182739258
 383 	28.09825325012207
 384 	32.19990921020508
 385 	26.09851837158203
 386 	23.331745147705078
 387 	31.015682220458984
 388 	41.75539016723633
 389 	28.516185760498047
 390 	27.366329193115234
 391 	40.56080627441406
 392 	29.147361755371094
 393 	41.51424026489258
 394 	52.42457962036133
 395 	128.1668701171875
 396 	78.97708892822266
 397 	65.3168716430664
 398 	32.11815643310547
 399 	50.509395599365234
 400 	45.48863983154297
 401 	36.891910552978516
 402 	56.59052658081055
 403 	58.329044342041016
 404 	43.026302337646484
 405 	65.1693115234375
 406 	35.34938430786133
 407 	46.73457717895508
 408 	48.37757873535156
 409 	38.95014190673828
 410 	48.099552154541016
 411 	52.248844146728516
 412 	39.55756759643555
 413 	40.38653564453125
 414 	75.41959381103516
 415 	59.40727996826172
 416 	85.59132385253906
 417 	113.78453826904297
 418 	288.99761962890625
 419 	44.12459182739258
 420 	160.86195373535156
 421 	152.89910888671875
 422 	78.25690460205078
 423 	49.9401741027832
 424 	73.90958404541016
 425 	93.70116424560547
 426 	79.29460144042969
 427 	60.83563232421875
 428 	42.350868225097656
 429 	44.930721282958984
 430 	56.66242218017578
 431 	39.275535583496094
 432 	67.02108001708984
 433 	73.13953399658203
 434 	47.043270111083984
 435 	94.09284973144531
 436 	530.7767944335938
 437 	1311.8077392578125
 438 	728.207275390625
 439 	408110.0625
 440 	inf
 441 	inf
 442 	inf
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	


==> resources/dataset/adding_task/ligru_relu/lambda_epoch.txt <==
 0 	5.547
 1 	5.634
 2 	5.707
 3 	5.823
 4 	5.824
 5 	5.924
 6 	5.996
 7 	6.055
 8 	6.211
 9 	6.378
 10 	6.503
 11 	6.617
 12 	6.645
 13 	6.816
 14 	6.967
 15 	7.123
 16 	7.251
 17 	7.416
 18 	7.471
 19 	7.632
 20 	7.778
 21 	7.902
 22 	8.039
 23 	8.194
 24 	8.203
 25 	8.328
 26 	8.358
 27 	8.540
 28 	8.589
 29 	8.726
 30 	8.691
 31 	8.852
 32 	8.881
 33 	8.870
 34 	8.917
 35 	9.014
 36 	9.096
 37 	9.125
 38 	9.232
 39 	9.282
 40 	9.318
 41 	9.395
 42 	9.448
 43 	9.481
 44 	9.476
 45 	9.539
 46 	9.576
 47 	9.535
 48 	9.666
 49 	9.741
 50 	9.660
 51 	9.739
 52 	9.787
 53 	9.868
 54 	9.899
 55 	9.844
 56 	9.907
 57 	9.889
 58 	9.982
 59 	9.921
 60 	10.024
 61 	10.065
 62 	10.103
 63 	10.093
 64 	10.040
 65 	10.008
 66 	10.192
 67 	10.058
 68 	10.125
 69 	10.059
 70 	9.933
 71 	9.990
 72 	10.066
 73 	9.889
 74 	9.801
 75 	9.832
 76 	9.837
 77 	9.848
 78 	9.787
 79 	9.748
 80 	9.804
 81 	9.853
 82 	9.957
 83 	9.854
 84 	9.882
 85 	10.350
 86 	10.535
 87 	9.876
 88 	10.058
 89 	10.175
 90 	10.013
 91 	10.021
 92 	10.091
 93 	10.292
 94 	10.140
 95 	10.077
 96 	10.081
 97 	10.237
 98 	10.327
 99 	10.332
 100 	10.345
 101 	10.343
 102 	10.484
 103 	11.067
 104 	10.724
 105 	11.350
 106 	10.944
 107 	10.993
 108 	11.314
 109 	11.418
 110 	11.994
 111 	11.750
 112 	10.430
 113 	11.885
 114 	11.862
 115 	12.370
 116 	12.965
 117 	11.800
 118 	13.337
 119 	12.503
 120 	12.710
 121 	13.361
 122 	13.226
 123 	12.626
 124 	12.426
 125 	14.098
 126 	14.457
 127 	13.222
 128 	14.000
 129 	12.565
 130 	14.164
 131 	14.238
 132 	13.686
 133 	13.673
 134 	13.932
 135 	13.431
 136 	13.480
 137 	14.349
 138 	14.725
 139 	14.841
 140 	14.327
 141 	14.078
 142 	13.922
 143 	14.435
 144 	14.987
 145 	14.793
 146 	15.037
 147 	15.327
 148 	15.476
 149 	16.724
 150 	15.765
 151 	17.077
 152 	17.134
 153 	17.201
 154 	16.519
 155 	17.377
 156 	16.480
 157 	17.177
 158 	17.960
 159 	17.741
 160 	18.789
 161 	18.028
 162 	18.288
 163 	18.729
 164 	18.767
 165 	19.248
 166 	19.030
 167 	18.783
 168 	19.507
 169 	19.576
 170 	19.720
 171 	19.270
 172 	19.304
 173 	19.057
 174 	19.279
 175 	18.512
 176 	18.130
 177 	17.510
 178 	17.749
 179 	17.901
 180 	17.320
 181 	18.853
 182 	18.441
 183 	17.232
 184 	18.125
 185 	17.106
 186 	17.635
 187 	17.552
 188 	18.231
 189 	18.034
 190 	18.821
 191 	18.588
 192 	19.089
 193 	19.923
 194 	20.013
 195 	19.535
 196 	19.198
 197 	19.544
 198 	19.407
 199 	19.200
 200 	19.423
 201 	20.180
 202 	20.185
 203 	20.417
 204 	20.544
 205 	21.142
 206 	22.028
 207 	22.874
 208 	23.112
 209 	22.813
 210 	24.332
 211 	23.860
 212 	24.330
 213 	24.267
 214 	24.088
 215 	23.734
 216 	23.710
 217 	23.573
 218 	24.271
 219 	24.102
 220 	24.039
 221 	23.916
 222 	24.079
 223 	24.530
 224 	24.794
 225 	25.286
 226 	25.797
 227 	26.135
 228 	26.194
 229 	24.893
 230 	25.070
 231 	25.322
 232 	24.847
 233 	24.961
 234 	24.673
 235 	25.230
 236 	24.349
 237 	25.461
 238 	25.697
 239 	25.679
 240 	26.994
 241 	27.987
 242 	27.584
 243 	28.790
 244 	28.442
 245 	29.307
 246 	28.713
 247 	28.493
 248 	29.255
 249 	28.161
 250 	28.453
 251 	28.285
 252 	30.342
 253 	29.273
 254 	29.273
 255 	30.038
 256 	29.892
 257 	32.056
 258 	33.252
 259 	32.447
 260 	33.200
 261 	34.249
 262 	34.575
 263 	33.947
 264 	36.991
 265 	35.089
 266 	36.425
 267 	37.857
 268 	36.786
 269 	37.674
 270 	40.129
 271 	37.600
 272 	38.891
 273 	40.207
 274 	39.468
 275 	37.357
 276 	39.848
 277 	37.530
 278 	38.271
 279 	37.515
 280 	36.714
 281 	39.002
 282 	41.171
 283 	38.955
 284 	38.730
 285 	39.132
 286 	37.108
 287 	36.733
 288 	36.927
 289 	35.156
 290 	35.768
 291 	34.675
 292 	35.238
 293 	34.773
 294 	34.934
 295 	34.549
 296 	35.012
 297 	34.552
 298 	33.327
 299 	33.612
 300 	32.426
 301 	31.994
 302 	32.424
 303 	32.487
 304 	33.570
 305 	33.615
 306 	34.140
 307 	34.235
 308 	34.880
 309 	35.305
 310 	35.065
 311 	33.617
 312 	34.039
 313 	33.791
 314 	33.266
 315 	34.685
 316 	34.481
 317 	35.140
 318 	37.671
 319 	38.616
 320 	39.996
 321 	41.338
 322 	43.190
 323 	45.204
 324 	46.580
 325 	49.437
 326 	50.073
 327 	52.552
 328 	54.199
 329 	55.199
 330 	57.615
 331 	60.113
 332 	60.765
 333 	61.321
 334 	62.366
 335 	62.443
 336 	64.477
 337 	63.780
 338 	63.404
 339 	62.244
 340 	57.866
 341 	53.785
 342 	49.035
 343 	45.550
 344 	43.584
 345 	43.907
 346 	44.167
 347 	45.094
 348 	45.900
 349 	45.128
 350 	45.387
 351 	48.893
 352 	49.829
 353 	50.248
 354 	55.699
 355 	65.270
 356 	70.308
 357 	66.820
 358 	69.317
 359 	69.564
 360 	70.340
 361 	76.884
 362 	64.327
 363 	58.135
 364 	58.432
 365 	55.800
 366 	59.053
 367 	56.865
 368 	54.785
 369 	49.692
 370 	48.153
 371 	45.941
 372 	42.749
 373 	41.564
 374 	41.728
 375 	41.529
 376 	42.749
 377 	39.191
 378 	38.067
 379 	36.420
 380 	37.519
 381 	40.262
 382 	39.960
 383 	40.229
 384 	40.115
 385 	39.002
 386 	44.863
 387 	44.931
 388 	47.889
 389 	48.940
 390 	51.153
 391 	53.381
 392 	53.167
 393 	59.499
 394 	65.798
 395 	71.066
 396 	66.443
 397 	73.556
 398 	60.180
 399 	63.596
 400 	62.611
 401 	61.761
 402 	60.555
 403 	65.376
 404 	65.546
 405 	67.657
 406 	75.562
 407 	72.679
 408 	80.059
 409 	87.651
 410 	94.015
 411 	88.604
 412 	101.979
 413 	105.317
 414 	105.141
 415 	130.675
 416 	122.079
 417 	113.399
 418 	117.960
 419 	91.737
 420 	74.503
 421 	73.759
 422 	72.313
 423 	65.014
 424 	62.362
 425 	62.175
 426 	61.426
 427 	64.411
 428 	71.251
 429 	75.660
 430 	82.164
 431 	95.251
 432 	106.749
 433 	141.325
 434 	204.366
 435 	334.141
 436 	295.796
 437 	964.480
 438 	477.065
 439 	35946.887
 440 	inf
 441 	inf
 442 	inf


==> resources/dataset/adding_task/ligru_relu/loss_epoch.txt <==
 0 	0.39061880111694336
 1 	0.2371557503938675
 2 	0.26278752088546753
 3 	0.36394020915031433
 4 	0.3092549443244934
 5 	0.2482702136039734
 6 	0.22063134610652924
 7 	0.22694522142410278
 8 	0.22017496824264526
 9 	0.23723295331001282
 10 0.23736026883125305
 11 0.21080708503723145
 12 0.20943044126033783
 13 0.17955434322357178
 14 0.16854345798492432
 15 0.23433852195739746
 16 	0.22127355635166168
 17 	0.2161707580089569
 18 	0.1972855031490326
 19 	0.1868518739938736
 20 	0.24614697694778442
 21 	0.18526148796081543
 22 	0.19447147846221924
 23 	0.2004603147506714
 24 	0.17745624482631683
 25 	0.19185838103294373
 26 	0.17083615064620972
 27 	0.186929851770401
 28 	0.19144955277442932
 29 	0.16993579268455505
 30 	0.18309670686721802
 31 	0.1749342381954193
 32 	0.20603176951408386
 33 	0.17187778651714325
 34 	0.17606809735298157
 35 	0.19201889634132385
 36 	0.1774006485939026
 37 	0.1865057349205017
 38 	0.17610490322113037
 39 	0.16155803203582764
 40 	0.1902068555355072
 41 	0.17917335033416748
 42 	0.17906218767166138
 43 	0.19713033735752106
 44 	0.15222376585006714
 45 	0.17206189036369324
 46 	0.1652737259864807
 47 	0.180205836892128
 48 	0.1734083741903305
 49 	0.17957010865211487
 50 	0.17397627234458923
 51 	0.17814292013645172
 52 	0.17506510019302368
 53 	0.17206606268882751
 54 	0.15944130718708038
 55 	0.18932344019412994
 56 	0.1883019506931305
 57 	0.15182429552078247
 58 	0.15262550115585327
 59 	0.1957578808069229
 60 	0.18503768742084503
 61 	0.18887382745742798
 62 	0.17025882005691528
 63 	0.1666581630706787
 64 	0.18249750137329102
 65 	0.1795637011528015
 66 	0.17304843664169312
 67 	0.1631319373846054
 68 	0.1716679483652115
 69 	0.18472418189048767
 70 	0.16186237335205078
 71 	0.16731421649456024
 72 	0.16478364169597626
 73 	0.16403311491012573
 74 	0.17046581208705902
 75 	0.1537194550037384
 76 	0.15441423654556274
 77 	0.18261785805225372
 78 	0.17172393202781677
 79 	0.1721082180738449
 80 	0.16919489204883575
 81 	0.17786256968975067
 82 	0.20117084681987762
 83 	0.17058032751083374
 84 	0.16822251677513123
 85 	0.18267077207565308
 86 	0.18267160654067993
 87 	0.1270272433757782
 88 	0.15198016166687012
 89 	0.1825057566165924
 90 	0.15382087230682373
 91 	0.14513470232486725
 92 	0.14742262661457062
 93 	0.16757678985595703
 94 	0.15594109892845154
 95 	0.15098164975643158
 96 	0.1521437168121338
 97 	0.16095489263534546
 98 	0.14760610461235046
 99 	0.14152900874614716
 100 	0.13300323486328125
 101 	0.13662517070770264
 102 	0.13347727060317993
 103 	0.139532670378685
 104 	0.1285392940044403
 105 	0.11575663089752197
 106 	0.11569298058748245
 107 	0.11175647377967834
 108 	0.13975998759269714
 109 	0.10929498821496964
 110 	0.12860453128814697
 111 	0.12015509605407715
 112 	0.12452900409698486
 113 	0.12568572163581848
 114 	0.11601720750331879
 115 	0.1006227508187294
 116 	0.10056380927562714
 117 	0.0786542296409607
 118 	0.09441401064395905
 119 	0.10906781256198883
 120 	0.09253145754337311
 121 	0.10737482458353043
 122 	0.08456860482692719
 123 	0.08437451720237732
 124 	0.08024880290031433
 125 	0.07689762115478516
 126 	0.07718442380428314
 127 	0.08249060809612274
 128 	0.06603112816810608
 129 	0.07272607088088989
 130 	0.07528310269117355
 131 	0.07179810851812363
 132 	0.07320115715265274
 133 	0.0779920294880867
 134 	0.0725594237446785
 135 	0.07392144203186035
 136 	0.06554904580116272
 137 	0.08195577561855316
 138 	0.07307668030261993
 139 	0.056882381439208984
 140 	0.04970520734786987
 141 	0.06621341407299042
 142 	0.059110384434461594
 143 	0.04248270019888878
 144 	0.051182590425014496
 145 	0.06648501753807068
 146 	0.040643393993377686
 147 	0.049959126859903336
 148 	0.04323301836848259
 149 	0.04224071651697159
 150 	0.0429021380841732
 151 	0.0429864227771759
 152 	0.04491410404443741
 153 	0.03767996281385422
 154 	0.03789135813713074
 155 	0.03925842046737671
 156 	0.03952232375741005
 157 	0.037131167948246
 158 	0.037978701293468475
 159 	0.045689553022384644
 160 	0.03387342393398285
 161 	0.04285123944282532
 162 	0.039392970502376556
 163 	0.035264212638139725
 164 	0.05165283381938934
 165 	0.04814065247774124
 166 	0.05365978926420212
 167 	0.051015645265579224
 168 	0.047176964581012726
 169 	0.03935082256793976
 170 	0.04698693007230759
 171 	0.04274210333824158
 172 	0.03577915579080582
 173 	0.02977188304066658
 174 	0.02726113609969616
 175 	0.041853249073028564
 176 	0.03161263093352318
 177 	0.04727853089570999
 178 	0.04044373333454132
 179 	0.03693581372499466
 180 	0.03419633209705353
 181 	0.027632612735033035
 182 	0.027575764805078506
 183 	0.034234419465065
 184 	0.029734857380390167
 185 	0.03245548903942108
 186 	0.033188432455062866
 187 	0.032897692173719406
 188 	0.029857292771339417
 189 	0.027516968548297882
 190 	0.030878210440278053
 191 	0.04089215770363808
 192 	0.04226589947938919
 193 	0.06944362819194794
 194 	0.055190086364746094
 195 	0.03994300588965416
 196 	0.07490766048431396
 197 	0.11265876889228821
 198 	0.13434891402721405
 199 	0.04614749923348427
 200 	0.07639181613922119
 201 	0.06464871019124985
 202 	0.056131962686777115
 203 	0.05694543570280075
 204 	0.030362501740455627
 205 	0.0566197894513607
 206 	0.0278632789850235
 207 	0.08976567536592484
 208 	0.026974696666002274
 209 	0.06121765077114105
 210 	0.022191505879163742
 211 	0.05053650960326195
 212 	0.03472790867090225
 213 	0.030191287398338318
 214 	0.062269605696201324
 215 	0.01730632781982422
 216 	0.05075319483876228
 217 	0.021830927580595016
 218 	0.051821812987327576
 219 	0.02857190929353237
 220 	0.04083799570798874
 221 	0.017103614285588264
 222 	0.027765709906816483
 223 	0.016560940071940422
 224 	0.0550115704536438
 225 	0.029640117660164833
 226 	0.026771336793899536
 227 	0.04920479655265808
 228 	0.057343631982803345
 229 	0.01918223686516285
 230 	0.05461468920111656
 231 	0.05857972055673599
 232 	0.015945713967084885
 233 	0.0714205950498581
 234 	0.0640294998884201
 235 	0.014759194105863571
 236 	0.06603407859802246
 237 	0.03094308450818062
 238 	0.04021632671356201
 239 	0.04389161616563797
 240 	0.03037634864449501
 241 	0.051332615315914154
 242 	0.024207789450883865
 243 	0.05054941028356552
 244 	0.021060094237327576
 245 	0.037659626454114914
 246 	0.02356676384806633
 247 	0.02250361628830433
 248 	0.041307780891656876
 249 	0.03140103444457054
 250 	0.05072329565882683
 251 	0.03571018576622009
 252 	0.01884612627327442
 253 	0.0325365886092186
 254 	0.020610153675079346
 255 	0.04163265973329544
 256 	0.028462417423725128
 257 	0.02709045074880123
 258 	0.02101343683898449
 259 	0.021841488778591156
 260 	0.021172242239117622
 261 	0.04158744961023331
 262 	0.023668134585022926
 263 	0.021918201819062233
 264 	0.041236866265535355
 265 	0.033874884247779846
 266 	0.02574239671230316
 267 	0.03872997686266899
 268 	0.031339630484580994
 269 	0.025351719930768013
 270 	0.028797082602977753
 271 	0.02559541165828705
 272 	0.022850066423416138
 273 	0.02564994990825653
 274 	0.0234933290630579
 275 	0.029460901394486427
 276 	0.024639792740345
 277 	0.016988953575491905
 278 	0.02773648127913475
 279 	0.025050178170204163
 280 	0.024179205298423767
 281 	0.03482861816883087
 282 	0.026026688516139984
 283 	0.03336751461029053
 284 	0.03533732518553734
 285 	0.027002833783626556
 286 	0.032296981662511826
 287 	0.024509064853191376
 288 	0.048772238194942474
 289 	0.03493530675768852
 290 	0.029341474175453186
 291 	0.0368078351020813
 292 	0.026220515370368958
 293 	0.03186255320906639
 294 	0.025440508499741554
 295 	0.03260400518774986
 296 	0.019581357017159462
 297 	0.01757764257490635
 298 	0.022418595850467682
 299 	0.027827996760606766
 300 	0.027055708691477776
 301 	0.03918951004743576
 302 	0.05383926257491112
 303 	0.052896302193403244
 304 	0.04971572011709213
 305 	0.03632175922393799
 306 	0.029086260125041008
 307 	0.029864449054002762
 308 	0.02193637378513813
 309 	0.03354667127132416
 310 	0.024023104459047318
 311 	0.03457619994878769
 312 	0.027918536216020584
 313 	0.02837720327079296
 314 	0.02677951008081436
 315 	0.019947193562984467
 316 	0.033227890729904175
 317 	0.03146471083164215
 318 	0.012948383577167988
 319 	0.027161989361047745
 320 	0.019212782382965088
 321 	0.014226710423827171
 322 	0.030887164175510406
 323 	0.013629881665110588
 324 	0.03470377251505852
 325 	0.024119270965456963
 326 	0.047098688781261444
 327 	0.030726484954357147
 328 	0.021428566426038742
 329 	0.04426131397485733
 330 	0.038691114634275436
 331 	0.02577807381749153
 332 	0.028030408546328545
 333 	0.02591967210173607
 334 	0.028802409768104553
 335 	0.035530321300029755
 336 	0.287596732378006
 337 	2.680586814880371
 338 	0.0793561190366745
 339 	2.9904284477233887
 340 	0.41315191984176636
 341 	0.19545231759548187
 342 	0.506622314453125
 343 	0.4251832365989685
 344 	0.1953001767396927
 345 	0.07068593800067902
 346 	0.26956242322921753
 347 	0.4846905469894409
 348 	0.35106581449508667
 349 	0.19799309968948364
 350 	0.23738734424114227
 351 	0.21190017461776733
 352 	0.20638179779052734
 353 	0.24541231989860535
 354 	0.21972286701202393
 355 	0.27351152896881104
 356 	0.2468150109052658
 357 	0.2201349437236786
 358 	0.5369350910186768
 359 	0.349630743265152
 360 	0.13641110062599182
 361 	0.5715816617012024
 362 	0.18641796708106995
 363 	0.14786183834075928
 364 	0.21699461340904236
 365 	0.1395377814769745
 366 	0.15337379276752472
 367 	0.28782016038894653
 368 	0.22549843788146973
 369 	0.1400471031665802
 370 	0.1481804996728897
 371 	0.2503155469894409
 372 	0.20168021321296692
 373 	0.15116386115550995
 374 	0.09117837995290756
 375 	0.1486961543560028
 376 	0.19406497478485107
 377 	0.1445222795009613
 378 	0.10113446414470673
 379 	0.1744617521762848
 380 	0.20622143149375916
 381 	0.20351451635360718
 382 	0.0811917781829834
 383 	0.1311507523059845
 384 	0.17017444968223572
 385 	0.11016584932804108
 386 	0.08463694155216217
 387 	0.13395753502845764
 388 	0.23601479828357697
 389 	0.10653345286846161
 390 	0.11213067919015884
 391 	0.24303936958312988
 392 	0.12186035513877869
 393 	0.22648406028747559
 394 	0.24015511572360992
 395 	0.8240294456481934
 396 	0.7272667288780212
 397 	0.5242199897766113
 398 	0.13280326128005981
 399 	0.3636631369590759
 400 	0.29175153374671936
 401 	0.16966497898101807
 402 	0.42954736948013306
 403 	0.4560896158218384
 404 	0.2593778669834137
 405 	0.6383342742919922
 406 	0.17020559310913086
 407 	0.28871971368789673
 408 	0.318479984998703
 409 	0.21374157071113586
 410 	0.292089581489563
 411 	0.38411933183670044
 412 	0.2214798629283905
 413 	0.20710834860801697
 414 	0.7225322723388672
 415 	0.4450375437736511
 416 	0.8892285823822021
 417 	1.2011529207229614
 418 	9.478034973144531
 419 	0.23946605622768402
 420 	3.202308416366577
 421 	3.1654887199401855
 422 	0.7745406627655029
 423 	0.2794419825077057
 424 	0.7056059241294861
 425 	1.213244915008545
 426 	0.8642196655273438
 427 	0.4808658957481384
 428 	0.2510179281234741
 429 	0.28725606203079224
 430 	0.38390007615089417
 431 	0.19356860220432281
 432 	0.596858024597168
 433 	0.6371850967407227
 434 	0.2568061351776123
 435 	1.0057709217071533
 436 	29.41823387145996
 437 	117.59812927246094
 438 	60.35477828979492
 440 	inf
 441 	inf
 442 	inf


==> resources/dataset/adding_task/ligru_relu/uh_l2_norm_epoch.txt <==
 0 	 7.983414173126221
 1 	 7.985401630401611
 2 	 7.988098621368408
 3 	 7.991086006164551
 4 	 7.994370937347412
 5 	 7.998333930969238
 6 	 8.00244140625
 7 	 8.0067720413208
 8 	 8.011340141296387
 9 	 8.01576042175293
 10 	 8.019895553588867
 11 	 8.02363109588623
 12 	 8.027091026306152
 13 	 8.030370712280273
 14 	 8.033910751342773
 15 	 8.037423133850098
 16 	 8.040994644165039
 17 	 8.0448637008667
 18 	 8.0491304397583
 19 	 8.053470611572266
 20 	 8.057838439941406
 21 	 8.062078475952148
 22 	 8.06564712524414
 23 	 8.068765640258789
 24 	 8.071857452392578
 25 	 8.07486629486084
 26 	 8.077509880065918
 27 	 8.080280303955078
 28 	 8.083200454711914
 29 	 8.086288452148438
 30 	 8.08891773223877
 31 	 8.091902732849121
 32 	 8.095291137695312
 33 	 8.0988130569458
 34 	 8.102201461791992
 35 	 8.105323791503906
 36 	 8.108416557312012
 37 	 8.111336708068848
 38 	 8.114324569702148
 39 	 8.117293357849121
 40 	 8.120134353637695
 41 	 8.122984886169434
 42 	 8.126140594482422
 43 	 8.129034996032715
 44 	 8.131681442260742
 45 	 8.134289741516113
 46 	 8.136359214782715
 47 	 8.138784408569336
 48 	 8.141615867614746
 49 	 8.145031929016113
 50 	 8.14826774597168
 51 	 8.151216506958008
 52 	 8.153334617614746
 53 	 8.155414581298828
 54 	 8.157633781433105
 55 	 8.159862518310547
 56 	 8.16249942779541
 57 	 8.16488265991211
 58 	 8.167546272277832
 59 	 8.170029640197754
 60 	 8.172172546386719
 61 	 8.174365997314453
 62 	 8.17570972442627
 63 	 8.177144050598145
 64 	 8.178890228271484
 65 	 8.18104076385498
 66 	 8.183074951171875
 67 	 8.18441104888916
 68 	 8.185606002807617
 69 	 8.186574935913086
 70 	 8.187440872192383
 71 	 8.188569068908691
 72 	 8.189997673034668
 73 	 8.191546440124512
 74 	 8.19339656829834
 75 	 8.195233345031738
 76 	 8.196748733520508
 77 	 8.197823524475098
 78 	 8.19931697845459
 79 	 8.200888633728027
 80 	 8.20250415802002
 81 	 8.204522132873535
 82 	 8.207751274108887
 83 	 8.211301803588867
 84 	 8.214255332946777
 85 	 8.216939926147461
 86 	 8.219093322753906
 87 	 8.22116756439209
 88 	 8.223254203796387
 89 	 8.225261688232422
 90 	 8.227144241333008
 91 	 8.229731559753418
 92 	 8.233043670654297
 93 	 8.236751556396484
 94 	 8.240188598632812
 95 	 8.244014739990234
 96 	 8.247060775756836
 97 	 8.250511169433594
 98 	 8.254117965698242
 99 	 8.25791072845459
 100 	 8.261346817016602
 101 	 8.264778137207031
 102 	 8.268635749816895
 103 	 8.272607803344727
 104 	 8.276758193969727
 105 	 8.281604766845703
 106 	 8.286460876464844
 107 	 8.29049301147461
 108 	 8.293985366821289
 109 	 8.29758071899414
 110 	 8.301692962646484
 111 	 8.306024551391602
 112 	 8.310561180114746
 113 	 8.315057754516602
 114 	 8.319292068481445
 115 	 8.323715209960938
 116 	 8.327495574951172
 117 	 8.330554962158203
 118 	 8.332695007324219
 119 	 8.334522247314453
 120 	 8.336336135864258
 121 	 8.33838176727295
 122 	 8.340630531311035
 123 	 8.342857360839844
 124 	 8.344578742980957
 125 	 8.346114158630371
 126 	 8.34768295288086
 127 	 8.34884262084961
 128 	 8.349751472473145
 129 	 8.35109806060791
 130 	 8.352094650268555
 131 	 8.352885246276855
 132 	 8.353867530822754
 133 	 8.354907989501953
 134 	 8.355629920959473
 135 	 8.356069564819336
 136 	 8.356328010559082
 137 	 8.35653305053711
 138 	 8.356767654418945
 139 	 8.357160568237305
 140 	 8.357518196105957
 141 	 8.358087539672852
 142 	 8.35867691040039
 143 	 8.359269142150879
 144 	 8.360148429870605
 145 	 8.360928535461426
 146 	 8.361989974975586
 147 	 8.363261222839355
 148 	 8.364477157592773
 149 	 8.365669250488281
 150 	 8.366938591003418
 151 	 8.368365287780762
 152 	 8.369678497314453
 153 	 8.37088680267334
 154 	 8.371968269348145
 155 	 8.37297248840332
 156 	 8.374092102050781
 157 	 8.37525463104248
 158 	 8.376530647277832
 159 	 8.377849578857422
 160 	 8.379196166992188
 161 	 8.38050651550293
 162 	 8.381821632385254
 163 	 8.383045196533203
 164 	 8.384187698364258
 165 	 8.385149955749512
 166 	 8.386214256286621
 167 	 8.386933326721191
 168 	 8.387703895568848
 169 	 8.388564109802246
 170 	 8.389429092407227
 171 	 8.390693664550781
 172 	 8.392155647277832
 173 	 8.394174575805664
 174 	 8.396634101867676
 175 	 8.39905071258545
 176 	 8.401494026184082
 177 	 8.404337882995605
 178 	 8.407177925109863
 179 	 8.41004753112793
 180 	 8.412931442260742
 181 	 8.41580867767334
 182 	 8.418558120727539
 183 	 8.42151165008545
 184 	 8.424503326416016
 185 	 8.427484512329102
 186 	 8.430472373962402
 187 	 8.433518409729004
 188 	 8.436568260192871
 189 	 8.43940544128418
 190 	 8.442290306091309
 191 	 8.444952011108398
 192 	 8.44770336151123
 193 	 8.450769424438477
 194 	 8.453734397888184
 195 	 8.45677375793457
 196 	 8.4599027633667
 197 	 8.462904930114746
 198 	 8.465778350830078
 199 	 8.46842098236084
 200 	 8.470709800720215
 201 	 8.47281551361084
 202 	 8.4749174118042
 203 	 8.476394653320312
 204 	 8.477495193481445
 205 	 8.47843074798584
 206 	 8.479304313659668
 207 	 8.479787826538086
 208 	 8.48036003112793
 209 	 8.481189727783203
 210 	 8.481940269470215
 211 	 8.48243236541748
 212 	 8.482956886291504
 213 	 8.48355770111084
 214 	 8.48381519317627
 215 	 8.484067916870117
 216 	 8.484339714050293
 217 	 8.484565734863281
 218 	 8.484749794006348
 219 	 8.484869956970215
 220 	 8.484823226928711
 221 	 8.484733581542969
 222 	 8.484770774841309
 223 	 8.484814643859863
 224 	 8.484870910644531
 225 	 8.485021591186523
 226 	 8.485196113586426
 227 	 8.485204696655273
 228 	 8.485444068908691
 229 	 8.485701560974121
 230 	 8.485753059387207
 231 	 8.485986709594727
 232 	 8.486278533935547
 233 	 8.486587524414062
 234 	 8.486998558044434
 235 	 8.487411499023438
 236 	 8.487863540649414
 237 	 8.48830509185791
 238 	 8.48871898651123
 239 	 8.489217758178711
 240 	 8.489709854125977
 241 	 8.490097999572754
 242 	 8.490394592285156
 243 	 8.49074935913086
 244 	 8.49118423461914
 245 	 8.491540908813477
 246 	 8.491951942443848
 247 	 8.492403030395508
 248 	 8.492817878723145
 249 	 8.49317455291748
 250 	 8.493667602539062
 251 	 8.494312286376953
 252 	 8.495062828063965
 253 	 8.495698928833008
 254 	 8.496342658996582
 255 	 8.49710464477539
 256 	 8.497992515563965
 257 	 8.498688697814941
 258 	 8.499227523803711
 259 	 8.499825477600098
 260 	 8.500211715698242
 261 	 8.500519752502441
 262 	 8.5007963180542
 263 	 8.501137733459473
 264 	 8.501505851745605
 265 	 8.50186538696289
 266 	 8.502263069152832
 267 	 8.502533912658691
 268 	 8.502951622009277
 269 	 8.503530502319336
 270 	 8.503974914550781
 271 	 8.504308700561523
 272 	 8.504740715026855
 273 	 8.505240440368652
 274 	 8.505664825439453
 275 	 8.505997657775879
 276 	 8.506237983703613
 277 	 8.50654411315918
 278 	 8.507061004638672
 279 	 8.50745964050293
 280 	 8.507884979248047
 281 	 8.508380889892578
 282 	 8.508901596069336
 283 	 8.509444236755371
 284 	 8.510041236877441
 285 	 8.510651588439941
 286 	 8.511058807373047
 287 	 8.511567115783691
 288 	 8.512539863586426
 289 	 8.51339340209961
 290 	 8.51417064666748
 291 	 8.5154390335083
 292 	 8.516746520996094
 293 	 8.517755508422852
 294 	 8.518730163574219
 295 	 8.519890785217285
 296 	 8.520864486694336
 297 	 8.521787643432617
 298 	 8.522990226745605
 299 	 8.524413108825684
 300 	 8.525830268859863
 301 	 8.527433395385742
 302 	 8.529364585876465
 303 	 8.53124713897705
 304 	 8.532941818237305
 305 	 8.534470558166504
 306 	 8.536358833312988
 307 	 8.538722038269043
 308 	 8.540884971618652
 309 	 8.542680740356445
 310 	 8.5443115234375
 311 	 8.546114921569824
 312 	 8.547913551330566
 313 	 8.549500465393066
 314 	 8.550803184509277
 315 	 8.552151679992676
 316 	 8.55380630493164
 317 	 8.555766105651855
 318 	 8.5576753616333
 319 	 8.559311866760254
 320 	 8.5607271194458
 321 	 8.562150955200195
 322 	 8.563793182373047
 323 	 8.565325736999512
 324 	 8.566598892211914
 325 	 8.567770004272461
 326 	 8.5685453414917
 327 	 8.569257736206055
 328 	 8.569750785827637
 329 	 8.570211410522461
 330 	 8.570475578308105
 331 	 8.570775032043457
 332 	 8.571028709411621
 333 	 8.571162223815918
 334 	 8.571208000183105
 335 	 8.57133674621582
 336 	 8.570878028869629
 337 	 8.573668479919434
 338 	 8.576425552368164
 339 	 8.577447891235352
 340 	 8.578131675720215
 341 	 8.580078125
 342 	 8.58315658569336
 343 	 8.586858749389648
 344 	 8.590717315673828
 345 	 8.594476699829102
 346 	 8.5975980758667
 347 	 8.599992752075195
 348 	 8.601609230041504
 349 	 8.602869033813477
 350 	 8.604602813720703
 351 	 8.606609344482422
 352 	 8.608375549316406
 353 	 8.609183311462402
 354 	 8.609875679016113
 355 	 8.611268997192383
 356 	 8.612919807434082
 357 	 8.614313125610352
 358 	 8.615936279296875
 359 	 8.617518424987793
 360 	 8.619477272033691
 361 	 8.621764183044434
 362 	 8.62439250946045
 363 	 8.626557350158691
 364 	 8.628019332885742
 365 	 8.629072189331055
 366 	 8.630379676818848
 367 	 8.632341384887695
 368 	 8.635307312011719
 369 	 8.638401985168457
 370 	 8.640863418579102
 371 	 8.642319679260254
 372 	 8.643095016479492
 373 	 8.643497467041016
 374 	 8.644132614135742
 375 	 8.645245552062988
 376 	 8.64704704284668
 377 	 8.649127006530762
 378 	 8.65117073059082
 379 	 8.652582168579102
 380 	 8.653316497802734
 381 	 8.653614044189453
 382 	 8.654186248779297
 383 	 8.65522289276123
 384 	 8.65679931640625
 385 	 8.658684730529785
 386 	 8.660504341125488
 387 	 8.661625862121582
 388 	 8.661835670471191
 389 	 8.661932945251465
 390 	 8.662757873535156
 391 	 8.664355278015137
 392 	 8.666207313537598
 393 	 8.667699813842773
 394 	 8.669395446777344
 395 	 8.670198440551758
 396 	 8.670340538024902
 397 	 8.669919967651367
 398 	 8.669780731201172
 399 	 8.670392036437988
 400 	 8.671317100524902
 401 	 8.671978950500488
 402 	 8.671940803527832
 403 	 8.67148208618164
 404 	 8.67180061340332
 405 	 8.672919273376465
 406 	 8.674114227294922
 407 	 8.67492961883545
 408 	 8.675346374511719
 409 	 8.675665855407715
 410 	 8.675907135009766
 411 	 8.676214218139648
 412 	 8.67658805847168
 413 	 8.676922798156738
 414 	 8.677921295166016
 415 	 8.678667068481445
 416 	 8.680580139160156
 417 	 8.685110092163086
 418 	 8.687566757202148
 419 	 8.690420150756836
 420 	 8.694852828979492
 421 	 8.700928688049316
 422 	 8.70751953125
 423 	 8.713955879211426
 424 	 8.719521522521973
 425 	 8.723767280578613
 426 	 8.726798057556152
 427 	 8.72913932800293
 428 	 8.731327056884766
 429 	 8.733694076538086
 430 	 8.736275672912598
 431 	 8.738592147827148
 432 	 8.740246772766113
 433 	 8.740974426269531
 434 	 8.741734504699707
 435 	 8.743501663208008
 436 	 8.742130279541016
 437 	 8.746672630310059
 438 	 8.747374534606934
 439 	 8.739416122436523
 440 	 8.735086441040039
 441 	 8.738560676574707
 442 	 8.750720977783203


==> resources/dataset/adding_task/ligru_relu/uz_l2_norm_epoch.txt <==
 0 	 8.018458366394043
 1 	 8.020916938781738
 2 	 8.023261070251465
 3 	 8.024429321289062
 4 	 8.025494575500488
 5 	 8.026689529418945
 6 	 8.02810001373291
 7 	 8.030119895935059
 8 	 8.032546997070312
 9 	 8.035531997680664
 10 	 8.0389404296875
 11 	 8.042659759521484
 12 	 8.046581268310547
 13 	 8.05064868927002
 14 	 8.05487060546875
 15 	 8.059187889099121
 16 	 8.063450813293457
 17 	 8.067628860473633
 18 	 8.071600914001465
 19 	 8.07554817199707
 20 	 8.079521179199219
 21 	 8.083402633666992
 22 	 8.0872163772583
 23 	 8.090847969055176
 24 	 8.094364166259766
 25 	 8.097725868225098
 26 	 8.100825309753418
 27 	 8.103713035583496
 28 	 8.106496810913086
 29 	 8.109012603759766
 30 	 8.111438751220703
 31 	 8.113571166992188
 32 	 8.115477561950684
 33 	 8.117329597473145
 34 	 8.11923599243164
 35 	 8.121007919311523
 36 	 8.122627258300781
 37 	 8.124161720275879
 38 	 8.125656127929688
 39 	 8.127117156982422
 40 	 8.12852954864502
 41 	 8.129865646362305
 42 	 8.131012916564941
 43 	 8.1318941116333
 44 	 8.132735252380371
 45 	 8.133563995361328
 46 	 8.134397506713867
 47 	 8.135101318359375
 48 	 8.135749816894531
 49 	 8.136222839355469
 50 	 8.136589050292969
 51 	 8.137040138244629
 52 	 8.137556076049805
 53 	 8.137996673583984
 54 	 8.138492584228516
 55 	 8.138940811157227
 56 	 8.139291763305664
 57 	 8.139646530151367
 58 	 8.13992691040039
 59 	 8.140069007873535
 60 	 8.14023208618164
 61 	 8.14027214050293
 62 	 8.140308380126953
 63 	 8.140423774719238
 64 	 8.140503883361816
 65 	 8.14055347442627
 66 	 8.140504837036133
 67 	 8.140462875366211
 68 	 8.140569686889648
 69 	 8.140558242797852
 70 	 8.140491485595703
 71 	 8.140551567077637
 72 	 8.140658378601074
 73 	 8.140840530395508
 74 	 8.140990257263184
 75 	 8.141251564025879
 76 	 8.141578674316406
 77 	 8.142083168029785
 78 	 8.14281940460205
 79 	 8.143532752990723
 80 	 8.144392013549805
 81 	 8.145195960998535
 82 	 8.146254539489746
 83 	 8.147419929504395
 84 	 8.14831829071045
 85 	 8.149100303649902
 86 	 8.14936351776123
 87 	 8.149542808532715
 88 	 8.149641990661621
 89 	 8.149730682373047
 90 	 8.149933815002441
 91 	 8.150150299072266
 92 	 8.150435447692871
 93 	 8.150797843933105
 94 	 8.151329040527344
 95 	 8.151959419250488
 96 	 8.152911186218262
 97 	 8.153883934020996
 98 	 8.154836654663086
 99 	 8.155824661254883
 100 	 8.157072067260742
 101 	 8.15849781036377
 102 	 8.160242080688477
 103 	 8.162285804748535
 104 	 8.164410591125488
 105 	 8.166509628295898
 106 	 8.16910457611084
 107 	 8.172329902648926
 108 	 8.176591873168945
 109 	 8.1814546585083
 110 	 8.18647289276123
 111 	 8.191609382629395
 112 	 8.19649600982666
 113 	 8.201918601989746
 114 	 8.207677841186523
 115 	 8.213787078857422
 116 	 8.219625473022461
 117 	 8.225327491760254
 118 	 8.231633186340332
 119 	 8.238585472106934
 120 	 8.24530029296875
 121 	 8.252155303955078
 122 	 8.259291648864746
 123 	 8.266294479370117
 124 	 8.27226734161377
 125 	 8.277981758117676
 126 	 8.283304214477539
 127 	 8.288315773010254
 128 	 8.293163299560547
 129 	 8.29758358001709
 130 	 8.301846504211426
 131 	 8.306206703186035
 132 	 8.310676574707031
 133 	 8.315073013305664
 134 	 8.318876266479492
 135 	 8.322181701660156
 136 	 8.325362205505371
 137 	 8.328378677368164
 138 	 8.331221580505371
 139 	 8.333474159240723
 140 	 8.3352632522583
 141 	 8.337615966796875
 142 	 8.339481353759766
 143 	 8.341076850891113
 144 	 8.34280776977539
 145 	 8.344099998474121
 146 	 8.345680236816406
 147 	 8.347533226013184
 148 	 8.349586486816406
 149 	 8.351480484008789
 150 	 8.352998733520508
 151 	 8.354161262512207
 152 	 8.355146408081055
 153 	 8.356180191040039
 154 	 8.357277870178223
 155 	 8.358480453491211
 156 	 8.359691619873047
 157 	 8.360806465148926
 158 	 8.361800193786621
 159 	 8.362797737121582
 160 	 8.363750457763672
 161 	 8.36493968963623
 162 	 8.365978240966797
 163 	 8.367025375366211
 164 	 8.367886543273926
 165 	 8.368935585021973
 166 	 8.369897842407227
 167 	 8.37147331237793
 168 	 8.373294830322266
 169 	 8.374940872192383
 170 	 8.376296043395996
 171 	 8.37697696685791
 172 	 8.377256393432617
 173 	 8.377379417419434
 174 	 8.377669334411621
 175 	 8.378595352172852
 176 	 8.37977409362793
 177 	 8.380881309509277
 178 	 8.382145881652832
 179 	 8.383646965026855
 180 	 8.385375022888184
 181 	 8.387099266052246
 182 	 8.38861083984375
 183 	 8.38998031616211
 184 	 8.391337394714355
 185 	 8.392685890197754
 186 	 8.394023895263672
 187 	 8.39549446105957
 188 	 8.397321701049805
 189 	 8.399514198303223
 190 	 8.402135848999023
 191 	 8.404860496520996
 192 	 8.407634735107422
 193 	 8.410879135131836
 194 	 8.414311408996582
 195 	 8.417813301086426
 196 	 8.420910835266113
 197 	 8.424161911010742
 198 	 8.42629337310791
 199 	 8.428932189941406
 200 	 8.432281494140625
 201 	 8.434366226196289
 202 	 8.435894012451172
 203 	 8.438054084777832
 204 	 8.440340042114258
 205 	 8.442832946777344
 206 	 8.444957733154297
 207 	 8.446708679199219
 208 	 8.447944641113281
 209 	 8.449004173278809
 210 	 8.45003604888916
 211 	 8.450821876525879
 212 	 8.451712608337402
 213 	 8.452754974365234
 214 	 8.45395565032959
 215 	 8.455487251281738
 216 	 8.457112312316895
 217 	 8.458951950073242
 218 	 8.46086597442627
 219 	 8.462777137756348
 220 	 8.464458465576172
 221 	 8.466114044189453
 222 	 8.467637062072754
 223 	 8.469189643859863
 224 	 8.471272468566895
 225 	 8.473001480102539
 226 	 8.474109649658203
 227 	 8.474940299987793
 228 	 8.474743843078613
 229 	 8.475138664245605
 230 	 8.477095603942871
 231 	 8.47762680053711
 232 	 8.478200912475586
 233 	 8.479718208312988
 234 	 8.480419158935547
 235 	 8.481170654296875
 236 	 8.482808113098145
 237 	 8.48398208618164
 238 	 8.484784126281738
 239 	 8.486247062683105
 240 	 8.48818302154541
 241 	 8.489334106445312
 242 	 8.490142822265625
 243 	 8.491588592529297
 244 	 8.493122100830078
 245 	 8.493844032287598
 246 	 8.494808197021484
 247 	 8.496155738830566
 248 	 8.496674537658691
 249 	 8.496866226196289
 250 	 8.49764633178711
 251 	 8.498311996459961
 252 	 8.498638153076172
 253 	 8.498693466186523
 254 	 8.498438835144043
 255 	 8.498603820800781
 256 	 8.49889087677002
 257 	 8.498929977416992
 258 	 8.498956680297852
 259 	 8.499401092529297
 260 	 8.49995231628418
 261 	 8.50041389465332
 262 	 8.501226425170898
 263 	 8.501995086669922
 264 	 8.502639770507812
 265 	 8.503259658813477
 266 	 8.50387191772461
 267 	 8.504395484924316
 268 	 8.505268096923828
 269 	 8.506299018859863
 270 	 8.507119178771973
 271 	 8.507925033569336
 272 	 8.508772850036621
 273 	 8.509631156921387
 274 	 8.510339736938477
 275 	 8.511000633239746
 276 	 8.511765480041504
 277 	 8.512773513793945
 278 	 8.51390266418457
 279 	 8.515337944030762
 280 	 8.516916275024414
 281 	 8.518548011779785
 282 	 8.519755363464355
 283 	 8.520557403564453
 284 	 8.521041870117188
 285 	 8.521358489990234
 286 	 8.521403312683105
 287 	 8.521815299987793
 288 	 8.522830963134766
 289 	 8.52369213104248
 290 	 8.524565696716309
 291 	 8.525912284851074
 292 	 8.52737808227539
 293 	 8.528733253479004
 294 	 8.530095100402832
 295 	 8.531569480895996
 296 	 8.532801628112793
 297 	 8.533915519714355
 298 	 8.535039901733398
 299 	 8.536053657531738
 300 	 8.536905288696289
 301 	 8.537808418273926
 302 	 8.538871765136719
 303 	 8.540094375610352
 304 	 8.54133415222168
 305 	 8.542567253112793
 306 	 8.543499946594238
 307 	 8.54405403137207
 308 	 8.544649124145508
 309 	 8.545207023620605
 310 	 8.545701026916504
 311 	 8.54627513885498
 312 	 8.54701042175293
 313 	 8.547637939453125
 314 	 8.548596382141113
 315 	 8.549970626831055
 316 	 8.551835060119629
 317 	 8.55402946472168
 318 	 8.556241989135742
 319 	 8.558566093444824
 320 	 8.560900688171387
 321 	 8.563153266906738
 322 	 8.564910888671875
 323 	 8.56662654876709
 324 	 8.568514823913574
 325 	 8.570408821105957
 326 	 8.572195053100586
 327 	 8.573644638061523
 328 	 8.575021743774414
 329 	 8.576602935791016
 330 	 8.577943801879883
 331 	 8.579233169555664
 332 	 8.580167770385742
 333 	 8.581189155578613
 334 	 8.582131385803223
 335 	 8.582803726196289
 336 	 8.583125114440918
 337 	 8.585618019104004
 338 	 8.588160514831543
 339 	 8.588911056518555
 340 	 8.589825630187988
 341 	 8.591548919677734
 342 	 8.594398498535156
 343 	 8.598018646240234
 344 	 8.602594375610352
 345 	 8.607479095458984
 346 	 8.61255931854248
 347 	 8.617348670959473
 348 	 8.622305870056152
 349 	 8.627379417419434
 350 	 8.631948471069336
 351 	 8.636730194091797
 352 	 8.641087532043457
 353 	 8.645679473876953
 354 	 8.650372505187988
 355 	 8.654370307922363
 356 	 8.658238410949707
 357 	 8.661579132080078
 358 	 8.664671897888184
 359 	 8.666876792907715
 360 	 8.669525146484375
 361 	 8.671940803527832
 362 	 8.674988746643066
 363 	 8.677992820739746
 364 	 8.680659294128418
 365 	 8.683154106140137
 366 	 8.685174942016602
 367 	 8.68754768371582
 368 	 8.6901273727417
 369 	 8.692694664001465
 370 	 8.69516372680664
 371 	 8.697300910949707
 372 	 8.699954986572266
 373 	 8.702995300292969
 374 	 8.705690383911133
 375 	 8.707778930664062
 376 	 8.709526062011719
 377 	 8.7114839553833
 378 	 8.71352481842041
 379 	 8.715190887451172
 380 	 8.7166109085083
 381 	 8.718256950378418
 382 	 8.720098495483398
 383 	 8.722311973571777
 384 	 8.724944114685059
 385 	 8.727629661560059
 386 	 8.730224609375
 387 	 8.732747077941895
 388 	 8.735060691833496
 389 	 8.737180709838867
 390 	 8.739133834838867
 391 	 8.740171432495117
 392 	 8.740986824035645
 393 	 8.742772102355957
 394 	 8.744450569152832
 395 	 8.745594024658203
 396 	 8.746368408203125
 397 	 8.747615814208984
 398 	 8.749231338500977
 399 	 8.75110912322998
 400 	 8.754154205322266
 401 	 8.757683753967285
 402 	 8.761212348937988
 403 	 8.763888359069824
 404 	 8.767441749572754
 405 	 8.771280288696289
 406 	 8.77484130859375
 407 	 8.778183937072754
 408 	 8.780998229980469
 409 	 8.78380012512207
 410 	 8.786429405212402
 411 	 8.788702011108398
 412 	 8.79117202758789
 413 	 8.79339599609375
 414 	 8.796746253967285
 415 	 8.798603057861328
 416 	 8.800729751586914
 417 	 8.804991722106934
 418 	 8.807809829711914
 419 	 8.811497688293457
 420 	 8.81535530090332
 421 	 8.821145057678223
 422 	 8.82727336883545
 423 	 8.833354949951172
 424 	 8.838781356811523
 425 	 8.843929290771484
 426 	 8.849418640136719
 427 	 8.854640007019043
 428 	 8.859353065490723
 429 	 8.86409854888916
 430 	 8.868927955627441
 431 	 8.873335838317871
 432 	 8.877236366271973
 433 	 8.881442070007324
 434 	 8.885175704956055
 435 	 8.890417098999023
 436 	 8.892053604125977
 437 	 8.895537376403809
 438 	 8.8991060256958
 439 	 8.897370338439941
 440 	 8.890990257263184
 441 	 8.884053230285645
 442 	 8.88270378112793


==> resources/dataset/adding_task/ligru_relu_gc/dedh_epoch.txt <==
0	0.08076833188533783
1	0.06317804008722305
2	0.06779054552316666
3	0.082060806453228
4	0.0779925212264061
5	0.06955587863922119
6	0.06579434126615524
7	0.06474734097719193
8	0.06274979561567307
9	0.06440013647079468
10	0.06435829401016235
11	0.061576638370752335
12	0.06167300418019295
13	0.0583161935210228
14	0.05949999764561653
15	0.07086905092000961
16	0.06722133606672287
17	0.06919759511947632
18	0.06846307218074799
19	0.07002854347229004
20	0.0847974419593811
21	0.079623743891716
22	0.0842972844839096
23	0.09431754797697067
24	0.10455846786499023
25	0.10691392421722412
26	0.11283819377422333
27	0.1349499523639679
28	0.1521434187889099
29	0.16882553696632385
30	0.2118285894393921
31	0.2719886600971222
32	0.3955521583557129
33	0.47164055705070496
34	0.5467953681945801
35	0.6340442299842834
36	0.6279609203338623
37	0.7284272909164429
38	0.7485693693161011
39	0.8635294437408447
40	1.1325627565383911
41	1.2103724479675293
42	1.3853307962417603
43	1.9243450164794922
44	2.447214126586914
45	3.2783782482147217
46	3.4025635719299316
47	3.5120785236358643
48	3.3633997440338135
49	3.4016976356506348
50	3.499274492263794
51	3.723721742630005
52	3.8172950744628906
53	4.044739246368408
54	4.446413516998291
55	5.232131481170654
56	6.302744388580322
57	6.2701592445373535
58	6.809957981109619
59	7.2686004638671875
60	6.629819869995117
61	6.636893272399902
62	6.3988423347473145
63	6.014486312866211
64	6.486905097961426
65	6.403683185577393
66	6.969213008880615
67	6.112387657165527
68	5.818540573120117
69	5.808595657348633
70	5.712479591369629
71	5.594223499298096
72	5.310636043548584
73	5.659587383270264
74	5.868409633636475
75	5.995760917663574
76	6.259944438934326
77	7.262322902679443
78	7.064887046813965
79	8.511282920837402
80	8.895003318786621
81	8.764955520629883
82	9.516088485717773
83	9.107499122619629
84	9.947256088256836
85	12.164965629577637
86	12.263641357421875
87	11.678300857543945
88	12.228386878967285
89	14.473812103271484
90	15.14333438873291
91	15.7750244140625
92	15.992358207702637
93	17.666255950927734
94	17.243526458740234
95	16.97416877746582
96	16.24338722229004
97	17.803316116333008
98	17.17824363708496
99	18.37192726135254
100	20.215656280517578
101	19.363502502441406
102	18.521244049072266
103	21.149738311767578
104	22.113285064697266
105	22.11822509765625
106	21.448305130004883
107	22.69341468811035
108	23.93330192565918
109	22.415916442871094
110	21.72684097290039
111	22.560836791992188
112	22.689620971679688
113	22.221593856811523
114	25.110782623291016
115	25.82103729248047
116	28.76702308654785
117	29.458209991455078
118	28.929655075073242
119	31.71576499938965
120	29.436508178710938
121	34.35906982421875
122	34.76604080200195
123	30.469581604003906
124	35.473876953125
125	37.825927734375
126	28.42622947692871
127	38.32630157470703
128	42.20655059814453
129	28.783348083496094
130	28.48125457763672
131	35.80228042602539
132	25.064775466918945
133	26.699106216430664
134	31.2791805267334
135	24.615346908569336
136	29.374780654907227
137	30.928260803222656
138	31.460203170776367
139	33.547210693359375
140	32.750972747802734
141	33.9644660949707
142	30.947412490844727
143	33.58378601074219
144	39.792091369628906
145	35.085289001464844
146	31.712251663208008
147	32.78251647949219
148	49.007476806640625
149	35.183143615722656
150	46.07649612426758
151	45.69253158569336
152	39.40187454223633
153	102.85767364501953
154	67.77327728271484
155	139.56881713867188
156	153.40673828125
157	69.30097198486328
158	122.62596130371094
159	171.5144500732422
160	139.39915466308594
161	42.813262939453125
162	175.52279663085938
163	202.66378784179688
164	173.17750549316406
165	113.54656982421875
166	40.030513763427734
167	101.98833465576172
168	147.38255310058594
169	144.8446044921875
170	118.15705871582031
171	75.45745849609375
172	34.64957809448242
173	45.84086227416992
174	42.062496185302734
175	80.12313842773438
176	125.81590270996094
177	109.43710327148438
178	38.334938049316406
179	169.87017822265625
180	270.4142150878906
181	273.06396484375
182	138.33944702148438
183	170.58937072753906
184	315.5086364746094
185	246.6453399658203
186	138.36285400390625
187	297.1263732910156
188	400.27685546875
189	341.2524719238281
190	120.08135986328125
191	369.3918151855469
192	609.252197265625
193	569.3507690429688
194	414.3051452636719
195	182.144287109375
196	154.5587921142578
197	313.1573791503906
198	345.6592102050781
199	272.1508483886719
200	129.19850158691406
201	104.80250549316406
202	194.0852508544922
203	169.0366668701172
204	69.51898193359375
205	111.66417694091797
206	155.89736938476562
207	136.92230224609375
208	60.514041900634766
209	108.98297882080078
210	178.86415100097656
211	160.07980346679688
212	83.3895263671875
213	72.87310791015625
214	121.39928436279297
215	103.26483917236328
216	37.95649337768555
217	115.4163589477539
218	153.382568359375
219	122.00684356689453
220	53.26579284667969
221	38.269065856933594
222	125.25421905517578
223	103.77348327636719
224	57.651092529296875
225	57.11166000366211
226	69.04106140136719
227	55.50791931152344
228	38.1301383972168
229	34.58834457397461
230	33.58708953857422
231	38.55767059326172
232	43.13880157470703
233	34.80132293701172
234	33.84869384765625
235	37.47536849975586
236	28.89429473876953
237	38.457855224609375
238	45.164981842041016
239	36.3970947265625
240	33.63904571533203
241	39.256309509277344
242	34.69450378417969
243	29.93333625793457
244	32.16336441040039
245	31.786357879638672
246	33.1196403503418
247	31.720611572265625
248	33.28323745727539
249	34.64955520629883
250	32.47285461425781
251	35.08000946044922
252	31.79432487487793
253	50.829994201660156
254	72.99234771728516
255	79.81767272949219
256	63.35820007324219
257	27.515262603759766
258	48.50929260253906
259	63.00564193725586
260	66.23839569091797
261	52.22759246826172
262	32.772708892822266
263	49.004512786865234
264	68.8987045288086
265	66.32621002197266
266	49.87396240234375
267	34.617618560791016
268	42.92591857910156
269	43.69013214111328
270	31.72536849975586
271	57.486480712890625
272	70.46868133544922
273	63.373504638671875
274	40.847042083740234
275	59.51580047607422
276	81.12830352783203
277	73.45427703857422
278	40.01170349121094
279	60.7652473449707
280	80.55960083007812
281	80.1629867553711
282	48.15776443481445
283	41.127384185791016
284	59.31863784790039
285	54.26369857788086
286	28.043838500976562
287	70.0124282836914
288	111.545166015625
289	125.4273681640625
290	114.22199249267578
291	71.00640869140625
292	38.97969055175781
293	72.4914779663086
294	81.12425994873047
295	43.388206481933594
296	60.15403366088867
297	89.4867935180664
298	92.54802703857422
299	61.53504943847656
300	61.80174255371094
301	87.35611724853516
302	64.36463928222656
303	52.153987884521484
304	60.32258987426758
305	48.175201416015625
306	61.386112213134766
307	62.33837890625
308	39.7075080871582
309	38.08995819091797
310	50.850242614746094
311	37.08818817138672
312	47.326622009277344
313	50.33099365234375
314	26.599781036376953
315	35.27323532104492
316	29.711156845092773
317	29.347131729125977
318	45.209102630615234
319	58.1112060546875
320	38.87494659423828
321	43.826168060302734
322	55.92673873901367
323	38.82481002807617
324	42.333003997802734
325	49.790283203125
326	28.835695266723633
327	75.60834503173828
328	66.74971771240234
329	50.49147033691406
330	29.22511100769043
331	42.72492980957031
332	46.10422897338867
333	27.53059959411621
334	50.174007415771484
335	60.3601188659668
336	42.38230895996094
337	26.0551815032959
338	42.093868255615234
339	38.271690368652344
340	25.6724853515625
341	26.633743286132812
342	23.361774444580078
343	56.725318908691406
344	133.98728942871094
345	201.6045684814453
346	76.6951675415039
347	48.12872314453125
348	97.8077392578125
349	221.17977905273438
350	327.28936767578125
351	357.4374694824219
352	285.3388977050781
353	41.693878173828125
354	189.8568878173828
355	277.02374267578125
356	286.6663818359375
357	260.49249267578125
358	201.98536682128906
359	130.2305908203125
360	37.4085578918457
361	144.7864227294922
362	247.25344848632812
363	320.6365966796875
364	325.6804504394531
365	293.06640625
366	210.6920928955078
367	97.9158935546875
368	53.393123626708984
369	118.2444839477539
370	134.0938262939453
371	125.15522766113281
372	83.00438690185547
373	38.321563720703125
374	48.8891487121582
375	39.71560287475586
376	40.448631286621094
377	37.57051467895508
378	36.76426315307617
379	32.21743392944336
380	41.540767669677734
381	34.216957092285156
382	41.3885612487793
383	39.08292007446289
384	39.14518737792969
385	46.8246955871582
386	42.010196685791016
387	38.00779724121094
388	39.90475845336914
389	47.911319732666016
390	49.54832458496094
391	41.06072998046875
392	82.13655090332031
393	97.01817321777344
394	132.0453643798828
395	65.35809326171875
396	245.0363006591797
397	492.6927185058594
398	217.34078979492188
399	91.59848022460938
400	278.2908935546875
401	665.5595092773438
402	586.8074340820312

==> resources/dataset/adding_task/ligru_relu_gc/lambda_epoch.txt <==
0	5.547227382659912
1	5.648899078369141
2	5.725182056427002
3	5.852606296539307
4	5.851146221160889
5	5.936171531677246
6	5.983906269073486
7	6.014159679412842
8	6.145471096038818
9	6.311832904815674
10	6.450885772705078
11	6.5670976638793945
12	6.611577987670898
13	6.795337200164795
14	6.97756290435791
15	7.153624534606934
16	7.306807518005371
17	7.494145393371582
18	7.562450408935547
19	7.764777660369873
20	7.859487533569336
21	7.928750514984131
22	8.01699447631836
23	8.133012771606445
24	8.092819213867188
25	8.229058265686035
26	8.286845207214355
27	8.444571495056152
28	8.466877937316895
29	8.564592361450195
30	8.573507308959961
31	8.646981239318848
32	8.752750396728516
33	8.706705093383789
34	8.779426574707031
35	8.838022232055664
36	8.919055938720703
37	9.01671314239502
38	8.991395950317383
39	8.981108665466309
40	9.032309532165527
41	8.983047485351562
42	9.000348091125488
43	9.032684326171875
44	8.832845687866211
45	8.87034797668457
46	9.096647262573242
47	8.75052261352539
48	8.79196548461914
49	8.78467845916748
50	8.684865951538086
51	8.656194686889648
52	8.843368530273438
53	8.668143272399902
54	8.649225234985352
55	8.421920776367188
56	8.331300735473633
57	8.73763370513916
58	8.548739433288574
59	8.566996574401855
60	8.432862281799316
61	8.350525856018066
62	8.431681632995605
63	8.165047645568848
64	8.331290245056152
65	8.291090965270996
66	8.558591842651367
67	8.381181716918945
68	8.588584899902344
69	8.476713180541992
70	8.541519165039062
71	8.571566581726074
72	8.669207572937012
73	8.441452026367188
74	8.413461685180664
75	8.532001495361328
76	8.664155960083008
77	8.794198989868164
78	9.065106391906738
79	9.306453704833984
80	9.473055839538574
81	10.01414966583252
82	10.628377914428711
83	10.501321792602539
84	10.587617874145508
85	11.874797821044922
86	12.815783500671387
87	12.349384307861328
88	11.621918678283691
89	13.366272926330566
90	13.516895294189453
91	13.504395484924316
92	13.55457592010498
93	14.581755638122559
94	14.762374877929688
95	14.946488380432129
96	14.895505905151367
97	15.595967292785645
98	15.649266242980957
99	15.47244644165039
100	15.696918487548828
101	15.809288024902344
102	15.389442443847656
103	16.911409378051758
104	17.186548233032227
105	17.578067779541016
106	17.295541763305664
107	17.303009033203125
108	17.330608367919922
109	17.543275833129883
110	16.96708106994629
111	17.56646728515625
112	17.58972930908203
113	18.568954467773438
114	18.855167388916016
115	19.74761199951172
116	20.820892333984375
117	20.322681427001953
118	22.78925132751465
119	23.07334327697754
120	24.209821701049805
121	24.79532814025879
122	26.787458419799805
123	26.980382919311523
124	28.869354248046875
125	31.80487060546875
126	30.951425552368164
127	28.9753360748291
128	29.518762588500977
129	27.589122772216797
130	31.22888946533203
131	32.1928596496582
132	30.52515411376953
133	30.44283676147461
134	29.629140853881836
135	24.712814331054688
136	26.586790084838867
137	31.526935577392578
138	31.69371795654297
139	35.062564849853516
140	36.2430534362793
141	36.7515869140625
142	37.949913024902344
143	38.12794494628906
144	40.46689987182617
145	40.90045928955078
146	43.45930099487305
147	45.54808807373047
148	45.09873962402344
149	49.9256477355957
150	55.0265007019043
151	57.15624237060547
152	62.31307601928711
153	66.83734130859375
154	70.85618591308594
155	74.9490737915039
156	73.75267028808594
157	75.24279022216797
158	75.86185455322266
159	78.83724212646484
160	84.41159057617188
161	88.51869201660156
162	91.34855651855469
163	92.4940185546875
164	85.8231201171875
165	85.9868392944336
166	74.62635040283203
167	69.12840270996094
168	73.115478515625
169	69.88304138183594
170	64.94637298583984
171	62.0578727722168
172	61.18122482299805
173	73.7100830078125
174	85.46315002441406
175	97.64958190917969
176	110.2929916381836
177	116.54659271240234
178	131.7185516357422
179	133.74996948242188
180	137.08831787109375
181	154.70262145996094
182	184.1204376220703
183	202.49105834960938
184	228.5195770263672
185	238.549560546875
186	264.9594421386719
187	230.80186462402344
188	231.5283966064453
189	233.15985107421875
190	259.7254333496094
191	271.1575622558594
192	267.2914123535156
193	269.9017639160156
194	251.24188232421875
195	244.88296508789062
196	240.62245178222656
197	233.3590850830078
198	222.74436950683594
199	213.97740173339844
200	209.01171875
201	207.0850372314453
202	197.30662536621094
203	187.98191833496094
204	184.61195373535156
205	178.4791717529297
206	161.52197265625
207	152.77462768554688
208	156.96243286132812
209	152.48385620117188
210	155.85009765625
211	153.87261962890625
212	148.7217559814453
213	151.41943359375
214	150.06654357910156
215	148.90609741210938
216	144.01852416992188
217	133.75942993164062
218	125.94945526123047
219	119.14118194580078
220	94.90570068359375
221	100.2030029296875
222	112.92505645751953
223	107.84371185302734
224	96.31571197509766
225	89.45065307617188
226	85.67839050292969
227	81.62761688232422
228	76.74614715576172
229	73.78720092773438
230	64.22317504882812
231	62.34063720703125
232	57.60569381713867
233	53.53230667114258
234	47.98978042602539
235	50.2176399230957
236	50.08213424682617
237	49.86546325683594
238	48.113128662109375
239	40.85270309448242
240	50.12272644042969
241	47.27985382080078
242	42.676292419433594
243	45.995723724365234
244	48.2498664855957
245	46.714599609375
246	47.508323669433594
247	44.04175567626953
248	44.95556640625
249	42.97438049316406
250	40.664703369140625
251	40.38806915283203
252	48.173030853271484
253	45.42682647705078
254	42.6135139465332
255	47.10533905029297
256	40.089378356933594
257	37.72396469116211
258	35.991458892822266
259	36.67282485961914
260	39.20363998413086
261	43.8005256652832
262	50.670352935791016
263	52.099117279052734
264	56.962093353271484
265	54.7105712890625
266	57.963539123535156
267	61.43806457519531
268	62.27158737182617
269	65.9458236694336
270	74.45902252197266
271	63.311317443847656
272	75.99942016601562
273	84.71399688720703
274	80.16374969482422
275	73.30400085449219
276	80.2236328125
277	84.86670684814453
278	86.21131896972656
279	72.5268783569336
280	71.00144958496094
281	76.72637176513672
282	91.37471008300781
283	74.70454406738281
284	70.66986083984375
285	81.46553802490234
286	75.19184875488281
287	72.96063232421875
288	84.7012710571289
289	79.27250671386719
290	94.18863677978516
291	84.35050964355469
292	96.15601348876953
293	96.87198638916016
294	106.50203704833984
295	111.7392578125
296	109.72792053222656
297	125.79425048828125
298	116.47136688232422
299	124.394287109375
300	114.76129150390625
301	116.28515625
302	132.01536560058594
303	152.9856719970703
304	143.4044647216797
305	149.0692138671875
306	117.0228042602539
307	93.55115509033203
308	88.14163208007812
309	88.32996368408203
310	92.65538787841797
311	92.30194854736328
312	88.96517181396484
313	88.99630737304688
314	86.84497833251953
315	90.13395690917969
316	80.50100708007812
317	81.00237274169922
318	85.69954681396484
319	79.43711853027344
320	80.73870849609375
321	88.80338287353516
322	83.76121520996094
323	88.44586181640625
324	97.53802490234375
325	108.73108673095703
326	85.73440551757812
327	97.04800415039062
328	97.14601135253906
329	103.66313171386719
330	98.22734832763672
331	96.93467712402344
332	97.9078140258789
333	84.93939208984375
334	88.61731719970703
335	82.72257232666016
336	63.438270568847656
337	84.50018310546875
338	77.90036010742188
339	70.08831787109375
340	71.08003997802734
341	71.21807861328125
342	57.47342300415039
343	83.45907592773438
344	96.08265686035156
345	110.37303924560547
346	102.3555908203125
347	138.70248413085938
348	112.2220687866211
349	154.8180389404297
350	160.3989715576172
351	220.35098266601562
352	233.02471923828125
353	146.2586669921875
354	120.44673156738281
355	106.7540054321289
356	96.99527740478516
357	90.95121765136719
358	87.6987533569336
359	91.18250274658203
360	91.87019348144531
361	98.90657806396484
362	103.43331909179688
363	107.44163513183594
364	107.61502075195312
365	107.83267974853516
366	102.02300262451172
367	98.89640045166016
368	95.55717468261719
369	93.86491394042969
370	94.46849822998047
371	94.78968048095703
372	98.52552795410156
373	100.11090850830078
374	88.88682556152344
375	76.52747344970703
376	70.01280975341797
377	62.08670425415039
378	55.84665298461914
379	53.8006591796875
380	54.40127944946289
381	58.28923034667969
382	61.103919982910156
383	66.35357666015625
384	67.91584777832031
385	69.62264251708984
386	73.28485107421875
387	80.00862884521484
388	83.57720184326172
389	92.29898071289062
390	105.14138793945312
391	122.35154724121094
392	132.72938537597656
393	143.59719848632812
394	155.7547607421875
395	187.55953979492188
396	267.071044921875
397	340.8303527832031
398	369.9822998046875
399	380.3610534667969
400	470.9043273925781
401	551.2719116210938
402	852.8540649414062

==> resources/dataset/adding_task/ligru_relu_gc/loss_epoch.txt <==
0	0.39061880111694336
1	0.23716309666633606
2	0.2603389322757721
3	0.3725249767303467
4	0.33743882179260254
5	0.28399550914764404
6	0.26821082830429077
7	0.2413027286529541
8	0.22417467832565308
9	0.2320490926504135
10	0.2304314374923706
11	0.2080075442790985
12	0.20900942385196686
13	0.17735040187835693
14	0.16813674569129944
15	0.22525668144226074
16	0.20549649000167847
17	0.19240522384643555
18	0.18360532820224762
19	0.1784200221300125
20	0.23928794264793396
21	0.18889209628105164
22	0.18946534395217896
23	0.19796991348266602
24	0.1931048333644867
25	0.18854761123657227
26	0.170912504196167
27	0.17852899432182312
28	0.1800265908241272
29	0.15995408594608307
30	0.17600023746490479
31	0.17996031045913696
32	0.24021123349666595
33	0.21853742003440857
34	0.2144612967967987
35	0.2087513953447342
36	0.16967469453811646
37	0.1840825229883194
38	0.18128152191638947
39	0.18932709097862244
40	0.23695552349090576
41	0.20731712877750397
42	0.17189684510231018
43	0.18272344768047333
44	0.14760138094425201
45	0.18108338117599487
46	0.14774194359779358
47	0.14955157041549683
48	0.1378369778394699
49	0.16270187497138977
50	0.18413405120372772
51	0.19138085842132568
52	0.1717749536037445
53	0.1512351632118225
54	0.13868355751037598
55	0.15062937140464783
56	0.19368456304073334
57	0.15350590646266937
58	0.18021199107170105
59	0.18136566877365112
60	0.14922775328159332
61	0.13647279143333435
62	0.10807357728481293
63	0.11217381060123444
64	0.136508971452713
65	0.13311214745044708
66	0.1377309411764145
67	0.11017518490552902
68	0.10541602224111557
69	0.10372819006443024
70	0.10053138434886932
71	0.1019313782453537
72	0.10399144887924194
73	0.10470832139253616
74	0.10846947133541107
75	0.09700615704059601
76	0.09590420871973038
77	0.10029709339141846
78	0.10880307853221893
79	0.1044577807188034
80	0.1089603453874588
81	0.10458716750144958
82	0.12478823959827423
83	0.11643300205469131
84	0.11296940594911575
85	0.12829512357711792
86	0.11710931360721588
87	0.09816431999206543
88	0.09871034324169159
89	0.134874165058136
90	0.1393994390964508
91	0.14855527877807617
92	0.13563776016235352
93	0.14608092606067657
94	0.12177853286266327
95	0.1049056202173233
96	0.09298106282949448
97	0.10202614963054657
98	0.08752475678920746
99	0.09141675382852554
100	0.10878962278366089
101	0.1004820242524147
102	0.0886189341545105
103	0.1106065884232521
104	0.11785834282636642
105	0.12600189447402954
106	0.11982837319374084
107	0.12673363089561462
108	0.14283177256584167
109	0.11602780967950821
110	0.10697542130947113
111	0.11465936154127121
112	0.10703277587890625
113	0.09651476889848709
114	0.11500281095504761
115	0.1114228367805481
116	0.1316690444946289
117	0.1362171322107315
118	0.12354996800422668
119	0.1541513204574585
120	0.13259053230285645
121	0.16265267133712769
122	0.1696932166814804
123	0.14125138521194458
124	0.1767500936985016
125	0.19152727723121643
126	0.11415625363588333
127	0.2030525505542755
128	0.2518526017665863
129	0.11989554762840271
130	0.12016354501247406
131	0.181292325258255
132	0.08916120231151581
133	0.10793227702379227
134	0.14215105772018433
135	0.08900915086269379
136	0.1295163333415985
137	0.13356547057628632
138	0.13972949981689453
139	0.15995419025421143
140	0.1521652638912201
141	0.16238421201705933
142	0.12008583545684814
143	0.1352839171886444
144	0.17480167746543884
145	0.1345926821231842
146	0.11969014257192612
147	0.11946702003479004
148	0.25427594780921936
149	0.13185067474842072
150	0.2294677197933197
151	0.23119108378887177
152	0.16677618026733398
153	1.039193034172058
154	0.33786317706108093
155	2.117812156677246
156	2.485295295715332
157	0.5042557716369629
158	1.5935111045837402
159	3.1169261932373047
160	2.0202760696411133
161	0.18406324088573456
162	3.0345332622528076
163	4.41560173034668
164	3.4613659381866455
165	1.4269739389419556
166	0.18286113440990448
167	1.1931401491165161
168	2.516014814376831
169	2.4751415252685547
170	1.7021225690841675
171	0.7019845247268677
172	0.148366779088974
173	0.25136280059814453
174	0.19642364978790283
175	0.7041366100311279
176	1.777682900428772
177	1.340531826019287
178	0.16262534260749817
179	2.881991147994995
180	7.677536964416504
181	6.974270820617676
182	1.9059648513793945
183	2.783048152923584
184	9.37024974822998
185	6.007782459259033
186	1.4070837497711182
187	8.795650482177734
188	15.987619400024414
189	11.312909126281738
190	1.1367580890655518
191	10.998247146606445
192	36.66683578491211
193	33.360355377197266
194	17.505006790161133
195	3.3804614543914795
196	2.4016971588134766
197	10.004525184631348
198	12.205446243286133
199	7.7060112953186035
200	1.738045334815979
201	1.1434303522109985
202	3.941038131713867
203	2.99578857421875
204	0.4950975179672241
205	1.2961547374725342
206	2.52823805809021
207	1.9692530632019043
208	0.3844728469848633
209	1.2454109191894531
210	3.2883644104003906
211	2.6681408882141113
212	0.7336409091949463
213	0.5643539428710938
214	1.5361206531524658
215	1.1048270463943481
216	0.14887025952339172
217	1.4112260341644287
218	2.4847564697265625
219	1.5457429885864258
220	0.2969394326210022
221	0.1623695194721222
222	1.680328130722046
223	1.1766166687011719
224	0.37809956073760986
225	0.34836411476135254
226	0.5502886176109314
227	0.35908043384552
228	0.16855686902999878
229	0.15716153383255005
230	0.14766304194927216
231	0.19147926568984985
232	0.2510150671005249
233	0.167079359292984
234	0.14450493454933167
235	0.16773584485054016
236	0.10685240477323532
237	0.19432568550109863
238	0.2828027009963989
239	0.18594937026500702
240	0.15267382562160492
241	0.20674210786819458
242	0.16494117677211761
243	0.12649978697299957
244	0.14449386298656464
245	0.1381014883518219
246	0.14287449419498444
247	0.12961846590042114
248	0.14632587134838104
249	0.15491744875907898
250	0.13793018460273743
251	0.15693646669387817
252	0.12905879318714142
253	0.3282042145729065
254	0.6714483499526978
255	0.8000839352607727
256	0.5103541612625122
257	0.10246165096759796
258	0.3395841717720032
259	0.5634222030639648
260	0.5958389043807983
261	0.3547714054584503
262	0.13815107941627502
263	0.3048579692840576
264	0.5888432264328003
265	0.5168217420578003
266	0.28499531745910645
267	0.1445029079914093
268	0.22710883617401123
269	0.23412886261940002
270	0.12063618004322052
271	0.38633060455322266
272	0.5946674346923828
273	0.47505491971969604
274	0.19496291875839233
275	0.38569045066833496
276	0.7223679423332214
277	0.5885378122329712
278	0.1797138750553131
279	0.42346176505088806
280	0.732306182384491
281	0.7300399541854858
282	0.26810258626937866
283	0.19925308227539062
284	0.4109320640563965
285	0.3457306921482086
286	0.09464175999164581
287	0.5956413149833679
288	1.4775488376617432
289	1.7996777296066284
290	1.4971576929092407
291	0.5765702724456787
292	0.16570140421390533
293	0.572974443435669
294	0.7186663150787354
295	0.2109399437904358
296	0.42292752861976624
297	0.9187971949577332
298	0.9555950164794922
299	0.4189649224281311
300	0.4264546036720276
301	0.857653021812439
302	0.4740981459617615
303	0.3054623007774353
304	0.40741175413131714
305	0.25188830494880676
306	0.4161350131034851
307	0.45127832889556885
308	0.18252769112586975
309	0.16898004710674286
310	0.29715484380722046
311	0.1559658646583557
312	0.2476993203163147
313	0.28636130690574646
314	0.08365575969219208
315	0.15832701325416565
316	0.11431777477264404
317	0.10758261382579803
318	0.24948830902576447
319	0.4150111675262451
320	0.18680305778980255
321	0.23950986564159393
322	0.3923744261264801
323	0.18753740191459656
324	0.22330129146575928
325	0.30695968866348267
326	0.10275446623563766
327	0.6137646436691284
328	0.5384128093719482
329	0.3123820126056671
330	0.10407622158527374
331	0.21688927710056305
332	0.2536547780036926
333	0.09240631014108658
334	0.31723183393478394
335	0.44063863158226013
336	0.2159276008605957
337	0.08504941314458847
338	0.22167114913463593
339	0.17797014117240906
340	0.07798592746257782
341	0.08749184012413025
342	0.0690380334854126
343	0.4008873701095581
344	1.6332827806472778
345	2.839939594268799
346	0.6921732425689697
347	0.27281516790390015
348	1.103648066520691
349	5.683848857879639
350	12.19517707824707
351	14.904016494750977
352	9.42259407043457
353	0.2026132047176361
354	4.289653301239014
355	9.211530685424805
356	9.993288040161133
357	8.186279296875
358	4.990165710449219
359	2.0595037937164307
360	0.1706506311893463
361	2.648237943649292
362	7.923924446105957
363	13.012432098388672
364	13.473724365234375
365	11.006050109863281
366	5.631452560424805
367	1.201255440711975
368	0.3596213459968567
369	1.7397840023040771
370	2.275658130645752
371	1.9816651344299316
372	0.8828056454658508
373	0.1852196753025055
374	0.29469266533851624
375	0.207378551363945
376	0.20817922055721283
377	0.17774099111557007
378	0.1855466514825821
379	0.13836908340454102
380	0.22759336233139038
381	0.1532895267009735
382	0.21675139665603638
383	0.19249063730239868
384	0.1967281699180603
385	0.2781645655632019
386	0.23142915964126587
387	0.19411462545394897
388	0.20830999314785004
389	0.2807471752166748
390	0.3150714635848999
391	0.20688223838806152
392	0.8775103688240051
393	1.2073428630828857
394	1.7848418951034546
395	0.41687309741973877
396	5.71433162689209
397	16.975627899169922
398	4.837649345397949
399	0.964935302734375
400	9.053380012512207
401	46.80134963989258
402	40.67938995361328

==> resources/dataset/adding_task/ligru_relu_gc/uh_l2_norm_epoch.txt <==
0	7.9834113121032715
1	7.9853739738464355
2	7.988133430480957
3	7.991147994995117
4	7.9942731857299805
5	7.997759819030762
6	8.001290321350098
7	8.00493335723877
8	8.008915901184082
9	8.012496948242188
10	8.015615463256836
11	8.018324851989746
12	8.02110767364502
13	8.024290084838867
14	8.028387069702148
15	8.032870292663574
16	8.03768253326416
17	8.042925834655762
18	8.048380851745605
19	8.052962303161621
20	8.056990623474121
21	8.06065845489502
22	8.063876152038574
23	8.067719459533691
24	8.071972846984863
25	8.076685905456543
26	8.081340789794922
27	8.085675239562988
28	8.089544296264648
29	8.093335151672363
30	8.09683895111084
31	8.100627899169922
32	8.104595184326172
33	8.10865592956543
34	8.11274528503418
35	8.116832733154297
36	8.120940208435059
37	8.124953269958496
38	8.128536224365234
39	8.131734848022461
40	8.134557723999023
41	8.13705825805664
42	8.13924789428711
43	8.141045570373535
44	8.142809867858887
45	8.144566535949707
46	8.146354675292969
47	8.148215293884277
48	8.150233268737793
49	8.152019500732422
50	8.153501510620117
51	8.154698371887207
52	8.155614852905273
53	8.156341552734375
54	8.15726089477539
55	8.15852165222168
56	8.15995979309082
57	8.161467552185059
58	8.163022994995117
59	8.164670944213867
60	8.166430473327637
61	8.1683349609375
62	8.169848442077637
63	8.171154022216797
64	8.172163009643555
65	8.17286205291748
66	8.17340087890625
67	8.173882484436035
68	8.174409866333008
69	8.17512035369873
70	8.175931930541992
71	8.176831245422363
72	8.17774486541748
73	8.178947448730469
74	8.180353164672852
75	8.181953430175781
76	8.1836519241333
77	8.18517780303955
78	8.18675708770752
79	8.188268661499023
80	8.18911361694336
81	8.190110206604004
82	8.191163063049316
83	8.192103385925293
84	8.192928314208984
85	8.193512916564941
86	8.193910598754883
87	8.194219589233398
88	8.194367408752441
89	8.194539070129395
90	8.19471263885498
91	8.194926261901855
92	8.195211410522461
93	8.195561408996582
94	8.1959810256958
95	8.196192741394043
96	8.19630241394043
97	8.196271896362305
98	8.196124076843262
99	8.19611644744873
100	8.19622802734375
101	8.196340560913086
102	8.19632625579834
103	8.19622802734375
104	8.196510314941406
105	8.19698429107666
106	8.197627067565918
107	8.198282241821289
108	8.198956489562988
109	8.199616432189941
110	8.200453758239746
111	8.201395988464355
112	8.202353477478027
113	8.203136444091797
114	8.20373249053955
115	8.204269409179688
116	8.204774856567383
117	8.205195426940918
118	8.205475807189941
119	8.205900192260742
120	8.206220626831055
121	8.20634937286377
122	8.206345558166504
123	8.206296920776367
124	8.206417083740234
125	8.20668888092041
126	8.207098960876465
127	8.2073392868042
128	8.20744514465332
129	8.207449913024902
130	8.20759391784668
131	8.207819938659668
132	8.208065032958984
133	8.208279609680176
134	8.208635330200195
135	8.209091186523438
136	8.209419250488281
137	8.209660530090332
138	8.20992660522461
139	8.210197448730469
140	8.210426330566406
141	8.210644721984863
142	8.210866928100586
143	8.211101531982422
144	8.211368560791016
145	8.211555480957031
146	8.211775779724121
147	8.212021827697754
148	8.212226867675781
149	8.212359428405762
150	8.212453842163086
151	8.212606430053711
152	8.21284008026123
153	8.21297550201416
154	8.213021278381348
155	8.213134765625
156	8.213289260864258
157	8.213499069213867
158	8.2136869430542
159	8.213854789733887
160	8.214008331298828
161	8.214138984680176
162	8.214280128479004
163	8.214436531066895
164	8.214607238769531
165	8.21479320526123
166	8.21499252319336
167	8.215164184570312
168	8.215314865112305
169	8.215449333190918
170	8.215567588806152
171	8.215675354003906
172	8.215648651123047
173	8.215665817260742
174	8.215697288513184
175	8.21571159362793
176	8.2156982421875
177	8.215667724609375
178	8.215627670288086
179	8.215618133544922
180	8.2156343460083
181	8.215672492980957
182	8.215723991394043
183	8.215758323669434
184	8.21577262878418
185	8.21578311920166
186	8.21578311920166
187	8.215795516967773
188	8.215815544128418
189	8.215860366821289
190	8.215934753417969
191	8.215998649597168
192	8.21605396270752
193	8.216108322143555
194	8.216154098510742
195	8.216193199157715
196	8.216235160827637
197	8.216276168823242
198	8.216317176818848
199	8.216360092163086
200	8.216404914855957
201	8.216439247131348
202	8.216464042663574
203	8.21648120880127
204	8.216490745544434
205	8.216507911682129
206	8.216529846191406
207	8.216557502746582
208	8.216590881347656
209	8.216614723205566
210	8.216631889343262
211	8.216642379760742
212	8.216646194458008
213	8.216654777526855
214	8.216668128967285
215	8.21668529510498
216	8.216699600219727
217	8.21670913696289
218	8.216715812683105
219	8.216721534729004
220	8.216719627380371
221	8.216781616210938
222	8.21684741973877
223	8.2169189453125
224	8.21696949005127
225	8.217040061950684
226	8.217111587524414
227	8.217204093933105
228	8.21745491027832
229	8.217696189880371
230	8.217927932739258
231	8.218140602111816
232	8.218337059020996
233	8.218521118164062
234	8.2186861038208
235	8.218826293945312
236	8.218953132629395
237	8.219085693359375
238	8.219219207763672
239	8.219355583190918
240	8.219473838806152
241	8.219576835632324
242	8.219656944274902
243	8.219741821289062
244	8.219825744628906
245	8.219881057739258
246	8.219945907592773
247	8.220009803771973
248	8.22007942199707
249	8.220174789428711
250	8.220256805419922
251	8.220355033874512
252	8.22049617767334
253	8.220641136169434
254	8.220779418945312
255	8.220906257629395
256	8.221039772033691
257	8.22114372253418
258	8.22122573852539
259	8.221266746520996
260	8.221294403076172
261	8.221352577209473
262	8.221449851989746
263	8.221535682678223
264	8.221609115600586
265	8.221685409545898
266	8.221747398376465
267	8.221780776977539
268	8.221821784973145
269	8.221860885620117
270	8.221895217895508
271	8.221943855285645
272	8.222002983093262
273	8.222079277038574
274	8.22217082977295
275	8.222249031066895
276	8.222305297851562
277	8.222357749938965
278	8.22242546081543
279	8.222474098205566
280	8.222517967224121
281	8.222554206848145
282	8.222589492797852
283	8.222639083862305
284	8.222691535949707
285	8.22274398803711
286	8.222782135009766
287	8.222819328308105
288	8.222858428955078
289	8.222895622253418
290	8.222932815551758
291	8.222977638244629
292	8.223010063171387
293	8.22300910949707
294	8.222992897033691
295	8.222970962524414
296	8.222966194152832
297	8.22297191619873
298	8.22298526763916
299	8.223004341125488
300	8.223008155822754
301	8.222997665405273
302	8.22297477722168
303	8.222960472106934
304	8.222952842712402
305	8.222949981689453
306	8.22294807434082
307	8.222942352294922
308	8.22293758392334
309	8.222944259643555
310	8.222967147827148
311	8.222999572753906
312	8.223018646240234
313	8.223029136657715
314	8.223018646240234
315	8.223010063171387
316	8.223044395446777
317	8.223128318786621
318	8.223206520080566
319	8.223272323608398
320	8.223332405090332
321	8.223383903503418
322	8.223423957824707
323	8.223456382751465
324	8.223495483398438
325	8.223546981811523
326	8.223612785339355
327	8.223580360412598
328	8.223566055297852
329	8.223562240600586
330	8.223564147949219
331	8.223556518554688
332	8.223542213439941
333	8.223504066467285
334	8.223487854003906
335	8.223491668701172
336	8.2235107421875
337	8.22352409362793
338	8.22352409362793
339	8.223509788513184
340	8.223494529724121
341	8.223461151123047
342	8.223193168640137
343	8.223015785217285
344	8.222920417785645
345	8.222885131835938
346	8.222875595092773
347	8.222890853881836
348	8.222905158996582
349	8.222914695739746
350	8.222925186157227
351	8.222939491271973
352	8.222970008850098
353	8.223002433776855
354	8.223036766052246
355	8.223067283630371
356	8.223095893859863
357	8.223108291625977
358	8.223084449768066
359	8.223016738891602
360	8.222884178161621
361	8.22281551361084
362	8.222805976867676
363	8.2228364944458
364	8.222904205322266
365	8.223008155822754
366	8.22317123413086
367	8.223381996154785
368	8.22350788116455
369	8.223567008972168
370	8.223567008972168
371	8.223517417907715
372	8.223420143127441
373	8.223422050476074
374	8.223474502563477
375	8.2235746383667
376	8.223553657531738
377	8.22348690032959
378	8.223503112792969
379	8.223469734191895
380	8.22341251373291
381	8.223458290100098
382	8.223455429077148
383	8.223408699035645
384	8.223379135131836
385	8.22336196899414
386	8.223363876342773
387	8.223368644714355
388	8.223366737365723
389	8.22337532043457
390	8.223389625549316
391	8.223393440246582
392	8.223394393920898
393	8.223379135131836
394	8.22331714630127
395	8.22324275970459
396	8.223219871520996
397	8.223230361938477
398	8.223248481750488
399	8.223265647888184
400	8.223286628723145
401	8.22329330444336
402	8.223299980163574

==> resources/dataset/adding_task/ligru_relu_gc/uz_l2_norm_epoch.txt <==
0	8.018458366394043
1	8.021408081054688
2	8.024222373962402
3	8.026195526123047
4	8.027705192565918
5	8.028912544250488
6	8.029989242553711
7	8.03147029876709
8	8.033538818359375
9	8.03697681427002
10	8.041214942932129
11	8.046027183532715
12	8.051229476928711
13	8.056490898132324
14	8.061795234680176
15	8.067130088806152
16	8.07237434387207
17	8.07757568359375
18	8.08243179321289
19	8.087246894836426
20	8.092025756835938
21	8.09648323059082
22	8.100881576538086
23	8.104927062988281
24	8.108699798583984
25	8.112194061279297
26	8.115626335144043
27	8.119089126586914
28	8.122546195983887
29	8.12589168548584
30	8.129277229309082
31	8.132122993469238
32	8.134481430053711
33	8.136371612548828
34	8.13790512084961
35	8.139187812805176
36	8.14024829864502
37	8.141562461853027
38	8.143134117126465
39	8.14487361907959
40	8.146745681762695
41	8.148755073547363
42	8.15091609954834
43	8.153229713439941
44	8.155027389526367
45	8.156328201293945
46	8.157271385192871
47	8.157837867736816
48	8.158138275146484
49	8.158658027648926
50	8.159403800964355
51	8.16035270690918
52	8.161510467529297
53	8.162899017333984
54	8.163861274719238
55	8.164444923400879
56	8.164718627929688
57	8.16480541229248
58	8.164719581604004
59	8.164496421813965
60	8.164105415344238
61	8.163512229919434
62	8.163151741027832
63	8.162859916687012
64	8.162871360778809
65	8.163060188293457
66	8.163503646850586
67	8.164217948913574
68	8.165109634399414
69	8.16559886932373
70	8.165764808654785
71	8.165645599365234
72	8.165216445922852
73	8.165575981140137
74	8.166141510009766
75	8.166925430297852
76	8.167908668518066
77	8.168655395507812
78	8.169203758239746
79	8.17033863067627
80	8.172308921813965
81	8.174046516418457
82	8.17543888092041
83	8.177841186523438
84	8.180919647216797
85	8.183751106262207
86	8.187122344970703
87	8.18978214263916
88	8.19140338897705
89	8.193365097045898
90	8.195660591125488
91	8.198065757751465
92	8.200289726257324
93	8.202152252197266
94	8.203579902648926
95	8.204913139343262
96	8.206365585327148
97	8.208014488220215
98	8.20978832244873
99	8.211456298828125
100	8.213048934936523
101	8.214725494384766
102	8.2163724899292
103	8.217917442321777
104	8.218974113464355
105	8.219686508178711
106	8.219940185546875
107	8.220064163208008
108	8.220781326293945
109	8.221752166748047
110	8.22339916229248
111	8.225337028503418
112	8.227293968200684
113	8.229498863220215
114	8.23180103302002
115	8.234235763549805
116	8.236706733703613
117	8.239012718200684
118	8.241291046142578
119	8.243403434753418
120	8.245591163635254
121	8.247648239135742
122	8.24959945678711
123	8.251152992248535
124	8.252739906311035
125	8.25422191619873
126	8.25545883178711
127	8.2565336227417
128	8.257387161254883
129	8.258284568786621
130	8.259100914001465
131	8.259961128234863
132	8.26054573059082
133	8.26102352142334
134	8.261494636535645
135	8.261922836303711
136	8.262686729431152
137	8.263407707214355
138	8.264213562011719
139	8.265134811401367
140	8.266029357910156
141	8.266777992248535
142	8.267431259155273
143	8.268197059631348
144	8.268954277038574
145	8.26978588104248
146	8.270718574523926
147	8.271655082702637
148	8.27253246307373
149	8.27352237701416
150	8.274484634399414
151	8.275372505187988
152	8.276257514953613
153	8.27708625793457
154	8.277852058410645
155	8.278573036193848
156	8.279254913330078
157	8.279911041259766
158	8.280522346496582
159	8.28107738494873
160	8.281547546386719
161	8.28184700012207
162	8.282136917114258
163	8.282402038574219
164	8.28261661529541
165	8.282805442810059
166	8.282999992370605
167	8.283140182495117
168	8.283287048339844
169	8.283452033996582
170	8.283616065979004
171	8.283777236938477
172	8.284268379211426
173	8.284765243530273
174	8.285186767578125
175	8.285589218139648
176	8.285941123962402
177	8.286236763000488
178	8.286590576171875
179	8.28692626953125
180	8.28723430633545
181	8.28750991821289
182	8.287752151489258
183	8.287962913513184
184	8.288148880004883
185	8.28831958770752
186	8.288442611694336
187	8.288538932800293
188	8.288640975952148
189	8.288736343383789
190	8.288820266723633
191	8.288870811462402
192	8.288925170898438
193	8.288958549499512
194	8.28898811340332
195	8.28905200958252
196	8.289071083068848
197	8.289098739624023
198	8.289118766784668
199	8.289155006408691
200	8.289172172546387
201	8.289166450500488
202	8.289122581481934
203	8.289114952087402
204	8.289068222045898
205	8.289027214050293
206	8.288994789123535
207	8.288985252380371
208	8.289007186889648
209	8.28901195526123
210	8.289002418518066
211	8.289020538330078
212	8.289027214050293
213	8.289055824279785
214	8.289066314697266
215	8.289060592651367
216	8.289000511169434
217	8.288959503173828
218	8.288944244384766
219	8.288931846618652
220	8.288955688476562
221	8.288993835449219
222	8.289005279541016
223	8.288991928100586
224	8.288995742797852
225	8.289017677307129
226	8.289064407348633
227	8.289078712463379
228	8.28856086730957
229	8.288092613220215
230	8.287653923034668
231	8.287272453308105
232	8.28696060180664
233	8.28669261932373
234	8.286447525024414
235	8.2861967086792
236	8.286133766174316
237	8.286053657531738
238	8.285930633544922
239	8.285799980163574
240	8.285741806030273
241	8.285687446594238
242	8.285679817199707
243	8.28572940826416
244	8.28580093383789
245	8.285616874694824
246	8.285418510437012
247	8.285287857055664
248	8.285306930541992
249	8.285256385803223
250	8.285411834716797
251	8.285687446594238
252	8.285871505737305
253	8.286054611206055
254	8.286247253417969
255	8.286465644836426
256	8.286730766296387
257	8.286810874938965
258	8.286930084228516
259	8.287148475646973
260	8.287470817565918
261	8.287854194641113
262	8.288214683532715
263	8.288537979125977
264	8.288844108581543
265	8.289115905761719
266	8.289355278015137
267	8.289559364318848
268	8.289827346801758
269	8.290175437927246
270	8.290385246276855
271	8.290581703186035
272	8.290789604187012
273	8.290964126586914
274	8.29109001159668
275	8.291253089904785
276	8.29144287109375
277	8.291641235351562
278	8.291861534118652
279	8.292038917541504
280	8.292190551757812
281	8.29231071472168
282	8.292440414428711
283	8.292555809020996
284	8.29265022277832
285	8.292737007141113
286	8.29312515258789
287	8.29343032836914
288	8.29370403289795
289	8.293988227844238
290	8.294262886047363
291	8.294535636901855
292	8.29483699798584
293	8.295161247253418
294	8.295487403869629
295	8.295816421508789
296	8.296070098876953
297	8.29628849029541
298	8.296464920043945
299	8.296675682067871
300	8.296902656555176
301	8.297083854675293
302	8.29724407196045
303	8.297438621520996
304	8.297645568847656
305	8.29775619506836
306	8.297856330871582
307	8.298013687133789
308	8.298189163208008
309	8.29840087890625
310	8.298535346984863
311	8.29858112335205
312	8.29868221282959
313	8.298809051513672
314	8.299147605895996
315	8.29952621459961
316	8.299897193908691
317	8.300273895263672
318	8.300661087036133
319	8.301063537597656
320	8.30150318145752
321	8.301874160766602
322	8.302221298217773
323	8.302556991577148
324	8.30281925201416
325	8.303031921386719
326	8.303258895874023
327	8.303485870361328
328	8.303695678710938
329	8.3038969039917
330	8.304168701171875
331	8.304372787475586
332	8.304611206054688
333	8.304951667785645
334	8.30529499053955
335	8.305607795715332
336	8.305935859680176
337	8.306422233581543
338	8.306815147399902
339	8.307181358337402
340	8.308119773864746
341	8.308947563171387
342	8.309913635253906
343	8.310864448547363
344	8.311792373657227
345	8.31273365020752
346	8.313597679138184
347	8.31435775756836
348	8.315074920654297
349	8.315731048583984
350	8.316343307495117
351	8.316877365112305
352	8.317375183105469
353	8.317988395690918
354	8.318558692932129
355	8.319074630737305
356	8.319544792175293
357	8.320021629333496
358	8.320547103881836
359	8.321051597595215
360	8.321660041809082
361	8.322216033935547
362	8.32269287109375
363	8.323101997375488
364	8.323455810546875
365	8.323753356933594
366	8.323996543884277
367	8.324235916137695
368	8.324437141418457
369	8.324586868286133
370	8.324682235717773
371	8.324759483337402
372	8.32481861114502
373	8.324460983276367
374	8.324183464050293
375	8.323992729187012
376	8.323718070983887
377	8.323468208312988
378	8.323185920715332
379	8.323391914367676
380	8.323569297790527
381	8.323832511901855
382	8.324071884155273
383	8.324317932128906
384	8.324597358703613
385	8.324912071228027
386	8.325235366821289
387	8.325546264648438
388	8.325837135314941
389	8.326181411743164
390	8.326521873474121
391	8.32709789276123
392	8.327768325805664
393	8.32848834991455
394	8.329208374023438
395	8.329939842224121
396	8.330608367919922
397	8.331300735473633
398	8.331966400146484
399	8.332592010498047
400	8.333184242248535
401	8.333745002746582
402	8.334309577941895

==> resources/dataset/adding_task/ligru_relu_gc_wd/dedh_epoch.txt <==
0	0.08076833188533783
1	0.06315971165895462
2	0.06770515441894531
3	0.08192722499370575
4	0.07782216370105743
5	0.06941784173250198
6	0.06550813466310501
7	0.06453415751457214
8	0.06253058463335037
9	0.06404208391904831
10	0.06396231800317764
11	0.06112980470061302
12	0.061146341264247894
13	0.05778793618083
14	0.05888369679450989
15	0.06984453648328781
16	0.06633201986551285
17	0.0681193396449089
18	0.06707031279802322
19	0.06840934604406357
20	0.08215046674013138
21	0.07718873769044876
22	0.08140171319246292
23	0.09052713960409164
24	0.09969321638345718
25	0.1012578085064888
26	0.10575481504201889
27	0.12504325807094574
28	0.13901488482952118
29	0.15092338621616364
30	0.1852167844772339
31	0.2303699254989624
32	0.3190256357192993
33	0.36533182859420776
34	0.40452128648757935
35	0.44962742924690247
36	0.4357907474040985
37	0.5043503046035767
38	0.5318277478218079
39	0.5926448702812195
40	0.7567604184150696
41	0.7786312699317932
42	0.8922111988067627
43	1.1556609869003296
44	1.0416687726974487
45	1.0609427690505981
46	1.1722893714904785
47	1.3584966659545898
48	1.5305460691452026
49	1.7601851224899292
50	1.7586140632629395
51	1.8900734186172485
52	1.8597381114959717
53	2.236482858657837
54	2.3958988189697266
55	2.6669259071350098
56	2.9370007514953613
57	2.8402352333068848
58	2.9996659755706787
59	3.9440345764160156
60	3.7788097858428955
61	3.9637691974639893
62	3.8748891353607178
63	3.5782570838928223
64	3.9145877361297607
65	4.409142971038818
66	4.520550727844238
67	4.690243244171143
68	4.868055820465088
69	5.619980812072754
70	5.2035956382751465
71	5.165820598602295
72	5.420469284057617
73	6.221592426300049
74	6.571591854095459
75	6.7242889404296875
76	6.895089626312256
77	8.751816749572754
78	8.841906547546387
79	10.050950050354004
80	10.491385459899902
81	11.541900634765625
82	11.91850471496582
83	12.335786819458008
84	12.65725326538086
85	12.298532485961914
86	11.477799415588379
87	9.645458221435547
88	10.223458290100098
89	11.457703590393066
90	10.017167091369629
91	9.405935287475586
92	9.993515014648438
93	9.037449836730957
94	11.058975219726562
95	9.091960906982422
96	10.24990177154541
97	9.752726554870605
98	8.382790565490723
99	9.4048433303833
100	8.483807563781738
101	8.162609100341797
102	9.210693359375
103	9.083818435668945
104	7.971673965454102
105	8.832836151123047
106	10.213346481323242
107	12.208352088928223
108	9.331672668457031
109	8.219026565551758
110	9.535059928894043
111	11.444666862487793
112	12.217768669128418
113	9.801606178283691
114	12.96101188659668
115	18.81396484375
116	20.73940658569336
117	20.821060180664062
118	17.445133209228516
119	13.697439193725586
120	10.305493354797363
121	10.122396469116211
122	9.178750991821289
123	7.023098468780518
124	8.100381851196289
125	10.07476806640625
126	10.12022590637207
127	8.517669677734375
128	7.45842170715332
129	8.371562004089355
130	10.946858406066895
131	11.526701927185059
132	9.975321769714355
133	7.3715996742248535
134	6.076770305633545
135	7.5663743019104
136	7.053236484527588
137	7.40868616104126
138	6.486918926239014
139	6.452394485473633
140	6.671594619750977
141	8.085803985595703
142	7.237847328186035
143	7.0457377433776855
144	7.759076118469238
145	5.804503917694092
146	6.3126397132873535
147	7.468308925628662
148	7.930296897888184
149	10.957983016967773
150	15.077445030212402
151	20.192359924316406
152	31.900419235229492
153	47.82672882080078
154	52.93988800048828
155	39.2878532409668
156	26.324682235717773
157	38.91820526123047
158	46.125587463378906
159	40.482627868652344
160	34.09125900268555
161	33.64754104614258
162	36.55520248413086
163	33.76532745361328
164	32.94792938232422
165	32.532920837402344
166	32.00605010986328
167	27.085445404052734
168	31.579885482788086
169	30.493074417114258
170	28.49315643310547
171	29.718366622924805
172	30.782663345336914
173	30.03585433959961
174	31.679597854614258
175	29.156801223754883
176	27.02385139465332
177	24.27694320678711
178	24.155378341674805
179	25.350576400756836
180	30.638957977294922
181	29.252168655395508
182	22.88010597229004
183	21.939987182617188
184	20.179826736450195
185	21.739582061767578
186	25.186351776123047
187	27.399898529052734
188	24.85822868347168
189	17.425193786621094
190	28.039827346801758
191	30.295812606811523
192	18.931034088134766
193	19.322219848632812
194	29.71786117553711
195	31.02397918701172
196	17.56735610961914
197	32.467464447021484
198	43.37947463989258
199	43.3566780090332
200	29.31894874572754
201	16.093523025512695
202	28.0731201171875
203	40.10390853881836
204	37.32281494140625
205	20.236936569213867
206	35.91136932373047
207	44.52560043334961
208	34.76565933227539
209	17.94049835205078
210	37.82919692993164
211	44.821434020996094
212	42.9478645324707
213	35.44088363647461
214	21.20259666442871
215	23.321535110473633
216	30.073394775390625
217	34.35142517089844
218	28.13909339904785
219	22.718769073486328
220	19.26536750793457
221	18.907068252563477
222	18.075008392333984
223	16.370969772338867
224	17.45077133178711
225	15.242212295532227
226	15.604371070861816
227	16.5909423828125
228	15.179460525512695
229	14.91694450378418
230	15.550992965698242
231	14.948700904846191
232	15.745875358581543
233	15.441333770751953
234	18.002309799194336
235	21.40867805480957
236	25.723735809326172
237	30.321735382080078
238	22.699552536010742
239	22.267642974853516
240	33.51188278198242
241	33.806427001953125
242	23.961002349853516
243	23.63381004333496
244	35.30522537231445
245	37.24185562133789
246	30.290395736694336
247	24.407453536987305
248	30.04098129272461
249	26.722993850708008
250	41.845191955566406
251	52.51072692871094
252	42.78908920288086
253	22.50609016418457
254	41.55136489868164
255	60.5848274230957
256	60.70233154296875
257	40.43562698364258
258	13.286344528198242
259	20.694643020629883
260	15.231186866760254
261	18.5883731842041
262	16.12786293029785
263	17.15757942199707
264	18.550397872924805
265	14.736449241638184
266	17.821577072143555
267	22.3928165435791
268	16.93292999267578
269	21.323410034179688
270	26.137720108032227
271	27.204362869262695
272	23.060293197631836
273	24.242752075195312
274	24.496864318847656
275	28.64250373840332
276	29.359399795532227
277	22.088367462158203
278	25.06040382385254
279	30.58502769470215
280	22.78633689880371
281	45.030731201171875
282	62.880531311035156
283	68.3742446899414
284	57.00157928466797
285	51.58303451538086
286	33.239009857177734
287	22.540971755981445
288	24.976255416870117
289	24.000627517700195
290	21.728477478027344
291	24.320466995239258
292	24.25971031188965
293	19.20052146911621
294	18.493961334228516
295	22.044553756713867
296	17.915504455566406
297	22.895139694213867
298	22.65213394165039
299	18.246952056884766
300	20.34316062927246
301	21.29998016357422
302	20.533964157104492
303	17.38542366027832
304	17.60953712463379
305	16.689233779907227
306	13.404890060424805
307	12.857645034790039
308	14.237761497497559
309	17.481910705566406
310	19.620790481567383
311	18.740856170654297
312	16.171113967895508
313	14.088506698608398
314	18.12028694152832
315	20.83454132080078
316	15.402572631835938
317	19.002782821655273
318	20.168935775756836
319	22.213279724121094
320	23.063236236572266
321	38.72440719604492
322	44.60647201538086
323	46.20619583129883
324	34.62416076660156
325	45.95375061035156
326	61.723262786865234
327	44.82048797607422
328	109.55181121826172
329	94.49095153808594
330	105.33563995361328
331	125.65377807617188
332	103.3525161743164
333	60.1962776184082
334	54.2983512878418
335	82.0741195678711
336	77.7323989868164
337	46.74049758911133
338	58.386924743652344
339	86.23954010009766
340	93.02476501464844
341	68.23291778564453
342	51.66426467895508
343	77.56584167480469
344	67.87545776367188
345	49.011539459228516
346	54.682212829589844
347	40.57783126831055
348	41.155452728271484
349	66.52001190185547
350	69.08969116210938
351	114.8208236694336
352	59.61812973022461
353	182.76036071777344
354	214.85336303710938
355	395.2993469238281

==> resources/dataset/adding_task/ligru_relu_gc_wd/lambda_epoch.txt <==
0	5.5463151931762695
1	5.647769927978516
2	5.7231645584106445
3	5.849020481109619
4	5.84597110748291
5	5.929358959197998
6	5.97489595413208
7	6.003505706787109
8	6.132761001586914
9	6.2972493171691895
10	6.435081958770752
11	6.54965877532959
12	6.593590259552002
13	6.775223731994629
14	6.95645809173584
15	7.130489349365234
16	7.282081127166748
17	7.467559337615967
18	7.534051895141602
19	7.733438014984131
20	7.825596809387207
21	7.892078399658203
22	7.977619171142578
23	8.090551376342773
24	8.04886245727539
25	8.181962013244629
26	8.235603332519531
27	8.389936447143555
28	8.4086332321167
29	8.502243041992188
30	8.506141662597656
31	8.575882911682129
32	8.67849349975586
33	8.629142761230469
34	8.69726276397705
35	8.756292343139648
36	8.832627296447754
37	8.925252914428711
38	8.90218448638916
39	8.894375801086426
40	8.942648887634277
41	8.89161491394043
42	8.89017105102539
43	8.88001537322998
44	8.609151840209961
45	8.554021835327148
46	8.814298629760742
47	8.386625289916992
48	8.465156555175781
49	8.42754077911377
50	8.14642333984375
51	7.99665641784668
52	8.57415771484375
53	8.292281150817871
54	8.56113052368164
55	8.421160697937012
56	8.404012680053711
57	8.659217834472656
58	8.818551063537598
59	8.716005325317383
60	8.850899696350098
61	9.120140075683594
62	9.098467826843262
63	9.167384147644043
64	9.456827163696289
65	9.990248680114746
66	10.542790412902832
67	10.480412483215332
68	11.143560409545898
69	11.298934936523438
70	10.728200912475586
71	11.973066329956055
72	12.19163703918457
73	11.729144096374512
74	12.556717872619629
75	12.940083503723145
76	12.822136878967285
77	13.082786560058594
78	12.512687683105469
79	12.662786483764648
80	12.88418960571289
81	12.817956924438477
82	13.407166481018066
83	13.086275100708008
84	12.61949348449707
85	13.306280136108398
86	13.665374755859375
87	13.374088287353516
88	12.909339904785156
89	13.68068790435791
90	13.756239891052246
91	13.416740417480469
92	13.36974048614502
93	13.756790161132812
94	13.30428409576416
95	12.914959907531738
96	12.3262300491333
97	12.525343894958496
98	11.979154586791992
99	11.935266494750977
100	12.295700073242188
101	12.44106674194336
102	12.13932991027832
103	13.5437593460083
104	13.373411178588867
105	13.263689994812012
106	12.296399116516113
107	12.418130874633789
108	12.902228355407715
109	13.34466552734375
110	12.78950309753418
111	12.971678733825684
112	11.975366592407227
113	12.215075492858887
114	12.355402946472168
115	13.349268913269043
116	13.260839462280273
117	12.477886199951172
118	13.701929092407227
119	12.1005277633667
120	12.822319030761719
121	12.425850868225098
122	12.277690887451172
123	11.730931282043457
124	11.896479606628418
125	12.379253387451172
126	12.139286041259766
127	11.046001434326172
128	11.802971839904785
129	10.834562301635742
130	11.76255989074707
131	11.640922546386719
132	11.239651679992676
133	11.324006080627441
134	11.470046997070312
135	11.35597038269043
136	11.24641227722168
137	11.71831226348877
138	12.085899353027344
139	11.859004020690918
140	12.09349250793457
141	11.841377258300781
142	11.81474494934082
143	12.52456283569336
144	12.275009155273438
145	11.796812057495117
146	12.147873878479004
147	11.612630844116211
148	11.600692749023438
149	11.547006607055664
150	11.43488597869873
151	11.153275489807129
152	11.467473983764648
153	11.15808391571045
154	11.130452156066895
155	11.667327880859375
156	10.76226806640625
157	11.665044784545898
158	11.678706169128418
159	11.533838272094727
160	11.568161010742188
161	11.405008316040039
162	11.821502685546875
163	11.578142166137695
164	10.902740478515625
165	11.37814712524414
166	11.32379150390625
167	11.423919677734375
168	11.664947509765625
169	11.698392868041992
170	11.993512153625488
171	11.827299118041992
172	11.9047269821167
173	12.192083358764648
174	12.713541984558105
175	12.653030395507812
176	12.506237983703613
177	12.758413314819336
178	12.64516830444336
179	12.883870124816895
180	12.456523895263672
181	13.16251277923584
182	13.469788551330566
183	13.33896255493164
184	13.097857475280762
185	12.736597061157227
186	13.321723937988281
187	13.494701385498047
188	13.49277114868164
189	13.697870254516602
190	13.636530876159668
191	13.114212989807129
192	13.8193359375
193	13.306133270263672
194	13.307462692260742
195	13.327499389648438
196	13.153621673583984
197	13.253122329711914
198	12.651201248168945
199	12.758878707885742
200	12.079130172729492
201	12.182548522949219
202	12.038619995117188
203	11.795186042785645
204	11.590630531311035
205	11.340667724609375
206	11.350958824157715
207	11.273681640625
208	11.29598617553711
209	11.257434844970703
210	11.264392852783203
211	11.43310546875
212	11.680363655090332
213	11.785196304321289
214	12.001398086547852
215	12.215740203857422
216	12.302452087402344
217	12.388385772705078
218	12.896383285522461
219	13.044910430908203
220	13.267290115356445
221	13.58983039855957
222	13.513524055480957
223	13.907462120056152
224	13.893254280090332
225	14.34422779083252
226	14.424077987670898
227	14.64589786529541
228	14.539055824279785
229	14.397237777709961
230	14.576175689697266
231	14.319541931152344
232	14.538125038146973
233	15.008426666259766
234	14.806212425231934
235	15.178138732910156
236	15.280866622924805
237	15.2298002243042
238	15.609189987182617
239	15.649986267089844
240	15.699812889099121
241	16.074081420898438
242	16.649736404418945
243	16.744962692260742
244	16.730106353759766
245	17.11660385131836
246	16.874801635742188
247	17.135557174682617
248	17.128578186035156
249	17.286035537719727
250	17.718244552612305
251	17.418432235717773
252	17.42551612854004
253	17.65317153930664
254	17.758577346801758
255	17.772581100463867
256	17.722698211669922
257	17.820159912109375
258	17.640422821044922
259	17.71395492553711
260	17.782014846801758
261	17.61709976196289
262	17.58857536315918
263	17.6258544921875
264	17.758670806884766
265	17.62778091430664
266	17.11905288696289
267	16.573535919189453
268	16.31920051574707
269	15.845995903015137
270	15.230142593383789
271	14.876288414001465
272	14.789522171020508
273	14.291461944580078
274	14.537308692932129
275	14.149194717407227
276	14.47334098815918
277	14.252619743347168
278	14.846627235412598
279	14.886037826538086
280	14.44754409790039
281	15.014068603515625
282	15.171812057495117
283	14.958658218383789
284	15.341571807861328
285	14.966687202453613
286	14.23323917388916
287	14.613996505737305
288	15.24332046508789
289	15.2437105178833
290	15.347264289855957
291	15.455102920532227
292	16.038898468017578
293	15.742021560668945
294	15.44354248046875
295	15.742629051208496
296	15.793407440185547
297	16.19581413269043
298	16.14327621459961
299	15.99966049194336
300	16.110021591186523
301	15.915470123291016
302	16.30443000793457
303	16.289939880371094
304	16.12636375427246
305	16.23772430419922
306	16.0718936920166
307	16.072120666503906
308	16.2952823638916
309	16.189319610595703
310	16.478662490844727
311	16.171016693115234
312	16.103370666503906
313	16.30696678161621
314	16.338457107543945
315	16.250314712524414
316	16.313304901123047
317	15.924808502197266
318	15.97715950012207
319	15.807737350463867
320	16.042316436767578
321	16.356176376342773
322	16.643310546875
323	16.622879028320312
324	16.728870391845703
325	17.159502029418945
326	17.980337142944336
327	18.46746826171875
328	18.511266708374023
329	18.95618438720703
330	19.615564346313477
331	20.4464168548584
332	20.416534423828125
333	20.53507423400879
334	20.654027938842773
335	20.21297836303711
336	20.07083511352539
337	20.538305282592773
338	20.77036476135254
339	20.448179244995117
340	21.580951690673828
341	22.7755126953125
342	22.99115753173828
343	23.908174514770508
344	24.67333221435547
345	25.640405654907227
346	26.01304054260254
347	27.075254440307617
348	27.94834327697754
349	29.66999053955078
350	31.61627197265625
351	33.93925094604492
352	35.75510787963867
353	36.45881652832031
354	36.48991394042969

==> resources/dataset/adding_task/ligru_relu_gc_wd/loss_epoch.txt <==
0	0.39061880111694336
1	0.23720553517341614
2	0.25990673899650574
3	0.37191176414489746
4	0.3365529179573059
5	0.28369975090026855
6	0.2673709988594055
7	0.24137407541275024
8	0.2245577573776245
9	0.2321787327528
10	0.23065902292728424
11	0.20815759897232056
12	0.20921504497528076
13	0.17736302316188812
14	0.16824062168598175
15	0.22532585263252258
16	0.20587816834449768
17	0.19275639951229095
18	0.18367472290992737
19	0.17785261571407318
20	0.23876145482063293
21	0.18858671188354492
22	0.18888874351978302
23	0.19785891473293304
24	0.1926059126853943
25	0.18839453160762787
26	0.17065800726413727
27	0.17842420935630798
28	0.18020230531692505
29	0.1604778915643692
30	0.17651981115341187
31	0.17874495685100555
32	0.23440709710121155
33	0.20902666449546814
34	0.2007857710123062
35	0.1959075629711151
36	0.16203764081001282
37	0.1877601593732834
38	0.1858098804950714
39	0.18575069308280945
40	0.22350463271141052
41	0.18748390674591064
42	0.1612740457057953
43	0.18342870473861694
44	0.14468854665756226
45	0.1603119820356369
46	0.15846726298332214
47	0.1566251516342163
48	0.15870976448059082
49	0.17218640446662903
50	0.15740156173706055
51	0.1656004935503006
52	0.14631760120391846
53	0.14909587800502777
54	0.1453295648097992
55	0.163628488779068
56	0.15726181864738464
57	0.1215018555521965
58	0.12293528020381927
59	0.15101200342178345
60	0.1398247331380844
61	0.14413923025131226
62	0.1299380660057068
63	0.1163632720708847
64	0.126203253865242
65	0.12659528851509094
66	0.11546482145786285
67	0.10683076083660126
68	0.11552486568689346
69	0.12055579572916031
70	0.10303936898708344
71	0.10516512393951416
72	0.09920598566532135
73	0.10243785381317139
74	0.10729855298995972
75	0.09673617780208588
76	0.09279517084360123
77	0.091895692050457
78	0.09782936424016953
79	0.09028690308332443
80	0.09022067487239838
81	0.09712032973766327
82	0.10946014523506165
83	0.11254091560840607
84	0.10362496972084045
85	0.10761675238609314
86	0.0929250419139862
87	0.07386385649442673
88	0.06998303532600403
89	0.08120163530111313
90	0.06595703214406967
91	0.0733853280544281
92	0.08470412343740463
93	0.05746208131313324
94	0.06920754909515381
95	0.05652666091918945
96	0.061830054968595505
97	0.05968127399682999
98	0.059773821383714676
99	0.05353783071041107
100	0.04722193628549576
101	0.047719430178403854
102	0.056060388684272766
103	0.05218365043401718
104	0.04560846835374832
105	0.0470089390873909
106	0.05920759588479996
107	0.07541564851999283
108	0.05260758101940155
109	0.04158332198858261
110	0.07413779944181442
111	0.12563638389110565
112	0.13994771242141724
113	0.0800042599439621
114	0.09142135083675385
115	0.16362160444259644
116	0.22098419070243835
117	0.22772818803787231
118	0.15169699490070343
119	0.1027529388666153
120	0.07605139911174774
121	0.09371007978916168
122	0.07617270201444626
123	0.05468723550438881
124	0.071517214179039
125	0.09277038276195526
126	0.1031055897474289
127	0.09285417199134827
128	0.07059681415557861
129	0.09655089676380157
130	0.13662591576576233
131	0.15721938014030457
132	0.11566885560750961
133	0.07776227593421936
134	0.06230613589286804
135	0.09202960133552551
136	0.09021519124507904
137	0.08657190203666687
138	0.06777551025152206
139	0.06225237622857094
140	0.0652434453368187
141	0.1049884557723999
142	0.0981215387582779
143	0.08660954236984253
144	0.08575906604528427
145	0.06217636168003082
146	0.056049495935440063
147	0.061844661831855774
148	0.06347949802875519
149	0.09648308157920837
150	0.16018980741500854
151	0.21866467595100403
152	0.4964846968650818
153	0.9013478755950928
154	0.9962451457977295
155	0.4690171182155609
156	0.18936192989349365
157	0.3649250268936157
158	0.4720790684223175
159	0.33065691590309143
160	0.21341025829315186
161	0.18378949165344238
162	0.21734145283699036
163	0.1860644817352295
164	0.1909244805574417
165	0.1923932582139969
166	0.21709425747394562
167	0.17535221576690674
168	0.22454969584941864
169	0.18785950541496277
170	0.14943721890449524
171	0.15044763684272766
172	0.15589575469493866
173	0.13910037279129028
174	0.14892709255218506
175	0.12900659441947937
176	0.12865400314331055
177	0.10944627225399017
178	0.10023508965969086
179	0.1210588589310646
180	0.1665414571762085
181	0.16478967666625977
182	0.1122056096792221
183	0.10610805451869965
184	0.08701364696025848
185	0.10059699416160583
186	0.13902437686920166
187	0.1742759644985199
188	0.14564229547977448
189	0.0658949464559555
190	0.15101195871829987
191	0.17152142524719238
192	0.07868027687072754
193	0.09044250100851059
194	0.1957184076309204
195	0.1944831758737564
196	0.06715109944343567
197	0.23448944091796875
198	0.4223138689994812
199	0.42752155661582947
200	0.21097351610660553
201	0.06239033862948418
202	0.18177750706672668
203	0.3593873083591461
204	0.30208250880241394
205	0.08967486023902893
206	0.27820342779159546
207	0.4375540316104889
208	0.27860918641090393
209	0.07027149200439453
210	0.28387024998664856
211	0.4720883071422577
212	0.44223877787590027
213	0.30321013927459717
214	0.1207585483789444
215	0.14851942658424377
216	0.24783554673194885
217	0.3185133635997772
218	0.21605263650417328
219	0.141401007771492
220	0.10192899405956268
221	0.10497979819774628
222	0.10465557873249054
223	0.09811411052942276
224	0.1133691668510437
225	0.08690399676561356
226	0.09183868020772934
227	0.10150280594825745
228	0.08523517847061157
229	0.08175128698348999
230	0.08658119291067123
231	0.07641245424747467
232	0.08117935061454773
233	0.07624521851539612
234	0.10962571203708649
235	0.15686902403831482
236	0.19542455673217773
237	0.2243364155292511
238	0.11739508807659149
239	0.11026023328304291
240	0.2439720332622528
241	0.26922163367271423
242	0.13589471578598022
243	0.13698439300060272
244	0.28919678926467896
245	0.30758136510849
246	0.17592275142669678
247	0.11358833312988281
248	0.1648368388414383
249	0.1250649392604828
250	0.31983596086502075
251	0.5339652299880981
252	0.3719902038574219
253	0.10527850687503815
254	0.3534611463546753
255	0.7780084609985352
256	0.7995900511741638
257	0.36924320459365845
258	0.0425521582365036
259	0.10006548464298248
260	0.05476409196853638
261	0.07973513007164001
262	0.06057635322213173
263	0.07478228211402893
264	0.08868034183979034
265	0.04954177141189575
266	0.06940145790576935
267	0.10193738341331482
268	0.06450466811656952
269	0.10933452844619751
270	0.13728870451450348
271	0.14040639996528625
272	0.1123882383108139
273	0.12371813505887985
274	0.10214291512966156
275	0.13929447531700134
276	0.15949204564094543
277	0.08532491326332092
278	0.11269739270210266
279	0.18083450198173523
280	0.0962369367480278
281	0.3682710826396942
282	0.8143552541732788
283	0.876194953918457
284	0.7713894844055176
285	0.6185620427131653
286	0.2549171447753906
287	0.12027096748352051
288	0.14715240895748138
289	0.13325682282447815
290	0.11039049923419952
291	0.1455613672733307
292	0.14217878878116608
293	0.09011724591255188
294	0.07922553271055222
295	0.11267460882663727
296	0.07694456726312637
297	0.12031735479831696
298	0.11759079992771149
299	0.07895568013191223
300	0.10293205082416534
301	0.11911240220069885
302	0.11229421198368073
303	0.07896757125854492
304	0.08083483576774597
305	0.0655883401632309
306	0.04589216038584709
307	0.0436069592833519
308	0.051362618803977966
309	0.07723848521709442
310	0.09706543385982513
311	0.08653092384338379
312	0.06193896383047104
313	0.04465377330780029
314	0.06533043086528778
315	0.08589519560337067
316	0.0446796715259552
317	0.06952175498008728
318	0.07281410694122314
319	0.08172409236431122
320	0.08718390762805939
321	0.2257460355758667
322	0.29408344626426697
323	0.31194883584976196
324	0.1774408519268036
325	0.32606393098831177
326	0.5600521564483643
327	0.2844107747077942
328	1.5771727561950684
329	1.1407679319381714
330	1.3280179500579834
331	1.8753079175949097
332	1.3145240545272827
333	0.4463762640953064
334	0.36661314964294434
335	0.832058310508728
336	0.7493866086006165
337	0.2650393843650818
338	0.4032778739929199
339	0.8772323727607727
340	0.9896793365478516
341	0.5244423151016235
342	0.2959287166595459
343	0.6684385538101196
344	0.5162205100059509
345	0.2663445472717285
346	0.33368462324142456
347	0.18423472344875336
348	0.1865389347076416
349	0.48387929797172546
350	0.4939761757850647
351	1.4188092947006226
352	0.37222620844841003
353	3.5746541023254395
354	4.928201675415039
355	14.024629592895508
356	Infinity

==> resources/dataset/adding_task/ligru_relu_gc_wd/uh_l2_norm_epoch.txt <==
0	7.953463077545166
1	7.9330830574035645
2	7.909825325012207
3	7.88355827331543
4	7.855879783630371
5	7.827820301055908
6	7.7989182472229
7	7.7699360847473145
8	7.741778373718262
9	7.713913440704346
10	7.685136795043945
11	7.657042026519775
12	7.629334926605225
13	7.601992130279541
14	7.5754547119140625
15	7.549242973327637
16	7.523383617401123
17	7.497822284698486
18	7.472330093383789
19	7.445620536804199
20	7.418820858001709
21	7.3913774490356445
22	7.363568305969238
23	7.336672782897949
24	7.310216426849365
25	7.284310817718506
26	7.25851583480835
27	7.232425689697266
28	7.2057976722717285
29	7.179193496704102
30	7.152211666107178
31	7.125561237335205
32	7.099109172821045
33	7.072795391082764
34	7.046565055847168
35	7.020387649536133
36	6.994378566741943
37	6.967833995819092
38	6.940793991088867
39	6.9133429527282715
40	6.885515213012695
41	6.857433795928955
42	6.829530715942383
43	6.801806926727295
44	6.774427890777588
45	6.7471394538879395
46	6.71970796585083
47	6.692601680755615
48	6.6659464836120605
49	6.639671802520752
50	6.613857746124268
51	6.588242053985596
52	6.562418460845947
53	6.537266254425049
54	6.512758731842041
55	6.488061904907227
56	6.463957786560059
57	6.439667701721191
58	6.41569185256958
59	6.392190933227539
60	6.3685383796691895
61	6.344815254211426
62	6.3207879066467285
63	6.29692268371582
64	6.27334451675415
65	6.250120162963867
66	6.227612018585205
67	6.204657077789307
68	6.1815361976623535
69	6.158236980438232
70	6.135781764984131
71	6.113872051239014
72	6.092260360717773
73	6.070542335510254
74	6.049157619476318
75	6.028127193450928
76	6.0076751708984375
77	5.987064838409424
78	5.967026710510254
79	5.9472808837890625
80	5.927558898925781
81	5.907718658447266
82	5.888247013092041
83	5.868739128112793
84	5.8492255210876465
85	5.829957962036133
86	5.811107635498047
87	5.792392730712891
88	5.773941516876221
89	5.755477428436279
90	5.7371625900268555
91	5.718924045562744
92	5.7008056640625
93	5.682886123657227
94	5.664743900299072
95	5.6463623046875
96	5.627594947814941
97	5.608823299407959
98	5.590380668640137
99	5.572078227996826
100	5.553606033325195
101	5.535732269287109
102	5.518582820892334
103	5.501519203186035
104	5.48516845703125
105	5.468902587890625
106	5.452152729034424
107	5.434899806976318
108	5.4172868728637695
109	5.400115013122559
110	5.383450508117676
111	5.3672356605529785
112	5.351417064666748
113	5.335973262786865
114	5.319607734680176
115	5.302546977996826
116	5.284956455230713
117	5.2669453620910645
118	5.248622417449951
119	5.230041027069092
120	5.2118048667907715
121	5.194269180297852
122	5.177213668823242
123	5.160313606262207
124	5.143253326416016
125	5.126129150390625
126	5.109022617340088
127	5.091969966888428
128	5.075082302093506
129	5.058810710906982
130	5.04307222366333
131	5.027841091156006
132	5.013030529022217
133	4.998562335968018
134	4.984323501586914
135	4.969848155975342
136	4.955151557922363
137	4.9402031898498535
138	4.925106048583984
139	4.910745143890381
140	4.896981239318848
141	4.883841037750244
142	4.871325492858887
143	4.859391689300537
144	4.847936153411865
145	4.836828708648682
146	4.8260931968688965
147	4.814103126525879
148	4.801729202270508
149	4.788552284240723
150	4.775384426116943
151	4.762273788452148
152	4.7493062019348145
153	4.73667573928833
154	4.724650859832764
155	4.713366508483887
156	4.701532363891602
157	4.6894402503967285
158	4.677347660064697
159	4.665403366088867
160	4.653134822845459
161	4.641541957855225
162	4.630456924438477
163	4.619626522064209
164	4.608583450317383
165	4.59710168838501
166	4.585493564605713
167	4.574393272399902
168	4.5636444091796875
169	4.553137302398682
170	4.542582035064697
171	4.532296657562256
172	4.5221099853515625
173	4.511988162994385
174	4.501797676086426
175	4.491649150848389
176	4.4813151359558105
177	4.470782279968262
178	4.460596084594727
179	4.450711250305176
180	4.440740585327148
181	4.430656909942627
182	4.420834541320801
183	4.411125183105469
184	4.401149272918701
185	4.390681743621826
186	4.380214691162109
187	4.369717121124268
188	4.35923433303833
189	4.3487725257873535
190	4.3382368087768555
191	4.327636241912842
192	4.317117214202881
193	4.306636333465576
194	4.296184062957764
195	4.285819053649902
196	4.2755351066589355
197	4.265274524688721
198	4.255034923553467
199	4.244840145111084
200	4.234734535217285
201	4.224709987640381
202	4.214659214019775
203	4.204579830169678
204	4.194517135620117
205	4.1845550537109375
206	4.17467737197876
207	4.164880275726318
208	4.155162334442139
209	4.145589828491211
210	4.136102676391602
211	4.126595973968506
212	4.11702299118042
213	4.107421875
214	4.097763538360596
215	4.088355541229248
216	4.0791120529174805
217	4.069983959197998
218	4.060917854309082
219	4.051888465881348
220	4.043164253234863
221	4.034701347351074
222	4.026418685913086
223	4.018198013305664
224	4.0100531578063965
225	4.001969337463379
226	3.9938502311706543
227	3.985957622528076
228	3.9782607555389404
229	3.9704668521881104
230	3.962564468383789
231	3.9549643993377686
232	3.947599172592163
233	3.9392857551574707
234	3.930835485458374
235	3.9223904609680176
236	3.914167642593384
237	3.906245231628418
238	3.898618221282959
239	3.8907487392425537
240	3.882683038711548
241	3.874544382095337
242	3.8665578365325928
243	3.8586974143981934
244	3.850801706314087
245	3.842863082885742
246	3.835007429122925
247	3.8271472454071045
248	3.8191730976104736
249	3.8113670349121094
250	3.8038575649261475
251	3.7965636253356934
252	3.789409637451172
253	3.782407522201538
254	3.7752387523651123
255	3.767935276031494
256	3.7605865001678467
257	3.7532663345336914
258	3.7459466457366943
259	3.738539457321167
260	3.731079578399658
261	3.7236135005950928
262	3.716204881668091
263	3.7087199687957764
264	3.7011451721191406
265	3.693626642227173
266	3.6860780715942383
267	3.6784775257110596
268	3.6709022521972656
269	3.6633055210113525
270	3.655723810195923
271	3.648209571838379
272	3.640777826309204
273	3.6333608627319336
274	3.625978469848633
275	3.6185719966888428
276	3.6111905574798584
277	3.603926658630371
278	3.5966479778289795
279	3.5893490314483643
280	3.5820765495300293
281	3.5749099254608154
282	3.567972183227539
283	3.561148166656494
284	3.5546932220458984
285	3.548523426055908
286	3.542623281478882
287	3.5364060401916504
288	3.5301547050476074
289	3.523925304412842
290	3.517576217651367
291	3.5112457275390625
292	3.5049796104431152
293	3.4988701343536377
294	3.492816925048828
295	3.4867169857025146
296	3.4805829524993896
297	3.474400281906128
298	3.468135356903076
299	3.4617576599121094
300	3.455401659011841
301	3.4489948749542236
302	3.4425363540649414
303	3.4355857372283936
304	3.4286763668060303
305	3.4218103885650635
306	3.415022611618042
307	3.408219814300537
308	3.401571750640869
309	3.3950865268707275
310	3.388732433319092
311	3.382504940032959
312	3.376356363296509
313	3.3697502613067627
314	3.362919569015503
315	3.356050729751587
316	3.349519729614258
317	3.3431777954101562
318	3.336768627166748
319	3.330425262451172
320	3.3240950107574463
321	3.3177807331085205
322	3.311588764190674
323	3.3054659366607666
324	3.299405336380005
325	3.293365955352783
326	3.287344455718994
327	3.2815520763397217
328	3.275637149810791
329	3.269739866256714
330	3.2638697624206543
331	3.2580296993255615
332	3.2522308826446533
333	3.2464609146118164
334	3.2407066822052
335	3.2349486351013184
336	3.229175090789795
337	3.223379373550415
338	3.217599391937256
339	3.2118372917175293
340	3.2060768604278564
341	3.2003183364868164
342	3.194530487060547
343	3.188724994659424
344	3.182901620864868
345	3.177088975906372
346	3.17128586769104
347	3.16546893119812
348	3.159686326980591
349	3.153893232345581
350	3.14815616607666
351	3.14239501953125
352	3.1366045475006104
353	3.1308696269989014
354	3.12518572807312
355	3.119582414627075
356	3.114022970199585

==> resources/dataset/adding_task/ligru_relu_gc_wd/uz_l2_norm_epoch.txt <==
0	8.015738487243652
1	8.01625919342041
2	8.012042045593262
3	8.00477123260498
4	7.996219635009766
5	7.986715316772461
6	7.976715564727783
7	7.967032432556152
8	7.958033084869385
9	7.951658725738525
10	7.9466447830200195
11	7.9425177574157715
12	7.9388604164123535
13	7.934957504272461
14	7.930883884429932
15	7.926681041717529
16	7.922248363494873
17	7.9176106452941895
18	7.912478923797607
19	7.907146453857422
20	7.901751518249512
21	7.895843505859375
22	7.889784812927246
23	7.883356094360352
24	7.876563549041748
25	7.869368553161621
26	7.86205530166626
27	7.85463285446167
28	7.847074031829834
29	7.839296340942383
30	7.831442832946777
31	7.82293176651001
32	7.8138346672058105
33	7.804193019866943
34	7.794130325317383
35	7.783763408660889
36	7.773107051849365
37	7.762654781341553
38	7.752331256866455
39	7.742125988006592
40	7.732066631317139
41	7.72219181060791
42	7.71231746673584
43	7.702002048492432
44	7.691347599029541
45	7.681147575378418
46	7.671365737915039
47	7.661677837371826
48	7.651416301727295
49	7.640593528747559
50	7.629444122314453
51	7.618282794952393
52	7.60745906829834
53	7.596347332000732
54	7.585310935974121
55	7.574713230133057
56	7.563751220703125
57	7.55330228805542
58	7.542449951171875
59	7.531128406524658
60	7.520317554473877
61	7.510069847106934
62	7.500251293182373
63	7.49078893661499
64	7.480804920196533
65	7.470334053039551
66	7.4596266746521
67	7.449462413787842
68	7.439864635467529
69	7.430793285369873
70	7.421586036682129
71	7.411967754364014
72	7.401891231536865
73	7.3926310539245605
74	7.384160995483398
75	7.3751630783081055
76	7.365941524505615
77	7.357420921325684
78	7.349184513092041
79	7.341424465179443
80	7.3333258628845215
81	7.32562255859375
82	7.317728042602539
83	7.310527324676514
84	7.304030418395996
85	7.29657506942749
86	7.288516044616699
87	7.281279563903809
88	7.273556709289551
89	7.26666259765625
90	7.260797500610352
91	7.254372596740723
92	7.247481346130371
93	7.240251064300537
94	7.2333760261535645
95	7.22652530670166
96	7.219376087188721
97	7.211362838745117
98	7.203051567077637
99	7.194060325622559
100	7.185375690460205
101	7.176684379577637
102	7.168854236602783
103	7.161594390869141
104	7.155144214630127
105	7.147780418395996
106	7.13987922668457
107	7.131633281707764
108	7.122867107391357
109	7.1152801513671875
110	7.108004093170166
111	7.1010966300964355
112	7.094574928283691
113	7.08844518661499
114	7.081602573394775
115	7.074217796325684
116	7.066193580627441
117	7.057811260223389
118	7.049251079559326
119	7.040738582611084
120	7.032723903656006
121	7.024874687194824
122	7.017086505889893
123	7.009403228759766
124	7.001868724822998
125	6.994358062744141
126	6.986806392669678
127	6.979372024536133
128	6.972328186035156
129	6.96485710144043
130	6.9569573402404785
131	6.948654651641846
132	6.940032958984375
133	6.931243896484375
134	6.922459602355957
135	6.91390323638916
136	6.905466079711914
137	6.89714241027832
138	6.888964653015137
139	6.8806471824646
140	6.872313022613525
141	6.86400842666626
142	6.855861186981201
143	6.848065376281738
144	6.8408942222595215
145	6.834562301635742
146	6.829200744628906
147	6.825612545013428
148	6.824708461761475
149	6.825799465179443
150	6.826663494110107
151	6.827442169189453
152	6.828065395355225
153	6.828251838684082
154	6.8276543617248535
155	6.826330184936523
156	6.825045585632324
157	6.823641300201416
158	6.821783065795898
159	6.8192458152771
160	6.817479133605957
161	6.814513683319092
162	6.810922622680664
163	6.807124614715576
164	6.803815841674805
165	6.801832675933838
166	6.7999186515808105
167	6.797513961791992
168	6.794739723205566
169	6.791879653930664
170	6.788867950439453
171	6.7856125831604
172	6.781810760498047
173	6.778061866760254
174	6.774111747741699
175	6.769923210144043
176	6.766201972961426
177	6.762882709503174
178	6.758748531341553
179	6.753979206085205
180	6.749637126922607
181	6.745459079742432
182	6.740745544433594
183	6.735584735870361
184	6.730430603027344
185	6.7253522872924805
186	6.720113754272461
187	6.714931964874268
188	6.709901332855225
189	6.704400062561035
190	6.699233055114746
191	6.694335460662842
192	6.689175605773926
193	6.684329509735107
194	6.679584503173828
195	6.674431324005127
196	6.668896198272705
197	6.663463592529297
198	6.658092975616455
199	6.6527862548828125
200	6.647528171539307
201	6.642314910888672
202	6.637063980102539
203	6.631856918334961
204	6.626673221588135
205	6.621530055999756
206	6.616077899932861
207	6.610299587249756
208	6.604379653930664
209	6.598265171051025
210	6.591957092285156
211	6.5856547355651855
212	6.579557418823242
213	6.573490619659424
214	6.567619800567627
215	6.561609745025635
216	6.555582046508789
217	6.549724102020264
218	6.544190883636475
219	6.539051532745361
220	6.533512115478516
221	6.527504920959473
222	6.521460056304932
223	6.515989303588867
224	6.510924816131592
225	6.506182670593262
226	6.501766681671143
227	6.49735164642334
228	6.492233753204346
229	6.487335681915283
230	6.482837200164795
231	6.47808837890625
232	6.4730610847473145
233	6.46976900100708
234	6.466915130615234
235	6.464130401611328
236	6.461012840270996
237	6.457579612731934
238	6.453946113586426
239	6.450380802154541
240	6.446892738342285
241	6.443301677703857
242	6.439337253570557
243	6.435421943664551
244	6.4315595626831055
245	6.427656173706055
246	6.423475742340088
247	6.419505596160889
248	6.415739059448242
249	6.4115891456604
250	6.407182216644287
251	6.402515888214111
252	6.397618293762207
253	6.39255952835083
254	6.387694835662842
255	6.38297700881958
256	6.3784003257751465
257	6.373920440673828
258	6.369063377380371
259	6.364285469055176
260	6.3596649169921875
261	6.354903221130371
262	6.350009918212891
263	6.3452935218811035
264	6.340718746185303
265	6.336041450500488
266	6.331472873687744
267	6.327097415924072
268	6.322932720184326
269	6.318599224090576
270	6.314216136932373
271	6.309816837310791
272	6.305320739746094
273	6.300777435302734
274	6.29612398147583
275	6.29163122177124
276	6.287039756774902
277	6.281368732452393
278	6.275686264038086
279	6.269979000091553
280	6.263947010040283
281	6.257931232452393
282	6.2519001960754395
283	6.246232986450195
284	6.240493297576904
285	6.2351884841918945
286	6.230043411254883
287	6.224236488342285
288	6.2186665534973145
289	6.213365077972412
290	6.208377838134766
291	6.203258037567139
292	6.198002815246582
293	6.192676067352295
294	6.187478542327881
295	6.1823625564575195
296	6.177371501922607
297	6.172588348388672
298	6.168087005615234
299	6.163925647735596
300	6.159442901611328
301	6.1549248695373535
302	6.150503635406494
303	6.146385192871094
304	6.142117977142334
305	6.137820243835449
306	6.133277893066406
307	6.128666400909424
308	6.12424373626709
309	6.119901657104492
310	6.115664958953857
311	6.1115875244140625
312	6.1079630851745605
313	6.10529088973999
314	6.10271692276001
315	6.099852085113525
316	6.096466541290283
317	6.092743873596191
318	6.089354991912842
319	6.085970401763916
320	6.082528591156006
321	6.078944683074951
322	6.07514762878418
323	6.071281909942627
324	6.067377090454102
325	6.063381671905518
326	6.059426784515381
327	6.055479526519775
328	6.051505088806152
329	6.047486305236816
330	6.043323516845703
331	6.039051055908203
332	6.0347161293029785
333	6.030340194702148
334	6.025885581970215
335	6.021389961242676
336	6.016871452331543
337	6.012269973754883
338	6.00771427154541
339	6.003148078918457
340	5.998624801635742
341	5.994070529937744
342	5.9894256591796875
343	5.984713554382324
344	5.979959487915039
345	5.975231647491455
346	5.9704694747924805
347	5.965678691864014
348	5.960980415344238
349	5.956305027008057
350	5.951611042022705
351	5.946930408477783
352	5.942302703857422
353	5.937681198120117
354	5.933010101318359
355	5.928332328796387
356	5.923626899719238

==> resources/dataset/adding_task/ligru_relu_wd/dedh_epoch.txt <==
0	0.08076833188533783
1	0.06317334622144699
2	0.06811775267124176
3	0.0810333788394928
4	0.07455702871084213
5	0.06461196392774582
6	0.05951495096087456
7	0.0626026839017868
8	0.062089670449495316
9	0.06537921726703644
10	0.06549129635095596
11	0.06221972778439522
12	0.06153859198093414
13	0.058322723954916
14	0.058659303933382034
15	0.07074426114559174
16	0.06786607205867767
17	0.07078937441110611
18	0.06821900606155396
19	0.06736665219068527
20	0.0784643366932869
21	0.06964711844921112
22	0.07322921603918076
23	0.07716470956802368
24	0.0789809301495552
25	0.0801037922501564
26	0.07776448875665665
27	0.08880219608545303
28	0.09046471863985062
29	0.08701394498348236
30	0.09379657357931137
31	0.09610018134117126
32	0.10519498586654663
33	0.10386132448911667
34	0.10673001408576965
35	0.11913260072469711
36	0.11919134110212326
37	0.1284249722957611
38	0.13050104677677155
39	0.1267680525779724
40	0.14358672499656677
41	0.14591258764266968
42	0.1530769020318985
43	0.16838932037353516
44	0.14691433310508728
45	0.15920522809028625
46	0.1613379418849945
47	0.17209602892398834
48	0.16877400875091553
49	0.17339016497135162
50	0.17882080376148224
51	0.1810379922389984
52	0.1921222060918808
53	0.1899140477180481
54	0.18700315058231354
55	0.20444345474243164
56	0.20389078557491302
57	0.1866261512041092
58	0.19036316871643066
59	0.21681950986385345
60	0.2116212546825409
61	0.22090938687324524
62	0.2024155557155609
63	0.1952359974384308
64	0.20032693445682526
65	0.19961883127689362
66	0.19607013463974
67	0.19123972952365875
68	0.1861012727022171
69	0.19576969742774963
70	0.17322313785552979
71	0.1602816879749298
72	0.1581251472234726
73	0.15253160893917084
74	0.15443579852581024
75	0.14979767799377441
76	0.1424415409564972
77	0.1555888056755066
78	0.15565462410449982
79	0.15980131924152374
80	0.16135235130786896
81	0.17567549645900726
82	0.1906486302614212
83	0.1749386042356491
84	0.2052215039730072
85	0.23124752938747406
86	0.24082660675048828
87	0.19725587964057922
88	0.20170430839061737
89	0.2144998162984848
90	0.1874631643295288
91	0.17559175193309784
92	0.17505012452602386
93	0.18526843190193176
94	0.17627586424350739
95	0.1632286012172699
96	0.18242517113685608
97	0.17623814940452576
98	0.16063523292541504
99	0.17043465375900269
100	0.16883912682533264
101	0.18617235124111176
102	0.18502430617809296
103	0.1980537325143814
104	0.1969100385904312
105	0.21115359663963318
106	0.21560674905776978
107	0.2257499247789383
108	0.23876696825027466
109	0.22424407303333282
110	0.2551043629646301
111	0.2600937485694885
112	0.31404662132263184
113	0.3312034606933594
114	0.37478357553482056
115	0.426765501499176
116	0.48268771171569824
117	0.4939192831516266
118	0.5095240473747253
119	0.5445448160171509
120	0.6418797969818115
121	0.8161462545394897
122	1.0750623941421509
123	1.5098564624786377
124	2.003321647644043
125	2.655036449432373
126	3.1947691440582275
127	4.06932258605957
128	4.1096415519714355
129	4.121142387390137
130	5.670886039733887
131	6.329215049743652
132	6.4982991218566895
133	8.62985610961914
134	10.53122615814209
135	10.923083305358887
136	13.105244636535645
137	15.598941802978516
138	16.721145629882812
139	17.35136604309082
140	16.357484817504883
141	16.09568214416504
142	15.747774124145508
143	16.996063232421875
144	17.81239891052246
145	18.375137329101562
146	16.860946655273438
147	20.03095054626465
148	15.69156265258789
149	17.67655372619629
150	18.58405876159668
151	16.248802185058594
152	17.15364646911621
153	17.751344680786133
154	18.072847366333008
155	19.058027267456055
156	17.510366439819336
157	21.95838737487793
158	18.76592254638672
159	20.09619903564453
160	19.039701461791992
161	16.970685958862305
162	15.173050880432129
163	13.814116477966309
164	15.810193061828613
165	15.424393653869629
166	17.90871238708496
167	14.457569122314453
168	14.273478507995605
169	13.39303207397461
170	13.31391429901123
171	11.787297248840332
172	12.005489349365234
173	10.413036346435547
174	9.614588737487793
175	10.123394966125488
176	9.638891220092773
177	10.127874374389648
178	10.815194129943848
179	9.950953483581543
180	11.054577827453613
181	8.600873947143555
182	8.627092361450195
183	7.859959125518799
184	8.007575035095215
185	8.129913330078125
186	6.990551471710205
187	7.377380847930908
188	7.155322551727295
189	8.019906997680664
190	7.0739288330078125
191	7.324232578277588
192	6.868541240692139
193	7.086249351501465
194	6.082985877990723
195	6.478306770324707
196	5.542108535766602
197	6.016179084777832
198	5.360042572021484
199	5.766841411590576
200	5.8532867431640625
201	6.501322269439697
202	5.269777774810791
203	6.191007137298584
204	4.7970733642578125
205	6.137394428253174
206	5.197101593017578
207	6.665430545806885
208	4.768161296844482
209	5.641875743865967
210	5.257741451263428
211	5.041671276092529
212	5.643729209899902
213	4.962777614593506
214	5.650271415710449
215	4.581975936889648
216	5.362112522125244
217	5.370687484741211
218	6.269556045532227
219	6.209385395050049
220	5.82249641418457
221	6.623638153076172
222	5.905488014221191
223	6.483613014221191
224	6.286584377288818
225	6.323668003082275
226	7.08253288269043
227	5.199310302734375
228	6.196290969848633
229	5.628559112548828
230	6.0016770362854
231	5.13815975189209
232	5.099674224853516
233	5.723167896270752
234	6.390081405639648
235	6.58944845199585
236	6.406730651855469
237	8.424931526184082
238	7.913870811462402
239	8.01008415222168
240	8.539116859436035
241	7.976322174072266
242	8.329255104064941
243	8.446328163146973
244	8.333702087402344
245	9.747817039489746
246	13.29681396484375
247	8.965261459350586
248	11.113814353942871
249	12.700313568115234
250	9.876397132873535
251	7.011127948760986
252	8.802579879760742
253	14.649778366088867
254	16.082008361816406
255	8.629742622375488
256	11.923823356628418
257	11.985742568969727
258	10.858914375305176
259	12.169343948364258
260	10.426671028137207
261	9.893248558044434
262	10.836899757385254
263	9.612030982971191
264	10.631714820861816
265	7.237715244293213
266	9.024432182312012
267	12.607314109802246
268	6.513626575469971
269	11.505359649658203
270	18.0185604095459
271	17.3444766998291
272	10.059073448181152
273	10.685440063476562
274	16.199565887451172
275	13.064753532409668
276	7.377981185913086
277	13.598397254943848
278	11.317070007324219
279	8.578919410705566
280	14.988587379455566
281	6.911680698394775
282	12.918784141540527
283	9.414122581481934
284	10.79067611694336
285	10.21586799621582
286	8.925824165344238
287	8.896751403808594
288	10.687188148498535
289	7.0302276611328125
290	10.176216125488281
291	6.933682918548584
292	7.767530918121338
293	8.482534408569336
294	6.542737007141113
295	8.15507984161377
296	7.842639923095703
297	5.715043544769287
298	8.660011291503906
299	7.936030864715576
300	6.601181507110596
301	6.6927900314331055
302	7.7079949378967285
303	8.578969955444336
304	8.075498580932617
305	8.113224983215332
306	7.380757808685303
307	6.904613971710205
308	7.96036434173584
309	7.40877103805542
310	6.288995265960693
311	7.112461090087891
312	6.428203582763672
313	7.766209602355957
314	6.516146183013916
315	7.465937614440918
316	7.553108215332031
317	5.981871604919434
318	7.926236152648926
319	7.93661642074585
320	6.976984024047852
321	7.7278947830200195
322	6.5815300941467285
323	6.279613494873047
324	6.696263313293457
325	6.35135555267334
326	6.292407512664795
327	6.163003444671631
328	7.449333667755127
329	9.85269546508789
330	9.20599365234375
331	10.073471069335938
332	11.529558181762695
333	13.41800594329834
334	10.527565002441406
335	6.418723106384277
336	8.246826171875
337	5.4215288162231445
338	9.13415241241455
339	6.64824104309082
340	7.842568397521973
341	5.815827369689941
342	6.918965816497803
343	5.287003993988037
344	7.557719707489014
345	6.591781139373779
346	6.693907737731934
347	5.371377944946289
348	5.806552410125732
349	7.574821949005127
350	6.437405586242676
351	7.420293807983398
352	7.248150825500488
353	6.091003894805908
354	5.969151496887207
355	6.338515758514404
356	6.153754234313965
357	5.977445602416992
358	5.428909778594971
359	5.548363208770752
360	5.931107044219971
361	7.450907230377197
362	6.152236461639404
363	7.173968315124512
364	6.883019924163818
365	6.359385967254639
366	6.868231296539307
367	7.477113246917725
368	8.044050216674805
369	9.320698738098145
370	9.262670516967773
371	7.273404598236084
372	7.3799591064453125
373	9.2825288772583
374	10.002363204956055
375	10.788381576538086
376	14.494544982910156
377	13.245637893676758
378	11.536081314086914
379	7.693413257598877
380	9.412553787231445
381	15.204569816589355
382	20.444000244140625
383	8.558390617370605
384	19.69795799255371
385	11.455970764160156
386	13.782509803771973
387	10.586627006530762
388	8.52981185913086
389	10.18552303314209
390	7.306678295135498
391	9.862343788146973
392	11.712806701660156
393	10.07459545135498
394	7.681901454925537
395	7.1997880935668945
396	8.962411880493164
397	6.815016746520996
398	6.7118940353393555
399	7.592062473297119
400	6.829194068908691
401	8.715835571289062
402	7.335614204406738
403	6.976495265960693
404	6.912609577178955
405	7.94525146484375
406	7.748270034790039
407	8.225780487060547
408	9.413290977478027
409	9.08939266204834
410	10.286839485168457
411	10.954136848449707
412	9.798819541931152
413	9.908038139343262
414	8.675444602966309
415	9.664772033691406
416	9.773037910461426
417	9.955345153808594
418	10.138228416442871
419	10.948355674743652
420	12.506762504577637
421	14.911991119384766
422	12.412793159484863
423	11.539027214050293
424	12.93777847290039
425	9.297460556030273
426	11.821357727050781
427	8.011215209960938
428	11.123188972473145
429	8.63791561126709
430	7.90728759765625
431	8.46873950958252
432	8.542424201965332
433	9.043120384216309
434	8.182560920715332
435	7.644896030426025
436	7.724936485290527
437	7.370241165161133
438	8.64429759979248
439	8.219352722167969
440	7.357626438140869
441	7.472768306732178
442	8.494901657104492
443	9.188117027282715
444	7.569764614105225
445	7.94771671295166
446	8.728727340698242
447	6.4891676902771
448	7.0096211433410645
449	6.868034362792969
450	6.631579875946045
451	6.069555759429932
452	7.0527873039245605
453	7.007179260253906
454	5.544948577880859
455	6.39165735244751
456	10.01259708404541
457	6.282768249511719
458	6.951722145080566
459	6.181725025177002
460	5.308557510375977
461	4.998214244842529
462	5.595719814300537
463	4.767998695373535
464	6.43568229675293
465	6.613162994384766
466	5.4791646003723145
467	4.725754737854004
468	5.172021865844727
469	5.233710765838623
470	6.364209175109863
471	5.925087928771973
472	5.047586441040039
473	5.33120059967041
474	5.881281852722168
475	9.534046173095703
476	13.348666191101074
477	13.344783782958984
478	10.443439483642578
479	14.709362983703613
480	12.207184791564941
481	12.094056129455566
482	17.593643188476562
483	13.363744735717773
484	14.6383695602417
485	11.21511459350586
486	11.425302505493164
487	8.974383354187012
488	8.051091194152832
489	5.894014835357666
490	8.444366455078125
491	7.119826316833496
492	6.7777862548828125
493	7.101052761077881
494	6.490632057189941
495	6.678243160247803
496	8.99471664428711
497	8.176445960998535
498	6.996252536773682
499	7.523629188537598
500	7.528503894805908
501	6.602616786956787
502	6.101162433624268
503	6.7037034034729
504	6.606828689575195
505	5.797745227813721
506	6.274228096008301
507	6.485652446746826
508	5.852529048919678
509	6.237515449523926
510	6.4892754554748535
511	7.708811283111572
512	5.810115337371826
513	5.948069095611572
514	7.393783092498779
515	6.857890605926514
516	6.383386611938477
517	6.158300876617432
518	5.763765811920166
519	6.495640754699707
520	6.15929651260376
521	6.656937599182129
522	6.952467918395996
523	6.669405460357666
524	6.374142646789551
525	7.282098293304443
526	8.043331146240234
527	8.861414909362793
528	8.792744636535645
529	7.349868297576904
530	7.685440540313721
531	6.477646350860596
532	7.750064373016357
533	7.39449405670166
534	6.005869388580322
535	7.106213569641113
536	7.759975910186768
537	6.245678424835205
538	5.950035095214844
539	5.1365885734558105
540	6.994678974151611
541	6.082826614379883
542	6.110584735870361
543	5.728950500488281
544	6.565145015716553
545	6.559232234954834
546	7.760795593261719
547	8.179362297058105
548	8.920310020446777
549	10.403733253479004
550	11.195881843566895
551	11.578869819641113
552	12.549715995788574
553	9.974729537963867
554	10.455339431762695
555	9.761401176452637
556	8.80589771270752
557	7.210305690765381
558	6.817056179046631
559	6.742325782775879
560	6.877570152282715
561	5.977518081665039
562	6.922296524047852
563	6.54923152923584
564	7.299122333526611
565	7.828893184661865
566	6.684736728668213
567	6.950700283050537
568	9.4931001663208
569	7.1976237297058105
570	7.5778889656066895
571	7.737982273101807
572	8.596686363220215
573	7.28468132019043
574	7.463913440704346
575	9.563383102416992
576	10.008683204650879
577	10.147112846374512
578	11.910571098327637
579	12.014510154724121
580	10.688843727111816
581	9.665522575378418
582	8.839059829711914
583	8.578192710876465
584	8.269640922546387
585	8.740153312683105
586	8.410191535949707
587	7.911487579345703
588	8.03307056427002
589	8.556739807128906
590	8.187881469726562
591	8.370329856872559
592	7.788003921508789
593	8.112687110900879
594	7.710582256317139
595	7.361076831817627
596	8.062047958374023
597	7.721972942352295
598	7.4862589836120605
599	8.303872108459473
600	7.928345203399658
601	8.183530807495117
602	8.015707015991211
603	8.121935844421387
604	8.002323150634766
605	7.5882673263549805
606	7.696495056152344
607	7.958985805511475
608	7.683164119720459
609	7.687271595001221
610	8.224191665649414
611	7.680845737457275
612	7.275784969329834
613	7.363804340362549
614	8.083181381225586
615	8.407443046569824
616	9.023734092712402
617	8.955622673034668
618	9.421903610229492
619	9.397706985473633
620	10.04955768585205
621	9.239348411560059
622	9.881513595581055
623	9.837135314941406
624	10.603667259216309
625	10.413010597229004
626	10.471034049987793
627	12.276427268981934
628	9.411151885986328
629	10.869802474975586
630	10.448823928833008
631	9.116670608520508
632	13.169534683227539
633	8.80563735961914
634	8.984835624694824
635	11.73249626159668
636	9.35040283203125
637	8.75790023803711
638	12.7836275100708
639	13.642364501953125
640	8.54521656036377
641	13.1912260055542
642	17.367521286010742
643	11.795845031738281
644	12.065495491027832
645	19.276418685913086
646	25.246965408325195
647	15.99853515625
648	13.227056503295898
649	24.972597122192383
650	20.43062973022461
651	14.889636993408203
652	12.612238883972168
653	15.951233863830566
654	17.033830642700195
655	15.524163246154785
656	15.492444038391113
657	13.299988746643066
658	12.477819442749023
659	16.653287887573242
660	14.028130531311035
661	16.759912490844727
662	11.798074722290039
663	14.791759490966797
664	14.322811126708984
665	11.792709350585938
666	17.49735450744629
667	12.570016860961914
668	12.046183586120605
669	14.601629257202148
670	13.387101173400879
671	11.44587230682373
672	13.428539276123047
673	13.679363250732422
674	10.704840660095215
675	14.800128936767578
676	9.267889022827148
677	14.408077239990234
678	11.604705810546875
679	13.031332015991211
680	13.25174617767334
681	10.928909301757812
682	13.746468544006348
683	11.243502616882324
684	13.360579490661621
685	13.157342910766602
686	12.842704772949219
687	12.354753494262695
688	9.291833877563477
689	15.576635360717773
690	11.430100440979004
691	12.71595573425293
692	10.544586181640625
693	10.89017391204834
694	10.975048065185547
695	12.890999794006348
696	10.984118461608887
697	11.916523933410645
698	11.552969932556152
699	11.720011711120605
700	12.967446327209473
701	13.768750190734863
702	16.76117706298828
703	25.501220703125
704	33.3803596496582
705	47.941253662109375
706	13.156000137329102
707	41.6973991394043
708	11.6299409866333
709	47.44868850708008
710	21.98137664794922
711	75.21073150634766
712	52.01217269897461
713	141.6780242919922
714	772.0458984375
715	90.6697769165039
716	143.95941162109375
717	241.03472900390625
718	362.7002868652344
719	632.1871337890625
720	375.3980712890625
721	99.19473266601562
722	229.91970825195312
723	289.9319152832031
724	601.4918212890625
725	1678.6925048828125

==> resources/dataset/adding_task/ligru_relu_wd/lambda_epoch.txt <==
0	5.5449395179748535
1	5.629031658172607
2	5.695594787597656
3	5.804708480834961
4	5.79979133605957
5	5.893874645233154
6	5.958584308624268
7	6.010974407196045
8	6.159914016723633
9	6.3188934326171875
10	6.437211513519287
11	6.541248798370361
12	6.56540584564209
13	6.725466728210449
14	6.869308948516846
15	7.015087127685547
16	7.132840633392334
17	7.286920070648193
18	7.33192253112793
19	7.482229709625244
20	7.616704940795898
21	7.7265191078186035
22	7.851815223693848
23	7.989662170410156
24	7.989020347595215
25	8.09367847442627
26	8.110664367675781
27	8.27315616607666
28	8.306376457214355
29	8.427964210510254
30	8.37230110168457
31	8.519195556640625
32	8.534889221191406
33	8.508325576782227
34	8.536382675170898
35	8.62511157989502
36	8.690990447998047
37	8.709637641906738
38	8.800241470336914
39	8.834433555603027
40	8.843220710754395
41	8.898724555969238
42	8.930279731750488
43	8.944149017333984
44	8.9288911819458
45	8.950754165649414
46	8.964249610900879
47	8.92005443572998
48	9.027156829833984
49	9.080132484436035
50	8.988947868347168
51	9.051569938659668
52	9.086060523986816
53	9.114726066589355
54	9.136688232421875
55	9.055733680725098
56	9.08577823638916
57	9.086953163146973
58	9.078497886657715
59	9.011008262634277
60	9.05492115020752
61	9.071468353271484
62	9.052188873291016
63	9.022865295410156
64	8.974509239196777
65	8.918011665344238
66	9.067278861999512
67	8.955537796020508
68	9.034257888793945
69	8.957505226135254
70	8.858322143554688
71	8.916391372680664
72	9.02765941619873
73	8.887500762939453
74	8.832991600036621
75	8.846650123596191
76	8.7695894241333
77	8.801067352294922
78	8.690462112426758
79	8.614806175231934
80	8.579769134521484
81	8.530502319335938
82	8.608672142028809
83	8.417804718017578
84	8.422632217407227
85	8.78189468383789
86	8.915292739868164
87	8.188447952270508
88	8.316793441772461
89	8.389060974121094
90	8.228793144226074
91	8.169232368469238
92	8.169178009033203
93	8.310815811157227
94	8.186078071594238
95	8.053398132324219
96	8.015779495239258
97	8.135031700134277
98	8.144216537475586
99	8.128787994384766
100	8.067736625671387
101	8.092935562133789
102	8.118618965148926
103	8.414067268371582
104	8.115260124206543
105	8.467134475708008
106	8.197364807128906
107	8.117149353027344
108	8.050801277160645
109	8.170893669128418
110	8.581558227539062
111	8.347762107849121
112	8.068660736083984
113	8.25023078918457
114	8.1632661819458
115	8.239165306091309
116	8.683302879333496
117	8.008214950561523
118	8.652307510375977
119	8.022893905639648
120	7.936845779418945
121	8.072859764099121
122	7.982987880706787
123	7.935532093048096
124	8.011332511901855
125	8.558297157287598
126	8.812255859375
127	7.783268928527832
128	7.7521185874938965
129	7.592489242553711
130	7.966824531555176
131	8.55409049987793
132	7.644216537475586
133	7.882414817810059
134	8.210259437561035
135	7.668900966644287
136	8.200812339782715
137	8.899001121520996
138	9.646940231323242
139	9.926860809326172
140	9.411528587341309
141	9.05577278137207
142	8.440315246582031
143	9.57645034790039
144	10.002946853637695
145	9.383161544799805
146	9.732553482055664
147	9.43128776550293
148	9.314523696899414
149	9.752214431762695
150	9.462662696838379
151	9.988422393798828
152	9.60660457611084
153	10.037750244140625
154	9.68107795715332
155	10.087907791137695
156	9.779144287109375
157	10.136356353759766
158	10.036166191101074
159	10.465572357177734
160	10.511554718017578
161	10.528401374816895
162	10.464936256408691
163	10.589693069458008
164	9.988656044006348
165	10.46695327758789
166	10.404707908630371
167	10.314109802246094
168	9.954166412353516
169	9.837142944335938
170	9.752396583557129
171	9.906637191772461
172	9.741047859191895
173	9.332179069519043
174	9.247570037841797
175	9.28641414642334
176	9.078628540039062
177	9.270907402038574
178	8.974128723144531
179	9.09608268737793
180	9.322471618652344
181	9.08316707611084
182	9.108488082885742
183	9.300660133361816
184	9.35559368133545
185	9.305660247802734
186	9.968801498413086
187	9.874269485473633
188	10.164039611816406
189	9.71343994140625
190	9.981260299682617
191	10.391077041625977
192	10.118876457214355
193	10.264216423034668
194	10.432449340820312
195	10.489797592163086
196	10.414402961730957
197	10.266899108886719
198	10.680587768554688
199	10.871587753295898
200	10.85003662109375
201	10.587799072265625
202	10.835811614990234
203	10.550834655761719
204	10.517253875732422
205	10.574777603149414
206	10.793928146362305
207	10.489725112915039
208	10.4627685546875
209	10.144420623779297
210	10.522577285766602
211	10.329315185546875
212	10.622983932495117
213	10.81759262084961
214	10.341354370117188
215	10.758630752563477
216	10.218830108642578
217	10.52645206451416
218	10.32675552368164
219	10.431297302246094
220	10.231780052185059
221	10.366701126098633
222	9.691469192504883
223	10.452579498291016
224	10.376169204711914
225	10.782289505004883
226	9.759834289550781
227	10.581127166748047
228	9.932912826538086
229	11.094225883483887
230	11.256776809692383
231	10.76828384399414
232	10.364776611328125
233	10.996837615966797
234	10.419303894042969
235	11.809800148010254
236	11.321596145629883
237	11.563552856445312
238	11.633792877197266
239	10.525886535644531
240	11.619051933288574
241	12.217466354370117
242	11.215547561645508
243	11.820146560668945
244	11.815696716308594
245	12.520060539245605
246	12.826948165893555
247	12.114977836608887
248	12.678291320800781
249	12.661109924316406
250	12.46178913116455
251	12.692323684692383
252	13.057448387145996
253	13.220161437988281
254	13.73784351348877
255	13.941632270812988
256	14.052916526794434
257	13.839544296264648
258	14.107260704040527
259	13.955022811889648
260	13.967204093933105
261	13.9595365524292
262	14.072019577026367
263	14.201142311096191
264	14.636886596679688
265	14.62929630279541
266	15.065166473388672
267	15.320582389831543
268	15.41210651397705
269	15.405649185180664
270	16.26678466796875
271	15.247796058654785
272	15.563567161560059
273	16.118154525756836
274	15.17386245727539
275	15.6267671585083
276	16.15557098388672
277	16.039403915405273
278	16.910091400146484
279	16.510343551635742
280	16.425052642822266
281	16.928686141967773
282	17.472639083862305
283	17.382648468017578
284	17.49184799194336
285	17.916336059570312
286	17.871143341064453
287	18.087955474853516
288	18.12286376953125
289	18.204910278320312
290	18.12523651123047
291	17.976951599121094
292	17.87423324584961
293	17.929330825805664
294	18.01052474975586
295	17.91059112548828
296	17.881183624267578
297	17.95122718811035
298	18.16279411315918
299	18.25808334350586
300	18.329299926757812
301	17.961139678955078
302	18.265867233276367
303	18.26827049255371
304	18.11744499206543
305	17.892154693603516
306	17.982954025268555
307	17.565448760986328
308	17.15924644470215
309	17.175216674804688
310	17.524076461791992
311	17.413007736206055
312	17.77266502380371
313	18.084041595458984
314	17.85973358154297
315	18.166637420654297
316	18.407377243041992
317	18.284345626831055
318	18.712997436523438
319	18.76116180419922
320	18.98392105102539
321	18.884471893310547
322	18.92764663696289
323	19.011690139770508
324	19.145530700683594
325	19.187108993530273
326	19.283905029296875
327	19.107255935668945
328	19.23028564453125
329	20.120227813720703
330	20.175172805786133
331	20.5716495513916
332	20.5989933013916
333	21.06990623474121
334	21.162731170654297
335	20.925203323364258
336	20.81223487854004
337	20.678686141967773
338	20.686969757080078
339	20.61773109436035
340	20.476978302001953
341	20.344018936157227
342	20.436424255371094
343	20.023168563842773
344	20.080516815185547
345	20.038101196289062
346	20.18901824951172
347	20.221757888793945
348	20.448999404907227
349	20.21882438659668
350	20.17299461364746
351	20.19977378845215
352	20.237564086914062
353	19.8037166595459
354	19.86703109741211
355	19.7884578704834
356	19.8226375579834
357	19.954771041870117
358	20.25236701965332
359	20.90782928466797
360	20.65255355834961
361	21.25127410888672
362	20.9040470123291
363	21.00128173828125
364	20.87554931640625
365	21.010839462280273
366	20.67167854309082
367	20.873626708984375
368	20.484333038330078
369	20.03762435913086
370	19.974655151367188
371	19.8504638671875
372	19.610374450683594
373	19.979108810424805
374	20.079179763793945
375	20.493417739868164
376	20.372459411621094
377	20.970561981201172
378	21.263708114624023
379	20.589488983154297
380	20.463449478149414
381	20.300235748291016
382	20.076879501342773
383	19.974044799804688
384	19.924135208129883
385	20.336238861083984
386	20.71676254272461
387	20.79149627685547
388	20.690349578857422
389	20.612550735473633
390	20.79081916809082
391	20.384078979492188
392	20.45680046081543
393	20.21287727355957
394	19.499570846557617
395	19.0296688079834
396	18.908248901367188
397	19.10694694519043
398	19.49174690246582
399	18.80261993408203
400	19.12352180480957
401	19.08566665649414
402	18.780597686767578
403	19.331623077392578
404	19.19270133972168
405	19.040889739990234
406	18.697729110717773
407	18.727676391601562
408	18.474605560302734
409	18.80292320251465
410	19.95177459716797
411	19.751604080200195
412	20.291034698486328
413	20.153459548950195
414	20.47138786315918
415	20.718826293945312
416	20.1290225982666
417	20.41013526916504
418	20.51165199279785
419	20.916696548461914
420	21.632896423339844
421	21.50376319885254
422	21.46221351623535
423	21.604263305664062
424	20.722932815551758
425	20.41040802001953
426	20.504650115966797
427	20.36168098449707
428	20.13059425354004
429	20.269569396972656
430	19.42352294921875
431	19.175048828125
432	18.900474548339844
433	18.805891036987305
434	18.524887084960938
435	18.538497924804688
436	18.271446228027344
437	18.096879959106445
438	17.94028091430664
439	17.754152297973633
440	18.095548629760742
441	17.927143096923828
442	17.970523834228516
443	18.052703857421875
444	18.261720657348633
445	18.453441619873047
446	18.613523483276367
447	18.697284698486328
448	19.239009857177734
449	19.29901695251465
450	19.57111358642578
451	19.58927345275879
452	19.826793670654297
453	19.642894744873047
454	19.817007064819336
455	20.110612869262695
456	20.0970516204834
457	20.010910034179688
458	19.63313865661621
459	19.53048324584961
460	19.84062385559082
461	19.827688217163086
462	19.49777603149414
463	19.764570236206055
464	19.400964736938477
465	19.371337890625
466	19.543010711669922
467	19.705650329589844
468	19.592119216918945
469	19.54892349243164
470	19.40163803100586
471	19.311195373535156
472	19.61501121520996
473	19.72427749633789
474	19.66633415222168
475	19.56363868713379
476	19.11910057067871
477	19.02466583251953
478	18.52919578552246
479	19.001487731933594
480	18.746381759643555
481	18.652421951293945
482	18.4508056640625
483	18.778627395629883
484	18.707275390625
485	18.386310577392578
486	18.478300094604492
487	18.555763244628906
488	18.04341697692871
489	18.338369369506836
490	18.38790512084961
491	18.823200225830078
492	18.871122360229492
493	19.512710571289062
494	19.64974594116211
495	19.354080200195312
496	20.00178337097168
497	19.709386825561523
498	18.955089569091797
499	18.998363494873047
500	18.539337158203125
501	18.73533821105957
502	18.757661819458008
503	18.690866470336914
504	18.79886245727539
505	18.365528106689453
506	18.799819946289062
507	18.363758087158203
508	19.08863639831543
509	18.705854415893555
510	19.074913024902344
511	19.051753997802734
512	19.318283081054688
513	19.04871940612793
514	19.507080078125
515	18.993051528930664
516	19.103939056396484
517	19.65877342224121
518	20.022979736328125
519	20.153335571289062
520	20.319124221801758
521	20.67424201965332
522	21.695682525634766
523	21.767234802246094
524	22.42658042907715
525	22.268720626831055
526	22.656169891357422
527	22.73465919494629
528	21.830177307128906
529	21.23122215270996
530	21.00088119506836
531	20.74042320251465
532	20.77106285095215
533	20.168079376220703
534	19.778953552246094
535	19.774612426757812
536	19.411182403564453
537	19.718101501464844
538	19.816801071166992
539	19.727123260498047
540	19.819101333618164
541	19.816707611083984
542	20.16004753112793
543	20.302265167236328
544	20.461986541748047
545	20.59599494934082
546	20.923097610473633
547	21.290016174316406
548	21.613632202148438
549	21.91495704650879
550	23.211091995239258
551	23.28806495666504
552	23.238588333129883
553	23.112680435180664
554	22.698688507080078
555	22.022140502929688
556	21.535463333129883
557	21.173633575439453
558	20.45931053161621
559	20.124248504638672
560	19.979806900024414
561	19.627376556396484
562	19.229307174682617
563	19.136436462402344
564	19.32945442199707
565	19.055450439453125
566	19.310714721679688
567	18.96835708618164
568	19.022085189819336
569	18.989696502685547
570	19.121109008789062
571	19.252561569213867
572	19.45890235900879
573	19.355562210083008
574	19.612993240356445
575	19.20359992980957
576	19.142051696777344
577	18.83723258972168
578	18.73663902282715
579	18.525667190551758
580	18.480926513671875
581	18.47709846496582
582	18.563919067382812
583	18.876277923583984
584	18.939144134521484
585	19.330732345581055
586	19.6928768157959
587	19.92949104309082
588	20.071557998657227
589	20.61382484436035
590	20.65926742553711
591	21.05965232849121
592	21.386093139648438
593	21.131458282470703
594	21.41524314880371
595	21.205059051513672
596	21.348535537719727
597	21.404129028320312
598	21.68366241455078
599	21.52806282043457
600	21.468217849731445
601	21.540678024291992
602	21.49991798400879
603	21.70691680908203
604	21.640737533569336
605	21.94532012939453
606	21.408607482910156
607	21.287534713745117
608	20.85150718688965
609	20.7034912109375
610	20.476423263549805
611	20.859012603759766
612	21.558441162109375
613	22.53213119506836
614	23.30583381652832
615	23.654447555541992
616	24.17403793334961
617	24.55695915222168
618	24.694007873535156
619	25.485429763793945
620	26.481239318847656
621	26.75891876220703
622	27.192710876464844
623	27.33087921142578
624	28.18817138671875
625	29.031219482421875
626	30.455265045166016
627	30.216964721679688
628	30.53271484375
629	30.20334815979004
630	29.256534576416016
631	28.960956573486328
632	30.203758239746094
633	29.19536781311035
634	29.835796356201172
635	30.823566436767578
636	31.23101234436035
637	31.539884567260742
638	31.930932998657227
639	32.3941764831543
640	32.609039306640625
641	32.56170654296875
642	31.7869873046875
643	32.61567687988281
644	33.23832702636719
645	33.61246109008789
646	35.628570556640625
647	35.38294982910156
648	37.23451232910156
649	41.106014251708984
650	41.30979537963867
651	42.91045379638672
652	44.455039978027344
653	44.0391845703125
654	40.07734298706055
655	39.74317169189453
656	40.20262145996094
657	38.74580764770508
658	37.964393615722656
659	38.13520431518555
660	38.15533447265625
661	38.48179244995117
662	36.940940856933594
663	38.23381805419922
664	37.71218490600586
665	37.91985321044922
666	38.861732482910156
667	40.13134765625
668	39.20849609375
669	39.16489028930664
670	37.85673522949219
671	36.73695373535156
672	38.08770751953125
673	37.13877868652344
674	38.2333869934082
675	38.88652801513672
676	37.39690399169922
677	36.45591354370117
678	35.85411071777344
679	39.2261962890625
680	40.51274490356445
681	37.448631286621094
682	38.573944091796875
683	38.1140022277832
684	38.92721176147461
685	37.69157028198242
686	38.60832977294922
687	38.663856506347656
688	39.58921813964844
689	41.66987991333008
690	43.08333969116211
691	45.84131622314453
692	44.584617614746094
693	47.64702224731445
694	46.97502136230469
695	48.516109466552734
696	48.35127639770508
697	48.935874938964844
698	49.58816146850586
699	48.541831970214844
700	49.894676208496094
701	51.059288024902344
702	53.84931945800781
703	54.62285232543945
704	55.70653533935547
705	56.49988555908203
706	51.29264450073242
707	51.424373626708984
708	54.809242248535156
709	58.45365524291992
710	65.24458312988281
711	67.00899505615234
712	93.82649230957031
713	173.8684844970703
714	112.86935424804688
715	122.46277618408203
716	94.10781860351562
717	78.35395050048828
718	74.85773468017578
719	112.8260269165039
720	88.23202514648438
721	77.15281677246094
722	79.81214141845703
723	98.34713745117188
724	170.5419158935547
725	699.7808227539062

==> resources/dataset/adding_task/ligru_relu_wd/loss_epoch.txt <==
0	0.39061880111694336
1	0.23717570304870605
2	0.26270171999931335
3	0.3639504313468933
4	0.3089239001274109
5	0.24811211228370667
6	0.2205227166414261
7	0.22703716158866882
8	0.22028595209121704
9	0.23725759983062744
10	0.23737552762031555
11	0.2109035849571228
12	0.2095440924167633
13	0.17954806983470917
14	0.16862913966178894
15	0.23419907689094543
16	0.22132126986980438
17	0.21630577743053436
18	0.19750243425369263
19	0.18677186965942383
20	0.24604777991771698
21	0.18502461910247803
22	0.19401410222053528
23	0.20021387934684753
24	0.17719624936580658
25	0.19171355664730072
26	0.1704767644405365
27	0.18653592467308044
28	0.19125418365001678
29	0.16977307200431824
30	0.18297958374023438
31	0.1748267114162445
32	0.2062397003173828
33	0.17144134640693665
34	0.17638817429542542
35	0.1924779713153839
36	0.17788755893707275
37	0.18624532222747803
38	0.17644324898719788
39	0.16180145740509033
40	0.19014668464660645
41	0.178505539894104
42	0.17986536026000977
43	0.19824767112731934
44	0.15302282571792603
45	0.17254838347434998
46	0.16530686616897583
47	0.18063005805015564
48	0.17220762372016907
49	0.1791517585515976
50	0.17473569512367249
51	0.17909644544124603
52	0.17420783638954163
53	0.1735566258430481
54	0.15909886360168457
55	0.19165948033332825
56	0.18852034211158752
57	0.15399198234081268
58	0.1539045125246048
59	0.19791409373283386
60	0.18450704216957092
61	0.18971756100654602
62	0.1712045967578888
63	0.16740736365318298
64	0.18065258860588074
65	0.17720237374305725
66	0.1735813319683075
67	0.16236060857772827
68	0.17319434881210327
69	0.1875062882900238
70	0.16043031215667725
71	0.17054691910743713
72	0.16617649793624878
73	0.16428843140602112
74	0.1686050295829773
75	0.15768373012542725
76	0.15388044714927673
77	0.18227054178714752
78	0.17357224225997925
79	0.173416405916214
80	0.17214202880859375
81	0.1774340271949768
82	0.2062990665435791
83	0.1759394109249115
84	0.17717373371124268
85	0.18985974788665771
86	0.18900860846042633
87	0.1369079351425171
88	0.15642353892326355
89	0.1932990550994873
90	0.16139230132102966
91	0.1564926952123642
92	0.15764659643173218
93	0.1799381971359253
94	0.16756898164749146
95	0.15329039096832275
96	0.16968108713626862
97	0.17931467294692993
98	0.1682048738002777
99	0.16633325815200806
100	0.15853635966777802
101	0.17039886116981506
102	0.16530269384384155
103	0.1834237277507782
104	0.1615261435508728
105	0.16844579577445984
106	0.1701648235321045
107	0.15820179879665375
108	0.1741345077753067
109	0.1425723433494568
110	0.16014525294303894
111	0.14669069647789001
112	0.16385123133659363
113	0.15102046728134155
114	0.1601220667362213
115	0.16264718770980835
116	0.16922231018543243
117	0.16504959762096405
118	0.17170701920986176
119	0.17517411708831787
120	0.1561737060546875
121	0.175394207239151
122	0.1574697643518448
123	0.15168745815753937
124	0.14917413890361786
125	0.13369572162628174
126	0.12217102944850922
127	0.13617829978466034
128	0.12038867175579071
129	0.119314044713974
130	0.141668438911438
131	0.15239663422107697
132	0.10576430708169937
133	0.1271461695432663
134	0.13841348886489868
135	0.11775095015764236
136	0.1441488265991211
137	0.17094844579696655
138	0.16139854490756989
139	0.15900173783302307
140	0.13414207100868225
141	0.121585413813591
142	0.10283216089010239
143	0.1138731986284256
144	0.1131194680929184
145	0.10158940404653549
146	0.08600890636444092
147	0.11456064134836197
148	0.07644066214561462
149	0.09892872720956802
150	0.09959383308887482
151	0.07700745761394501
152	0.08721316605806351
153	0.084448903799057
154	0.08814717829227448
155	0.10151291638612747
156	0.08124551177024841
157	0.11963833123445511
158	0.08701653778553009
159	0.10205386579036713
160	0.08940035104751587
161	0.0763372927904129
162	0.06453870236873627
163	0.056955382227897644
164	0.06994730234146118
165	0.06755417585372925
166	0.08306384831666946
167	0.06142435222864151
168	0.060226745903491974
169	0.061626266688108444
170	0.06645248830318451
171	0.0530061200261116
172	0.0600067675113678
173	0.04439562186598778
174	0.038057196885347366
175	0.0416581816971302
176	0.03858418017625809
177	0.04160761088132858
178	0.047487325966358185
179	0.039854906499385834
180	0.0496957041323185
181	0.031747542321681976
182	0.03253234177827835
183	0.028657369315624237
184	0.028753137215971947
185	0.02852366492152214
186	0.02207636646926403
187	0.022849708795547485
188	0.021906428039073944
189	0.026944994926452637
190	0.020913030952215195
191	0.02413894608616829
192	0.020611464977264404
193	0.02136891335248947
194	0.016158921644091606
195	0.01866183616220951
196	0.013692508451640606
197	0.016006337478756905
198	0.013154840096831322
199	0.015013240277767181
200	0.015336970798671246
201	0.01820574514567852
202	0.012327440083026886
203	0.017030419781804085
204	0.01089586690068245
205	0.01710411161184311
206	0.012427402660250664
207	0.020246878266334534
208	0.01093505509197712
209	0.014580500312149525
210	0.013264643028378487
211	0.012087945826351643
212	0.014739535748958588
213	0.0120778176933527
214	0.016171686351299286
215	0.009889139793813229
216	0.013340886682271957
217	0.012271972373127937
218	0.01676955074071884
219	0.01654074713587761
220	0.014670413918793201
221	0.01750859245657921
222	0.01417351420968771
223	0.017511211335659027
224	0.01619885303080082
225	0.018005475401878357
226	0.021968431770801544
227	0.011444540694355965
228	0.01596469059586525
229	0.012302209623157978
230	0.015316578559577465
231	0.011303053237497807
232	0.01121470145881176
233	0.014457885175943375
234	0.01828819140791893
235	0.01932152733206749
236	0.016425002366304398
237	0.02823767624795437
238	0.023566018790006638
239	0.023148590698838234
240	0.024651192128658295
241	0.020382683724164963
242	0.021473808214068413
243	0.02235724776983261
244	0.021657433360815048
245	0.02863047644495964
246	0.0457339808344841
247	0.021251682192087173
248	0.029240619391202927
249	0.03814493864774704
250	0.023462656885385513
251	0.011748299933969975
252	0.017842154949903488
253	0.04978390783071518
254	0.0605248287320137
255	0.017354175448417664
256	0.03221753612160683
257	0.030747581273317337
258	0.02494806796312332
259	0.03290566802024841
260	0.023200301453471184
261	0.020038168877363205
262	0.022430261597037315
263	0.018337305635213852
264	0.022998468950390816
265	0.010511647909879684
266	0.016478661447763443
267	0.03059341013431549
268	0.008284318260848522
269	0.02617974765598774
270	0.06024353206157684
271	0.05901825428009033
272	0.019228845834732056
273	0.021411551162600517
274	0.050957098603248596
275	0.03148210421204567
276	0.010412301868200302
277	0.03598735108971596
278	0.02428668551146984
279	0.013771988451480865
280	0.04237633943557739
281	0.008911386132240295
282	0.03147784247994423
283	0.01692967861890793
284	0.02243071049451828
285	0.019676469266414642
286	0.01522724237293005
287	0.015342626720666885
288	0.021646754816174507
289	0.009290194138884544
290	0.020364705473184586
291	0.009607978165149689
292	0.01202453300356865
293	0.013739166781306267
294	0.008388211950659752
295	0.013219154439866543
296	0.012296294793486595
297	0.006614395882934332
298	0.015138328075408936
299	0.012811768800020218
300	0.008455606177449226
301	0.00853707641363144
302	0.010875937528908253
303	0.013739228248596191
304	0.01206356193870306
305	0.011816650629043579
306	0.010041562840342522
307	0.009103616699576378
308	0.011515377089381218
309	0.010227279737591743
310	0.007520361803472042
311	0.009701624512672424
312	0.00802292674779892
313	0.011837443336844444
314	0.008212769404053688
315	0.010509390383958817
316	0.011022823862731457
317	0.006812030449509621
318	0.011814678087830544
319	0.012339439243078232
320	0.008764130994677544
321	0.010317803360521793
322	0.007755125407129526
323	0.006888352334499359
324	0.007764400448650122
325	0.00699432659894228
326	0.007139651104807854
327	0.007464552763849497
328	0.010635322891175747
329	0.017735781148076057
330	0.016522875055670738
331	0.017991729080677032
332	0.027059603482484818
333	0.03347724676132202
334	0.024845760315656662
335	0.008650941774249077
336	0.013563347980380058
337	0.0060636987909674644
338	0.016939347609877586
339	0.009304039180278778
340	0.012738237157464027
341	0.006881153676658869
342	0.009668242186307907
343	0.005516297183930874
344	0.011500155553221703
345	0.008891470730304718
346	0.008788550272583961
347	0.005637482274323702
348	0.006755187176167965
349	0.012342486530542374
350	0.008221936412155628
351	0.011293979361653328
352	0.010448513552546501
353	0.007298175245523453
354	0.007059353403747082
355	0.007825716398656368
356	0.007757710292935371
357	0.007068916689604521
358	0.005782518535852432
359	0.006073257885873318
360	0.007082169409841299
361	0.011595267802476883
362	0.007649578154087067
363	0.01149421464651823
364	0.009443890303373337
365	0.008801242336630821
366	0.010202325880527496
367	0.012134244665503502
368	0.014016877859830856
369	0.01907408982515335
370	0.01719782128930092
371	0.011079039424657822
372	0.011587051674723625
373	0.018803637474775314
374	0.020754925906658173
375	0.02304987609386444
376	0.04149750992655754
377	0.033932074904441833
378	0.027477938681840897
379	0.012539749965071678
380	0.019728314131498337
381	0.04943852871656418
382	0.09044060856103897
383	0.01539042592048645
384	0.08201302587985992
385	0.027176300063729286
386	0.04066464304924011
387	0.023981411010026932
388	0.015459206886589527
389	0.022150252014398575
390	0.011526168324053288
391	0.019841842353343964
392	0.028120512142777443
393	0.020848874002695084
394	0.012653544545173645
395	0.011339129880070686
396	0.018333913758397102
397	0.011135920882225037
398	0.010919410735368729
399	0.013102750293910503
400	0.01155299786478281
401	0.018078219145536423
402	0.013166096061468124
403	0.012303922325372696
404	0.011451791040599346
405	0.01528831198811531
406	0.015011996030807495
407	0.01644013449549675
408	0.022482743486762047
409	0.02015482634305954
410	0.02315441705286503
411	0.02644544094800949
412	0.02225806936621666
413	0.021677371114492416
414	0.017011180520057678
415	0.021283239126205444
416	0.02091897465288639
417	0.022322483360767365
418	0.022333748638629913
419	0.025750331580638885
420	0.03421948477625847
421	0.04720347002148628
422	0.03175637498497963
423	0.02810230851173401
424	0.03601129353046417
425	0.019088227301836014
426	0.03128911927342415
427	0.014473328366875648
428	0.02822733484208584
429	0.016791721805930138
430	0.015251154080033302
431	0.016379989683628082
432	0.016615213826298714
433	0.018175749108195305
434	0.01612817868590355
435	0.014171451330184937
436	0.013584055006504059
437	0.01278018206357956
438	0.016591927036643028
439	0.015064877457916737
440	0.012821813113987446
441	0.01350439339876175
442	0.016100268810987473
443	0.018861595541238785
444	0.014146814122796059
445	0.015316437929868698
446	0.018239349126815796
447	0.010698369704186916
448	0.012333997525274754
449	0.011788805015385151
450	0.01143736019730568
451	0.009486121125519276
452	0.011275419034063816
453	0.01270762737840414
454	0.008049823343753815
455	0.009782782755792141
456	0.023358531296253204
457	0.009693248197436333
458	0.011075757443904877
459	0.009366152808070183
460	0.006741784512996674
461	0.006233466789126396
462	0.007942717522382736
463	0.005581025965511799
464	0.009823568165302277
465	0.010818932205438614
466	0.007589013781398535
467	0.005720640067011118
468	0.006851166486740112
469	0.0069349948316812515
470	0.010340229608118534
471	0.008938636630773544
472	0.006432832218706608
473	0.00708448700606823
474	0.008756540715694427
475	0.023058194667100906
476	0.046830303966999054
477	0.047391850501298904
478	0.032176803797483444
479	0.06340248882770538
480	0.03912128135561943
481	0.0393909215927124
482	0.08153736591339111
483	0.045838527381420135
484	0.05376926437020302
485	0.032028306275606155
486	0.03413301706314087
487	0.019554629921913147
488	0.015099801123142242
489	0.008767357096076012
490	0.017105568200349808
491	0.012188604101538658
492	0.011289854533970356
493	0.012427736073732376
494	0.010002712719142437
495	0.010747226886451244
496	0.019428063184022903
497	0.01611001044511795
498	0.01199689693748951
499	0.013769630342721939
500	0.01295390073210001
501	0.009631894528865814
502	0.008536352775990963
503	0.00986833218485117
504	0.010088164359331131
505	0.00731144193559885
506	0.008990980684757233
507	0.009298449382185936
508	0.007825775071978569
509	0.008699288591742516
510	0.009434979408979416
511	0.012665489688515663
512	0.007210101932287216
513	0.007969122380018234
514	0.01317322812974453
515	0.010655900463461876
516	0.009167816489934921
517	0.008621563203632832
518	0.007595682516694069
519	0.010119134560227394
520	0.009553306736052036
521	0.010583078488707542
522	0.012053676880896091
523	0.01113042887300253
524	0.010270165279507637
525	0.013424043543636799
526	0.016273003071546555
527	0.01882234960794449
528	0.019085248932242393
529	0.014131009578704834
530	0.014862887561321259
531	0.010619478300213814
532	0.014574050903320312
533	0.013568554073572159
534	0.009479963220655918
535	0.013402445241808891
536	0.01653582789003849
537	0.009775671176612377
538	0.00894286297261715
539	0.006925645284354687
540	0.012775178998708725
541	0.009502778761088848
542	0.009515216574072838
543	0.008797439746558666
544	0.011336829513311386
545	0.011880548670887947
546	0.015244044363498688
547	0.017868703231215477
548	0.01993795484304428
549	0.026156306266784668
550	0.027994437143206596
551	0.02837374061346054
552	0.03334314376115799
553	0.022403493523597717
554	0.025063302367925644
555	0.022792033851146698
556	0.0194868016988039
557	0.013263781554996967
558	0.011765802279114723
559	0.012516399845480919
560	0.011714542284607887
561	0.008818671107292175
562	0.011290263384580612
563	0.010452605783939362
564	0.013240708038210869
565	0.015185943804681301
566	0.010873178951442242
567	0.011523295193910599
568	0.019669849425554276
569	0.01227517519146204
570	0.01404283195734024
571	0.014481356367468834
572	0.017964940518140793
573	0.012919692322611809
574	0.01376291923224926
575	0.023590698838233948
576	0.02503395453095436
577	0.026138940826058388
578	0.03950939700007439
579	0.03972415253520012
580	0.030195366591215134
581	0.023752372711896896
582	0.021147754043340683
583	0.019391268491744995
584	0.01798960007727146
585	0.018664026632905006
586	0.018229607492685318
587	0.01619161292910576
588	0.017208220437169075
589	0.01915605366230011
590	0.01736488938331604
591	0.017921626567840576
592	0.016230197623372078
593	0.017249558120965958
594	0.014853187836706638
595	0.013313692063093185
596	0.01613832265138626
597	0.01411458756774664
598	0.013513322919607162
599	0.01564774289727211
600	0.014757998287677765
601	0.015769299119710922
602	0.015633368864655495
603	0.01613038405776024
604	0.01604568026959896
605	0.014890800230205059
606	0.015523495152592659
607	0.017151392996311188
608	0.01604336127638817
609	0.016334563493728638
610	0.0189343374222517
611	0.017093157395720482
612	0.015348616987466812
613	0.015429824590682983
614	0.018105052411556244
615	0.019565558061003685
616	0.022092878818511963
617	0.021147117018699646
618	0.02305435575544834
619	0.022113196551799774
620	0.024078913033008575
621	0.02197616547346115
622	0.02567027322947979
623	0.025136973708868027
624	0.027294090017676353
625	0.027445916086435318
626	0.026874341070652008
627	0.03634900599718094
628	0.0209443811327219
629	0.0277571901679039
630	0.026653416454792023
631	0.02006825990974903
632	0.037701867520809174
633	0.01937057636678219
634	0.019753433763980865
635	0.03220221400260925
636	0.02051481418311596
637	0.017864534631371498
638	0.036423780024051666
639	0.040972303599119186
640	0.016596782952547073
641	0.03948860242962837
642	0.07363066077232361
643	0.03131670504808426
644	0.03174154832959175
645	0.08971934020519257
646	0.13383623957633972
647	0.05337153375148773
648	0.03826490417122841
649	0.1366013139486313
650	0.08248914778232574
651	0.042626600712537766
652	0.029667353257536888
653	0.04803925007581711
654	0.05702598765492439
655	0.05197057127952576
656	0.0492589995265007
657	0.03739249333739281
658	0.032993510365486145
659	0.05769829452037811
660	0.04458203166723251
661	0.05562439560890198
662	0.028529003262519836
663	0.04590983688831329
664	0.041240304708480835
665	0.028343141078948975
666	0.06315448880195618
667	0.03298325091600418
668	0.031016454100608826
669	0.0471787303686142
670	0.040679898113012314
671	0.03185836970806122
672	0.044348228722810745
673	0.04389449581503868
674	0.026340143755078316
675	0.04652431234717369
676	0.01816234365105629
677	0.04541780799627304
678	0.029319578781723976
679	0.03474573791027069
680	0.03651997447013855
681	0.02644738182425499
682	0.04198642820119858
683	0.02765478938817978
684	0.03696141019463539
685	0.03612358123064041
686	0.03148137778043747
687	0.032031845301389694
688	0.01727345772087574
689	0.044455744326114655
690	0.024803271517157555
691	0.029141541570425034
692	0.02123129367828369
693	0.023469354957342148
694	0.023326419293880463
695	0.030941562727093697
696	0.022302737459540367
697	0.0266286488622427
698	0.023760920390486717
699	0.02473609521985054
700	0.031191397458314896
701	0.03509911894798279
702	0.05389397591352463
703	0.125062495470047
704	0.22499693930149078
705	0.4312320053577423
706	0.034307703375816345
707	0.34133344888687134
708	0.026287857443094254
709	0.41607582569122314
710	0.08368996530771255
711	0.9491404294967651
712	0.38559573888778687
713	2.40981125831604
714	73.41117095947266
715	0.9911510944366455
716	2.698089599609375
717	8.001886367797852
718	17.358057022094727
719	53.064151763916016
720	21.55193328857422
721	1.3680495023727417
722	7.45546293258667
723	12.513690948486328
724	52.91481399536133
725	Infinity

==> resources/dataset/adding_task/ligru_relu_wd/uh_l2_norm_epoch.txt <==
0	7.9732890129089355
1	7.961620330810547
2	7.950983047485352
3	7.940204620361328
4	7.92934513092041
5	7.91888427734375
6	7.907717704772949
7	7.895813941955566
8	7.883306503295898
9	7.869962692260742
10	7.855626106262207
11	7.840579986572266
12	7.824923038482666
13	7.8087663650512695
14	7.792486190795898
15	7.776204586029053
16	7.759958744049072
17	7.744124412536621
18	7.728707790374756
19	7.7132568359375
20	7.697811126708984
21	7.68180513381958
22	7.664815902709961
23	7.646965980529785
24	7.628931522369385
25	7.6107587814331055
26	7.592019081115723
27	7.573343276977539
28	7.5548200607299805
29	7.536451816558838
30	7.517467498779297
31	7.498953819274902
32	7.4810075759887695
33	7.463286876678467
34	7.4453535079956055
35	7.427030563354492
36	7.408712863922119
37	7.390188694000244
38	7.371800422668457
39	7.353381633758545
40	7.334774971008301
41	7.316171169281006
42	7.298027038574219
43	7.279625415802002
44	7.260969161987305
45	7.242367267608643
46	7.223175525665283
47	7.20445442199707
48	7.186171531677246
49	7.168689727783203
50	7.151142597198486
51	7.133452892303467
52	7.114981651306152
53	7.096554756164551
54	7.078165054321289
55	7.059844493865967
56	7.042087554931641
57	7.024104118347168
58	7.006678581237793
59	6.989236831665039
60	6.9715728759765625
61	6.954014778137207
62	6.935552597045898
63	6.917107105255127
64	6.899060249328613
65	6.8815836906433105
66	6.864073753356934
67	6.845882415771484
68	6.827620029449463
69	6.809235095977783
70	6.7906999588012695
71	6.772388935089111
72	6.754524230957031
73	6.7366156578063965
74	6.719143867492676
75	6.7017927169799805
76	6.684197425842285
77	6.666323184967041
78	6.6492438316345215
79	6.632100582122803
80	6.615054130554199
81	6.5984296798706055
82	6.58353328704834
83	6.568934440612793
84	6.553642749786377
85	6.537959575653076
86	6.521631717681885
87	6.505414009094238
88	6.489529609680176
89	6.473722457885742
90	6.457930564880371
91	6.442901134490967
92	6.428595066070557
93	6.41464376449585
94	6.400296211242676
95	6.3860182762146
96	6.370829105377197
97	6.355736255645752
98	6.341009616851807
99	6.326790809631348
100	6.312212944030762
101	6.297042369842529
102	6.28153133392334
103	6.265893459320068
104	6.2496137619018555
105	6.233704566955566
106	6.218265533447266
107	6.203244686126709
108	6.188525676727295
109	6.174789905548096
110	6.161634922027588
111	6.148558616638184
112	6.135742664337158
113	6.1225457191467285
114	6.10892915725708
115	6.0947699546813965
116	6.0800251960754395
117	6.065377235412598
118	6.05222749710083
119	6.041033744812012
120	6.0301690101623535
121	6.020694255828857
122	6.012014865875244
123	6.003596305847168
124	5.995240688323975
125	5.9863176345825195
126	5.976771831512451
127	5.967461109161377
128	5.957845211029053
129	5.9493584632873535
130	5.9415411949157715
131	5.934129238128662
132	5.925795078277588
133	5.916966438293457
134	5.90808629989624
135	5.899090766906738
136	5.890751838684082
137	5.883704662322998
138	5.876969814300537
139	5.870795726776123
140	5.864830493927002
141	5.857846260070801
142	5.850708484649658
143	5.844172477722168
144	5.837109565734863
145	5.828459739685059
146	5.8200225830078125
147	5.812004566192627
148	5.803706645965576
149	5.79416036605835
150	5.785646915435791
151	5.7767534255981445
152	5.767125606536865
153	5.7577924728393555
154	5.749148845672607
155	5.739766597747803
156	5.7305827140808105
157	5.722226142883301
158	5.7134528160095215
159	5.704331874847412
160	5.695504665374756
161	5.686565399169922
162	5.67739725112915
163	5.667964935302734
164	5.658238410949707
165	5.648857116699219
166	5.6396050453186035
167	5.630296230316162
168	5.621253490447998
169	5.6120405197143555
170	5.602777481079102
171	5.593845844268799
172	5.584815502166748
173	5.576491832733154
174	5.568645000457764
175	5.5608344078063965
176	5.552896022796631
177	5.545199871063232
178	5.53776741027832
179	5.5305562019348145
180	5.524025917053223
181	5.5174880027771
182	5.510400295257568
183	5.503406524658203
184	5.496818542480469
185	5.490515232086182
186	5.484328746795654
187	5.47783088684082
188	5.470856666564941
189	5.463669300079346
190	5.456336498260498
191	5.448822975158691
192	5.441283702850342
193	5.433897018432617
194	5.426616668701172
195	5.419050693511963
196	5.4114532470703125
197	5.403958320617676
198	5.396485805511475
199	5.388709545135498
200	5.3809332847595215
201	5.37355899810791
202	5.366021156311035
203	5.3578877449035645
204	5.3498735427856445
205	5.3426313400268555
206	5.335843086242676
207	5.3282365798950195
208	5.320716381072998
209	5.313952922821045
210	5.30770206451416
211	5.3013715744018555
212	5.294772624969482
213	5.288224697113037
214	5.282275199890137
215	5.276546955108643
216	5.270813465118408
217	5.265250205993652
218	5.260047435760498
219	5.255184650421143
220	5.250443935394287
221	5.245673179626465
222	5.241249084472656
223	5.2370524406433105
224	5.233063697814941
225	5.229068279266357
226	5.22505521774292
227	5.221157550811768
228	5.217228412628174
229	5.2132158279418945
230	5.20876932144165
231	5.204129695892334
232	5.199169635772705
233	5.1939849853515625
234	5.188591957092285
235	5.183032989501953
236	5.177270889282227
237	5.171223163604736
238	5.165656089782715
239	5.160337448120117
240	5.155684947967529
241	5.151492595672607
242	5.146970272064209
243	5.14268684387207
244	5.138786792755127
245	5.133849143981934
246	5.130618572235107
247	5.127304553985596
248	5.122522830963135
249	5.12023401260376
250	5.1164350509643555
251	5.112865447998047
252	5.109566688537598
253	5.104573726654053
254	5.1004743576049805
255	5.096123695373535
256	5.091115474700928
257	5.086744785308838
258	5.082827091217041
259	5.078141689300537
260	5.072927951812744
261	5.068345546722412
262	5.064385414123535
263	5.059837341308594
264	5.054617881774902
265	5.049798011779785
266	5.045314788818359
267	5.040283679962158
268	5.035177230834961
269	5.030092716217041
270	5.025251865386963
271	5.02023983001709
272	5.015448570251465
273	5.010922908782959
274	5.005973815917969
275	5.000877857208252
276	4.995764255523682
277	4.991026878356934
278	4.985482692718506
279	4.979547500610352
280	4.974506855010986
281	4.969236373901367
282	4.962833404541016
283	4.956946849822998
284	4.951651096343994
285	4.945775508880615
286	4.9395575523376465
287	4.933739185333252
288	4.928410530090332
289	4.923070907592773
290	4.917557716369629
291	4.91203498840332
292	4.906683444976807
293	4.901520729064941
294	4.89647912979126
295	4.891249179840088
296	4.885775089263916
297	4.880354881286621
298	4.875312328338623
299	4.870617866516113
300	4.866113662719727
301	4.861599922180176
302	4.856830596923828
303	4.8519463539123535
304	4.847217082977295
305	4.84271240234375
306	4.838339805603027
307	4.8337225914001465
308	4.828557014465332
309	4.822951793670654
310	4.817352771759033
311	4.812070369720459
312	4.80674934387207
313	4.801281452178955
314	4.795910835266113
315	4.7908101081848145
316	4.785508632659912
317	4.780247211456299
318	4.775196075439453
319	4.769983291625977
320	4.764769077301025
321	4.759668827056885
322	4.7545270919799805
323	4.749420166015625
324	4.744370937347412
325	4.739290237426758
326	4.734222888946533
327	4.729130744934082
328	4.724063873291016
329	4.718852996826172
330	4.713850498199463
331	4.70864200592041
332	4.703802585601807
333	4.698609352111816
334	4.69377326965332
335	4.689120769500732
336	4.684279918670654
337	4.679386615753174
338	4.674850940704346
339	4.670328140258789
340	4.665441989898682
341	4.660486221313477
342	4.6558837890625
343	4.651313781738281
344	4.646381378173828
345	4.641327857971191
346	4.6366167068481445
347	4.6318745613098145
348	4.626986503601074
349	4.622029781341553
350	4.617343425750732
351	4.612740516662598
352	4.607897758483887
353	4.602969646453857
354	4.598213195800781
355	4.593459129333496
356	4.588633060455322
357	4.583731174468994
358	4.578766345977783
359	4.573741912841797
360	4.568478584289551
361	4.5631327629089355
362	4.5580315589904785
363	4.55314826965332
364	4.548481464385986
365	4.543945789337158
366	4.539418697357178
367	4.534826755523682
368	4.531035900115967
369	4.526873588562012
370	4.522655010223389
371	4.518383979797363
372	4.514050483703613
373	4.509600639343262
374	4.505218029022217
375	4.501317977905273
376	4.498446941375732
377	4.49677038192749
378	4.495467185974121
379	4.494541645050049
380	4.493845462799072
381	4.491718769073486
382	4.491430759429932
383	4.4907145500183105
384	4.488030910491943
385	4.484203815460205
386	4.482123374938965
387	4.481159210205078
388	4.4797139167785645
389	4.477339744567871
390	4.4747724533081055
391	4.472888946533203
392	4.472235679626465
393	4.472355842590332
394	4.472264766693115
395	4.471292495727539
396	4.469125747680664
397	4.466449737548828
398	4.464004993438721
399	4.4622626304626465
400	4.460446357727051
401	4.458148002624512
402	4.455661773681641
403	4.453277111053467
404	4.451122283935547
405	4.449085712432861
406	4.446836471557617
407	4.443995475769043
408	4.440338134765625
409	4.436180591583252
410	4.4321441650390625
411	4.428957939147949
412	4.426244735717773
413	4.4229536056518555
414	4.419264316558838
415	4.416199207305908
416	4.4130778312683105
417	4.409790515899658
418	4.406221389770508
419	4.402761459350586
420	4.398925304412842
421	4.396084785461426
422	4.393014907836914
423	4.389995574951172
424	4.387915134429932
425	4.385693550109863
426	4.382472038269043
427	4.379403114318848
428	4.377317428588867
429	4.375718593597412
430	4.3739705085754395
431	4.371949672698975
432	4.369980335235596
433	4.368122577667236
434	4.366249084472656
435	4.364051818847656
436	4.361693859100342
437	4.35926628112793
438	4.35660457611084
439	4.353821754455566
440	4.351043224334717
441	4.348243713378906
442	4.345457077026367
443	4.342369556427002
444	4.339211940765381
445	4.3360090255737305
446	4.332683563232422
447	4.32942533493042
448	4.326164722442627
449	4.3228302001953125
450	4.319729328155518
451	4.31689977645874
452	4.313948154449463
453	4.310704708099365
454	4.30755615234375
455	4.3046393394470215
456	4.301708698272705
457	4.2984466552734375
458	4.2946906089782715
459	4.290815830230713
460	4.287160873413086
461	4.283769607543945
462	4.280783176422119
463	4.278015613555908
464	4.275182247161865
465	4.272189617156982
466	4.269388198852539
467	4.266791343688965
468	4.264401912689209
469	4.262130260467529
470	4.259491920471191
471	4.256555557250977
472	4.253462791442871
473	4.250478267669678
474	4.248013496398926
475	4.246339797973633
476	4.245772838592529
477	4.246116638183594
478	4.246335506439209
479	4.246021270751953
480	4.246196269989014
481	4.2465291023254395
482	4.2463579177856445
483	4.246241092681885
484	4.2465314865112305
485	4.246359348297119
486	4.2455620765686035
487	4.244959354400635
488	4.244433879852295
489	4.243472576141357
490	4.241778373718262
491	4.239741802215576
492	4.23777961730957
493	4.2360429763793945
494	4.234426021575928
495	4.232798099517822
496	4.230704307556152
497	4.228518962860107
498	4.226648807525635
499	4.225212574005127
500	4.22416353225708
501	4.223372936248779
502	4.2228569984436035
503	4.2221245765686035
504	4.2212018966674805
505	4.220256328582764
506	4.219732761383057
507	4.219476699829102
508	4.219468116760254
509	4.219031810760498
510	4.217648029327393
511	4.215319633483887
512	4.212470054626465
513	4.209507465362549
514	4.206906318664551
515	4.204673767089844
516	4.202660083770752
517	4.200422763824463
518	4.197854518890381
519	4.195013999938965
520	4.1921772956848145
521	4.189580917358398
522	4.187269687652588
523	4.185072898864746
524	4.182753562927246
525	4.180357456207275
526	4.178038597106934
527	4.176271915435791
528	4.17509126663208
529	4.174228191375732
530	4.173550605773926
531	4.173153400421143
532	4.172982215881348
533	4.172726631164551
534	4.172511577606201
535	4.172330379486084
536	4.1720733642578125
537	4.171628475189209
538	4.170962810516357
539	4.170056343078613
540	4.169089317321777
541	4.168076992034912
542	4.166985988616943
543	4.1656107902526855
544	4.16373872756958
545	4.161490440368652
546	4.1592116355896
547	4.156909465789795
548	4.154386520385742
549	4.151808261871338
550	4.150112152099609
551	4.149036407470703
552	4.148475170135498
553	4.148437976837158
554	4.148630142211914
555	4.148980617523193
556	4.149266719818115
557	4.149315357208252
558	4.149042129516602
559	4.148517608642578
560	4.147708415985107
561	4.146335601806641
562	4.144451141357422
563	4.1423468589782715
564	4.1404218673706055
565	4.138641834259033
566	4.136923313140869
567	4.135059833526611
568	4.132778167724609
569	4.130363464355469
570	4.128058433532715
571	4.125796318054199
572	4.123654842376709
573	4.121677875518799
574	4.11979341506958
575	4.118358135223389
576	4.117640018463135
577	4.117112636566162
578	4.116510391235352
579	4.116284370422363
580	4.115600109100342
581	4.114250183105469
582	4.112432479858398
583	4.110682010650635
584	4.109075546264648
585	4.107731819152832
586	4.106457710266113
587	4.105350971221924
588	4.104508399963379
589	4.103841304779053
590	4.102537155151367
591	4.100826740264893
592	4.099526405334473
593	4.0985307693481445
594	4.097173690795898
595	4.095516204833984
596	4.094449996948242
597	4.093369007110596
598	4.092330455780029
599	4.091183662414551
600	4.089725017547607
601	4.087700843811035
602	4.085603713989258
603	4.084015846252441
604	4.0829315185546875
605	4.081748008728027
606	4.080483913421631
607	4.07951021194458
608	4.07889986038208
609	4.077616214752197
610	4.075183391571045
611	4.072194576263428
612	4.069453239440918
613	4.067204475402832
614	4.065234184265137
615	4.063074588775635
616	4.06056547164917
617	4.057881832122803
618	4.0552659034729
619	4.052785396575928
620	4.050566673278809
621	4.048104286193848
622	4.045491695404053
623	4.042891025543213
624	4.040645599365234
625	4.038723468780518
626	4.037217140197754
627	4.036172389984131
628	4.035505294799805
629	4.03463888168335
630	4.0340962409973145
631	4.0335612297058105
632	4.031768321990967
633	4.030235767364502
634	4.028911113739014
635	4.026638507843018
636	4.025146961212158
637	4.024215221405029
638	4.021838665008545
639	4.02097749710083
640	4.020264148712158
641	4.018074035644531
642	4.018023490905762
643	4.016616344451904
644	4.013952732086182
645	4.0136871337890625
646	4.01029109954834
647	4.009015083312988
648	4.008655548095703
649	4.005471229553223
650	4.004257678985596
651	4.001650810241699
652	3.9988765716552734
653	3.9972314834594727
654	3.994723320007324
655	3.99253249168396
656	3.9897267818450928
657	3.9874863624572754
658	3.9852094650268555
659	3.9824836254119873
660	3.9800174236297607
661	3.9772188663482666
662	3.9744253158569336
663	3.972235918045044
664	3.9693503379821777
665	3.9661402702331543
666	3.964313268661499
667	3.9621360301971436
668	3.959994316101074
669	3.9586687088012695
670	3.9567525386810303
671	3.9543704986572266
672	3.9521067142486572
673	3.948798656463623
674	3.945626735687256
675	3.944084644317627
676	3.94256591796875
677	3.9398038387298584
678	3.9362714290618896
679	3.934041976928711
680	3.9331626892089844
681	3.9316303730010986
682	3.9289984703063965
683	3.9272243976593018
684	3.926703691482544
685	3.925095558166504
686	3.922443389892578
687	3.9206302165985107
688	3.9188947677612305
689	3.9156808853149414
690	3.912040948867798
691	3.909808874130249
692	3.907961368560791
693	3.90588116645813
694	3.9034793376922607
695	3.902067184448242
696	3.901092052459717
697	3.89920711517334
698	3.897920608520508
699	3.8971168994903564
700	3.8951096534729004
701	3.8941497802734375
702	3.8913660049438477
703	3.8916382789611816
704	3.887970447540283
705	3.8896126747131348
706	3.890284299850464
707	3.886719226837158
708	3.8834543228149414
709	3.883876085281372
710	3.885119676589966
711	3.879338502883911
712	3.8762409687042236
713	3.87925124168396
714	3.8573193550109863
715	3.8418304920196533
716	3.837223529815674
717	3.844430685043335
718	3.865084648132324
719	3.9008677005767822
720	3.9447035789489746
721	3.9908549785614014
722	4.030229091644287
723	4.065494537353516
724	4.093100547790527
725	4.107831954956055

==> resources/dataset/adding_task/ligru_relu_wd/uz_l2_norm_epoch.txt <==
0	8.0176420211792
1	8.018786430358887
2	8.018343925476074
3	8.016161918640137
4	8.013853073120117
5	8.01147174835205
6	8.009139060974121
7	8.007255554199219
8	8.005626678466797
9	8.004505157470703
10	8.00374984741211
11	8.00322151184082
12	8.00283145904541
13	8.002416610717773
14	8.001977920532227
15	8.001537322998047
16	8.000895500183105
17	8.000102043151855
18	7.999016284942627
19	7.997808456420898
20	7.996553897857666
21	7.995058536529541
22	7.9934186935424805
23	7.9914937019348145
24	7.989354133605957
25	7.986970901489258
26	7.984221458435059
27	7.981187343597412
28	7.9779863357543945
29	7.974436283111572
30	7.970728874206543
31	7.9666571617126465
32	7.962335109710693
33	7.957912921905518
34	7.953484058380127
35	7.9488444328308105
36	7.944015026092529
37	7.939053058624268
38	7.93400239944458
39	7.928862571716309
40	7.923604488372803
41	7.91822624206543
42	7.912679672241211
43	7.906869888305664
44	7.900950908660889
45	7.894964218139648
46	7.888920307159424
47	7.882737159729004
48	7.876514434814453
49	7.87019157409668
50	7.86374044418335
51	7.857344150543213
52	7.850941181182861
53	7.844436168670654
54	7.837971210479736
55	7.831401348114014
56	7.824894905090332
57	7.818393707275391
58	7.811864376068115
59	7.805231094360352
60	7.7985992431640625
61	7.791834831237793
62	7.78501558303833
63	7.778295040130615
64	7.771660804748535
65	7.765038013458252
66	7.7582502365112305
67	7.751463890075684
68	7.744781970977783
69	7.738035678863525
70	7.731154918670654
71	7.724440097808838
72	7.717913627624512
73	7.711520195007324
74	7.705034255981445
75	7.698711395263672
76	7.692458152770996
77	7.686445236206055
78	7.680727481842041
79	7.67494010925293
80	7.669291973114014
81	7.663633346557617
82	7.658293724060059
83	7.653017044067383
84	7.647484302520752
85	7.641845226287842
86	7.635765552520752
87	7.629669666290283
88	7.623368740081787
89	7.617044448852539
90	7.610792636871338
91	7.604429244995117
92	7.598119258880615
93	7.591870307922363
94	7.585850238800049
95	7.579900741577148
96	7.5742645263671875
97	7.56852388381958
98	7.562596321105957
99	7.556599140167236
100	7.5508246421813965
101	7.54505729675293
102	7.539421081542969
103	7.533859729766846
104	7.52840518951416
105	7.52271842956543
106	7.517025947570801
107	7.511455535888672
108	7.5058183670043945
109	7.500366687774658
110	7.494790554046631
111	7.489275932312012
112	7.483738422393799
113	7.478166103363037
114	7.4726033210754395
115	7.466614246368408
116	7.460445404052734
117	7.454504013061523
118	7.448646068572998
119	7.443051815032959
120	7.43768835067749
121	7.432734966278076
122	7.428091526031494
123	7.4236741065979
124	7.419309616088867
125	7.4147515296936035
126	7.410260200500488
127	7.405999183654785
128	7.401689529418945
129	7.397994041442871
130	7.394921779632568
131	7.392397880554199
132	7.389852046966553
133	7.388197898864746
134	7.386703968048096
135	7.385076999664307
136	7.3822340965271
137	7.377403259277344
138	7.373996257781982
139	7.372530460357666
140	7.3704023361206055
141	7.367172718048096
142	7.363929271697998
143	7.361212253570557
144	7.359792709350586
145	7.358879089355469
146	7.356995582580566
147	7.353880882263184
148	7.351158142089844
149	7.349780082702637
150	7.347203731536865
151	7.344831466674805
152	7.343057155609131
153	7.340738773345947
154	7.337548732757568
155	7.33547830581665
156	7.333345890045166
157	7.329857349395752
158	7.326784133911133
159	7.323799133300781
160	7.32024621963501
161	7.3172831535339355
162	7.314769268035889
163	7.312687397003174
164	7.311372756958008
165	7.309807300567627
166	7.306112766265869
167	7.30172872543335
168	7.297058582305908
169	7.292195796966553
170	7.2872395515441895
171	7.282562732696533
172	7.277068614959717
173	7.2721686363220215
174	7.267695903778076
175	7.263199329376221
176	7.258607864379883
177	7.254099369049072
178	7.249712944030762
179	7.2453999519348145
180	7.241255283355713
181	7.237305641174316
182	7.2333526611328125
183	7.229450225830078
184	7.2262139320373535
185	7.223697185516357
186	7.2210845947265625
187	7.217995643615723
188	7.215089797973633
189	7.212738037109375
190	7.210490703582764
191	7.207460403442383
192	7.204574108123779
193	7.201967716217041
194	7.19934606552124
195	7.196494102478027
196	7.193532943725586
197	7.190385818481445
198	7.18705940246582
199	7.183479309082031
200	7.17978048324585
201	7.176084995269775
202	7.172384262084961
203	7.168586254119873
204	7.1647562980651855
205	7.160770893096924
206	7.156683921813965
207	7.152711391448975
208	7.148776531219482
209	7.14479398727417
210	7.140927791595459
211	7.137251853942871
212	7.133744716644287
213	7.130475997924805
214	7.127382278442383
215	7.124397277832031
216	7.12167501449585
217	7.119129657745361
218	7.116013050079346
219	7.112471103668213
220	7.109511375427246
221	7.107623100280762
222	7.105669975280762
223	7.103093147277832
224	7.100295066833496
225	7.098239421844482
226	7.097021102905273
227	7.096085071563721
228	7.094699382781982
229	7.093324661254883
230	7.092549800872803
231	7.09219217300415
232	7.092191219329834
233	7.092533588409424
234	7.093125820159912
235	7.094532012939453
236	7.096197128295898
237	7.097754955291748
238	7.099368095397949
239	7.100277900695801
240	7.101699352264404
241	7.103402137756348
242	7.105050086975098
243	7.107364654541016
244	7.1097917556762695
245	7.111879348754883
246	7.112173080444336
247	7.112093448638916
248	7.112091064453125
249	7.110823631286621
250	7.110530853271484
251	7.109996795654297
252	7.108851432800293
253	7.108890056610107
254	7.108772277832031
255	7.108236789703369
256	7.106792449951172
257	7.106143474578857
258	7.10606575012207
259	7.10579776763916
260	7.105184078216553
261	7.104313373565674
262	7.103137969970703
263	7.101759433746338
264	7.1005048751831055
265	7.0990095138549805
266	7.097420692443848
267	7.095190048217773
268	7.092951774597168
269	7.091708660125732
270	7.08733606338501
271	7.085691928863525
272	7.082777500152588
273	7.078084468841553
274	7.076809883117676
275	7.073465824127197
276	7.069686412811279
277	7.067332744598389
278	7.064502716064453
279	7.06131649017334
280	7.0583696365356445
281	7.055507659912109
282	7.052707672119141
283	7.04989767074585
284	7.046962738037109
285	7.04423189163208
286	7.041679859161377
287	7.038859844207764
288	7.035889148712158
289	7.032910346984863
290	7.029718399047852
291	7.026645660400391
292	7.023592472076416
293	7.020625114440918
294	7.017714500427246
295	7.01440954208374
296	7.010985374450684
297	7.007522106170654
298	7.003957748413086
299	7.000462532043457
300	6.996973514556885
301	6.993422031402588
302	6.989994049072266
303	6.986836910247803
304	6.9836320877075195
305	6.9801836013793945
306	6.976712703704834
307	6.9737548828125
308	6.97178840637207
309	6.970592975616455
310	6.969524383544922
311	6.968027591705322
312	6.966481685638428
313	6.9648213386535645
314	6.9631242752075195
315	6.9612345695495605
316	6.959029197692871
317	6.9565749168396
318	6.954049587249756
319	6.950916290283203
320	6.947661876678467
321	6.944344997406006
322	6.940774917602539
323	6.937142848968506
324	6.933799743652344
325	6.93023157119751
326	6.926925182342529
327	6.923395156860352
328	6.920657157897949
329	6.917003631591797
330	6.914178848266602
331	6.9102463722229
332	6.9074225425720215
333	6.90390682220459
334	6.900503158569336
335	6.897302627563477
336	6.894190311431885
337	6.891251564025879
338	6.88815975189209
339	6.884978771209717
340	6.882208824157715
341	6.879548072814941
342	6.87640905380249
343	6.873176097869873
344	6.870445728302002
345	6.867887020111084
346	6.864910125732422
347	6.861957550048828
348	6.859038829803467
349	6.85594367980957
350	6.852591514587402
351	6.849159240722656
352	6.8458967208862305
353	6.842836380004883
354	6.839476585388184
355	6.836123943328857
356	6.832863807678223
357	6.829617500305176
358	6.826452255249023
359	6.8233323097229
360	6.820273399353027
361	6.817293643951416
362	6.814338684082031
363	6.811417579650879
364	6.808523178100586
365	6.8056440353393555
366	6.802873611450195
367	6.800139427185059
368	6.797307968139648
369	6.7947869300842285
370	6.79268217086792
371	6.791127681732178
372	6.790342330932617
373	6.790128231048584
374	6.789052486419678
375	6.7885026931762695
376	6.787996292114258
377	6.7865142822265625
378	6.783596992492676
379	6.78022575378418
380	6.777728080749512
381	6.774469375610352
382	6.772167682647705
383	6.769834041595459
384	6.766937732696533
385	6.764303684234619
386	6.7617316246032715
387	6.7592453956604
388	6.7569427490234375
389	6.754640102386475
390	6.752399921417236
391	6.750197887420654
392	6.7478461265563965
393	6.745440483093262
394	6.743504047393799
395	6.742147445678711
396	6.741231918334961
397	6.740567207336426
398	6.739932537078857
399	6.738849639892578
400	6.737543106079102
401	6.736292839050293
402	6.73499870300293
403	6.733517169952393
404	6.731894493103027
405	6.730215549468994
406	6.728694915771484
407	6.727598667144775
408	6.726940155029297
409	6.7268290519714355
410	6.726739883422852
411	6.725924015045166
412	6.724894046783447
413	6.723909378051758
414	6.722921848297119
415	6.721500396728516
416	6.719961643218994
417	6.718240261077881
418	6.71659517288208
419	6.715153217315674
420	6.713228225708008
421	6.711126327514648
422	6.708837985992432
423	6.706155776977539
424	6.703324317932129
425	6.700522422790527
426	6.698084831237793
427	6.695608139038086
428	6.692812442779541
429	6.689817905426025
430	6.6869378089904785
431	6.684391975402832
432	6.681965351104736
433	6.679614543914795
434	6.677449703216553
435	6.675502300262451
436	6.673538684844971
437	6.671525001525879
438	6.669917106628418
439	6.668269634246826
440	6.666520118713379
441	6.664624214172363
442	6.662649154663086
443	6.661188125610352
444	6.659696102142334
445	6.658076286315918
446	6.656659126281738
447	6.655243396759033
448	6.653676986694336
449	6.6521172523498535
450	6.650406837463379
451	6.648582458496094
452	6.64682149887085
453	6.644959449768066
454	6.643052577972412
455	6.64103364944458
456	6.638866901397705
457	6.636710166931152
458	6.634792327880859
459	6.632954120635986
460	6.6311845779418945
461	6.629425525665283
462	6.627630710601807
463	6.625816345214844
464	6.6240081787109375
465	6.622128009796143
466	6.620241165161133
467	6.618387699127197
468	6.616544246673584
469	6.6147637367248535
470	6.612978458404541
471	6.6111674308776855
472	6.6093902587890625
473	6.60772705078125
474	6.606234073638916
475	6.605258464813232
476	6.60513162612915
477	6.605926990509033
478	6.606164932250977
479	6.606219291687012
480	6.605484962463379
481	6.604357719421387
482	6.6035614013671875
483	6.6025896072387695
484	6.601229667663574
485	6.599919319152832
486	6.598583698272705
487	6.597634315490723
488	6.597161769866943
489	6.596970558166504
490	6.5967302322387695
491	6.596375465393066
492	6.5963029861450195
493	6.596604824066162
494	6.5967512130737305
495	6.596485137939453
496	6.595541477203369
497	6.594375133514404
498	6.59317684173584
499	6.592093467712402
500	6.591196060180664
501	6.590336799621582
502	6.589597225189209
503	6.588919639587402
504	6.588442325592041
505	6.588131904602051
506	6.588137626647949
507	6.588409900665283
508	6.588750839233398
509	6.589118003845215
510	6.589577674865723
511	6.590076446533203
512	6.590723991394043
513	6.591561794281006
514	6.592225551605225
515	6.592937469482422
516	6.593692779541016
517	6.594324588775635
518	6.594821929931641
519	6.595178604125977
520	6.595272064208984
521	6.595114231109619
522	6.594615936279297
523	6.593822956085205
524	6.592934608459473
525	6.591795921325684
526	6.590488433837891
527	6.588708400726318
528	6.586372375488281
529	6.583780288696289
530	6.581181526184082
531	6.578474521636963
532	6.575613975524902
533	6.573001384735107
534	6.570419788360596
535	6.567752838134766
536	6.565107345581055
537	6.5629191398620605
538	6.561182022094727
539	6.5597825050354
540	6.558164119720459
541	6.556415557861328
542	6.554763317108154
543	6.553710460662842
544	6.553438663482666
545	6.553764343261719
546	6.553908348083496
547	6.5538105964660645
548	6.554409027099609
549	6.555288791656494
550	6.554014682769775
551	6.551760196685791
552	6.548765659332275
553	6.54478120803833
554	6.540014743804932
555	6.5347676277160645
556	6.529489994049072
557	6.5245442390441895
558	6.520076751708984
559	6.516072750091553
560	6.512709617614746
561	6.509809970855713
562	6.507394313812256
563	6.505293846130371
564	6.503291130065918
565	6.5012898445129395
566	6.499425888061523
567	6.497743606567383
568	6.496366024017334
569	6.495170593261719
570	6.493856430053711
571	6.492608070373535
572	6.491415023803711
573	6.490294933319092
574	6.489358901977539
575	6.488463401794434
576	6.487393856048584
577	6.486509799957275
578	6.485718727111816
579	6.484586715698242
580	6.484511852264404
581	6.485811233520508
582	6.488457679748535
583	6.491299152374268
584	6.494142532348633
585	6.496535778045654
586	6.498413562774658
587	6.499934673309326
588	6.501470565795898
589	6.503101348876953
590	6.504401683807373
591	6.505431652069092
592	6.506429195404053
593	6.507574081420898
594	6.508553504943848
595	6.509091854095459
596	6.509936332702637
597	6.510651111602783
598	6.511346340179443
599	6.512275695800781
600	6.513038158416748
601	6.51383113861084
602	6.514487266540527
603	6.515007495880127
604	6.515426158905029
605	6.515313148498535
606	6.514788627624512
607	6.514640808105469
608	6.514729976654053
609	6.514914035797119
610	6.515304088592529
611	6.515636920928955
612	6.5159478187561035
613	6.516256332397461
614	6.516890048980713
615	6.517141342163086
616	6.5170207023620605
617	6.516683578491211
618	6.516202449798584
619	6.515836238861084
620	6.5152668952941895
621	6.514288425445557
622	6.512458801269531
623	6.5105180740356445
624	6.509276390075684
625	6.507812976837158
626	6.504894733428955
627	6.50398063659668
628	6.5023112297058105
629	6.499755382537842
630	6.498537540435791
631	6.497938632965088
632	6.497052192687988
633	6.497103214263916
634	6.497888565063477
635	6.497979164123535
636	6.498170375823975
637	6.498066425323486
638	6.498138904571533
639	6.49730920791626
640	6.4958062171936035
641	6.493984699249268
642	6.49337911605835
643	6.493012428283691
644	6.4931511878967285
645	6.492708206176758
646	6.494089126586914
647	6.493772506713867
648	6.493531227111816
649	6.492568492889404
650	6.492015838623047
651	6.491344928741455
652	6.490355968475342
653	6.489199161529541
654	6.487698554992676
655	6.486686706542969
656	6.485177516937256
657	6.483572483062744
658	6.481905937194824
659	6.480275630950928
660	6.479955196380615
661	6.478466510772705
662	6.477252960205078
663	6.477169036865234
664	6.476452350616455
665	6.475746154785156
666	6.474668979644775
667	6.473450183868408
668	6.471817493438721
669	6.4696044921875
670	6.468239784240723
671	6.46694803237915
672	6.466522693634033
673	6.466213226318359
674	6.4654974937438965
675	6.463657855987549
676	6.462043285369873
677	6.461123466491699
678	6.4603400230407715
679	6.459129810333252
680	6.457775115966797
681	6.456283092498779
682	6.454555034637451
683	6.4531168937683105
684	6.451807022094727
685	6.450558662414551
686	6.44936466217041
687	6.448980808258057
688	6.448371887207031
689	6.447968482971191
690	6.447259902954102
691	6.445896148681641
692	6.443800926208496
693	6.4420247077941895
694	6.440323352813721
695	6.438203811645508
696	6.43621301651001
697	6.434514999389648
698	6.432783603668213
699	6.431193828582764
700	6.429400444030762
701	6.428200721740723
702	6.42568826675415
703	6.424832820892334
704	6.422157287597656
705	6.41796875
706	6.414199352264404
707	6.413266181945801
708	6.41236686706543
709	6.410889148712158
710	6.4102091789245605
711	6.411326885223389
712	6.412093162536621
713	6.414714336395264
714	6.409903526306152
715	6.410542011260986
716	6.416524887084961
717	6.425618648529053
718	6.438217639923096
719	6.453717231750488
720	6.472710609436035
721	6.493770122528076
722	6.5150370597839355
723	6.535543441772461
724	6.553293704986572
725	6.569732666015625

==> resources/dataset/adding_task/ligru_sin/dedh_epoch.txt <==
0	0.13247109949588776
1	0.10610543936491013
2	0.0867135301232338
3	0.07290882617235184
4	0.07966297119855881
5	0.07073728740215302
6	0.0763106420636177
7	0.08032351732254028
8	0.08545127511024475
9	0.08148665726184845
10	0.07414032518863678
11	0.06898892670869827
12	0.06475259363651276
13	0.061284177005290985
14	0.057634804397821426
15	0.05973080173134804
16	0.053323011845350266
17	0.055378515273332596
18	0.05303322523832321
19	0.05172448232769966
20	0.05509773641824722
21	0.05365225672721863
22	0.050494227558374405
23	0.054456401616334915
24	0.050731055438518524
25	0.050278984010219574
26	0.04686977341771126
27	0.05034250766038895
28	0.04912080615758896
29	0.04895652458071709
30	0.050421543419361115
31	0.047172531485557556
32	0.0543174222111702
33	0.0514109842479229
34	0.05391306057572365
35	0.05638367682695389
36	0.048316098749637604
37	0.05066456273198128
38	0.05061189830303192
39	0.04275733232498169
40	0.05114246532320976
41	0.04791334271430969
42	0.04572829231619835
43	0.04977429658174515
44	0.044586386531591415
45	0.045272424817085266
46	0.04519964009523392
47	0.04416070878505707
48	0.04487784951925278
49	0.04565529525279999
50	0.04640970379114151
51	0.048775702714920044
52	0.04722253605723381
53	0.045180752873420715
54	0.04637373238801956
55	0.04698093235492706
56	0.05188019573688507
57	0.04371928423643112
58	0.04242829978466034
59	0.04982505738735199
60	0.0469970665872097
61	0.04824019595980644
62	0.045872025191783905
63	0.04595966637134552
64	0.04617652669548988
65	0.046597667038440704
66	0.046172261238098145
67	0.0438196174800396
68	0.04762867093086243
69	0.048550691455602646
70	0.04320094734430313
71	0.04547426104545593
72	0.042756736278533936
73	0.04441982880234718
74	0.045715562999248505
75	0.044592659920454025
76	0.04452434182167053
77	0.04570518434047699
78	0.04576145112514496
79	0.04782138392329216
80	0.046948034316301346
81	0.04652371630072594
82	0.05034083500504494
83	0.04789937660098076
84	0.04529998451471329
85	0.04622370004653931
86	0.0470997579395771
87	0.03929489478468895
88	0.041597191244363785
89	0.04604675620794296
90	0.043098222464323044
91	0.044901516288518906
92	0.0465301051735878
93	0.045184116810560226
94	0.043809328228235245
95	0.04354654252529144
96	0.043495021760463715
97	0.04875459149479866
98	0.04653120040893555
99	0.044515665620565414
100	0.045408450067043304
101	0.04472264274954796
102	0.045157287269830704
103	0.04385882243514061
104	0.04326861724257469
105	0.04584989696741104
106	0.04545961320400238
107	0.044498346745967865
108	0.04657292738556862
109	0.04158240184187889
110	0.04769974201917648
111	0.045340899378061295
112	0.04562492296099663
113	0.044054970145225525
114	0.0451495461165905
115	0.04406588524580002
116	0.0454450361430645
117	0.04319416359066963
118	0.04301108047366142
119	0.04456658288836479
120	0.044529616832733154
121	0.04470304027199745
122	0.04409925267100334
123	0.04444030299782753
124	0.04593377560377121
125	0.044491834938526154
126	0.04213448241353035
127	0.045349813997745514
128	0.04329058155417442
129	0.042962051928043365
130	0.047514986246824265
131	0.04798530787229538
132	0.04095468297600746
133	0.04544474557042122
134	0.04758038744330406
135	0.0418560653924942
136	0.04743216186761856
137	0.04904792085289955
138	0.04515505209565163
139	0.04737984761595726
140	0.0481167770922184
141	0.04642534628510475
142	0.04680098593235016
143	0.05022713169455528
144	0.04698546230792999
145	0.043682754039764404
146	0.043441832065582275
147	0.04638122394680977
148	0.044307954609394073
149	0.04842238500714302
150	0.04850773513317108
151	0.04603525996208191
152	0.04412667453289032
153	0.04289022833108902
154	0.04788476228713989
155	0.046332065016031265
156	0.04600585997104645
157	0.04635019972920418
158	0.0435398668050766
159	0.046078525483608246
160	0.04764619842171669
161	0.04750068113207817
162	0.04788258299231529
163	0.046597182750701904
164	0.04742056876420975
165	0.04798959195613861
166	0.04978516325354576
167	0.04661727324128151
168	0.04500514641404152
169	0.04517968371510506
170	0.044106848537921906
171	0.04585699364542961
172	0.04830630123615265
173	0.041679322719573975
174	0.04476358741521835
175	0.04345749691128731
176	0.04442187026143074
177	0.04273606091737747
178	0.04275290668010712
179	0.04776892438530922
180	0.04167052358388901
181	0.04734867811203003
182	0.04730154573917389
183	0.048995427787303925
184	0.039574529975652695
185	0.044690780341625214
186	0.04040843993425369
187	0.04013463109731674
188	0.0461684912443161
189	0.04381609708070755
190	0.04247673600912094
191	0.04770289734005928
192	0.04819171875715256
193	0.04755699634552002
194	0.04404702037572861
195	0.044895876199007034
196	0.04534338787198067
197	0.04851476103067398
198	0.04584571346640587
199	0.04584083706140518
200	0.04428555816411972
201	0.041053373366594315
202	0.04481036216020584
203	0.04748733341693878
204	0.04510056599974632
205	0.04551533982157707
206	0.04567556455731392
207	0.04402516409754753
208	0.04436470940709114
209	0.044399160891771317
210	0.042160410434007645
211	0.041635915637016296
212	0.044263675808906555
213	0.046454258263111115
214	0.046836141496896744
215	0.04413064196705818
216	0.04062127321958542
217	0.045252036303281784
218	0.04444543272256851
219	0.04725801199674606
220	0.04961683973670006
221	0.04411531239748001
222	0.050313547253608704
223	0.044316358864307404
224	0.04420836269855499
225	0.046749297529459
226	0.04528336226940155
227	0.04633890837430954
228	0.044526487588882446
229	0.043220922350883484
230	0.04429471865296364
231	0.04786317050457001
232	0.04714374616742134
233	0.04689164087176323
234	0.045658648014068604
235	0.04839535802602768
236	0.043969616293907166
237	0.04728185757994652
238	0.047009363770484924
239	0.04663823917508125
240	0.04234607145190239
241	0.04767698049545288
242	0.04703477770090103
243	0.04526049643754959
244	0.047590628266334534
245	0.04848486930131912
246	0.04603399336338043
247	0.045020584017038345
248	0.04790494218468666
249	0.04807122051715851
250	0.04337227717041969
251	0.04979293420910835
252	0.04697582498192787
253	0.047982823103666306
254	0.04644070565700531
255	0.049782879650592804
256	0.04662451148033142
257	0.04810628294944763
258	0.04979872703552246
259	0.0525217279791832
260	0.04621666669845581
261	0.046602509915828705
262	0.04571729153394699
263	0.04529028758406639
264	0.04830532521009445
265	0.04554407298564911
266	0.04755891487002373
267	0.04489409178495407
268	0.04638712853193283
269	0.04766711965203285
270	0.0444176122546196
271	0.04628956690430641
272	0.04664678871631622
273	0.043236494064331055
274	0.04756513237953186
275	0.04636137932538986
276	0.04926040396094322
277	0.048335473984479904
278	0.048763059079647064
279	0.050851769745349884
280	0.04771946743130684
281	0.0455046221613884
282	0.04674230143427849
283	0.04745745286345482
284	0.045867253094911575
285	0.050652842968702316
286	0.04598240181803703
287	0.04642553627490997
288	0.04852081462740898
289	0.04763377085328102
290	0.05071840062737465
291	0.04903752729296684
292	0.04595285281538963
293	0.046946506947278976
294	0.046337027102708817
295	0.047166310250759125
296	0.04782741889357567
297	0.049431443214416504
298	0.04828859120607376
299	0.04517947882413864
300	0.05128549039363861
301	0.04801114276051521
302	0.04985453560948372
303	0.04425133764743805
304	0.04823685437440872
305	0.04289696365594864
306	0.04782853275537491
307	0.04533594846725464
308	0.04597299546003342
309	0.04510952904820442
310	0.04789651557803154
311	0.04714415222406387
312	0.04860266298055649
313	0.04937027022242546
314	0.046432651579380035
315	0.0499042272567749
316	0.045599497854709625
317	0.05002336576581001
318	0.047075286507606506
319	0.0450795441865921
320	0.04689798504114151
321	0.045755188912153244
322	0.04481677711009979
323	0.047069404274225235
324	0.04560280218720436
325	0.0466308556497097
326	0.04815412312746048
327	0.0449332669377327
328	0.048022542148828506
329	0.04742519184947014
330	0.04844638332724571
331	0.0475979819893837
332	0.043986547738313675
333	0.04403463751077652
334	0.050469446927309036
335	0.04862261563539505
336	0.04540904238820076
337	0.046639274805784225
338	0.050780121237039566
339	0.049073364585638046
340	0.0457654669880867
341	0.04377821832895279
342	0.048580966889858246
343	0.043953754007816315
344	0.04718676209449768
345	0.04682430624961853
346	0.04628141596913338
347	0.04486778751015663
348	0.04608014225959778
349	0.04815740883350372
350	0.045399148017168045
351	0.050893768668174744
352	0.05001787096261978
353	0.04756491258740425
354	0.04817304015159607
355	0.050390273332595825
356	0.051098477095365524
357	0.0488341860473156
358	0.04871929809451103
359	0.046742551028728485
360	0.044572822749614716
361	0.04701600968837738
362	0.05123532935976982
363	0.04529591649770737
364	0.048908013850450516
365	0.05250910669565201
366	0.04890260100364685
367	0.050384990870952606
368	0.04694105684757233
369	0.05198288708925247
370	0.05028856545686722
371	0.0506921224296093
372	0.046534452587366104
373	0.04683241993188858
374	0.04757842794060707
375	0.04637672007083893
376	0.04910719767212868
377	0.04840859770774841
378	0.05182868242263794
379	0.0487033985555172
380	0.050954170525074005
381	0.049664512276649475
382	0.047232791781425476
383	0.0499797947704792
384	0.047161974012851715
385	0.04612720012664795
386	0.04955911263823509
387	0.04835393652319908
388	0.0502675361931324
389	0.04875381663441658
390	0.046919599175453186
391	0.04836372658610344
392	0.050048165023326874
393	0.049847688525915146
394	0.05241082236170769
395	0.04820675775408745
396	0.04915165901184082
397	0.053969431668519974
398	0.047427982091903687
399	0.051166925579309464
400	0.04803398996591568
401	0.04672590643167496
402	0.050271496176719666
403	0.047875627875328064
404	0.04407230019569397
405	0.04816330596804619
406	0.047581613063812256
407	0.0481620617210865
408	0.0498339869081974
409	0.05218086764216423
410	0.04940268397331238
411	0.05018679425120354
412	0.052413612604141235
413	0.04797287657856941
414	0.04624791815876961
415	0.049323055893182755
416	0.05240153148770332
417	0.048265036195516586
418	0.05237710475921631
419	0.0550360381603241
420	0.05067591741681099
421	0.05612519755959511
422	0.051624834537506104
423	0.05127799138426781
424	0.04719911888241768
425	0.051339998841285706
426	0.05155472084879875
427	0.05148666352033615
428	0.051776811480522156
429	0.05504365265369415
430	0.04933454096317291
431	0.04954126477241516
432	0.05288812145590782
433	0.05057140439748764
434	0.04966080188751221
435	0.05313882604241371
436	0.05054378882050514
437	0.055336061865091324
438	0.04840517416596413
439	0.05108889564871788
440	0.04992907494306564
441	0.049639180302619934
442	0.051511459052562714
443	0.04550113528966904
444	0.052835721522569656
445	0.046837374567985535
446	0.049967020750045776
447	0.04904551804065704
448	0.051067549735307693
449	0.05391592159867287
450	0.05370683595538139
451	0.0469355471432209
452	0.05261090770363808
453	0.053290583193302155
454	0.05378120020031929
455	0.0497121587395668
456	0.048724982887506485
457	0.05176759138703346
458	0.048909854143857956
459	0.05137547850608826
460	0.05085865780711174
461	0.0501689538359642
462	0.052503954619169235
463	0.04909291863441467
464	0.05336875095963478
465	0.05403091758489609
466	0.05623200163245201
467	0.05159642919898033
468	0.05341167002916336
469	0.052620429545640945
470	0.05026749148964882
471	0.0532163642346859
472	0.0541679784655571
473	0.048394810408353806
474	0.05181246995925903
475	0.0532977432012558
476	0.052906494587659836
477	0.057254474610090256
478	0.051708728075027466
479	0.05635511875152588
480	0.04945625364780426
481	0.05031922832131386
482	0.05404765531420708
483	0.05618806928396225
484	0.05288581922650337
485	0.05155288428068161
486	0.05342843383550644
487	0.0520714595913887
488	0.05696030706167221
489	0.053919628262519836
490	0.05030997470021248
491	0.05537969619035721
492	0.05403309315443039
493	0.05440282076597214
494	0.05597538501024246
495	0.04920068755745888
496	0.050618305802345276
497	0.05362400785088539
498	0.055947091430425644
499	0.05100751295685768
500	0.05106884241104126
501	0.050531718879938126
502	0.053276192396879196
503	0.05193820968270302
504	0.05277886986732483
505	0.05378708243370056
506	0.05182649940252304
507	0.05288910120725632
508	0.05096800625324249
509	0.051462169736623764
510	0.05428451672196388
511	0.05053504928946495
512	0.050608500838279724
513	0.05105239525437355
514	0.05452550947666168
515	0.0529492162168026
516	0.054237958043813705
517	0.052199482917785645
518	0.049703244119882584
519	0.05420295521616936
520	0.0524456724524498
521	0.051521796733140945
522	0.0520193949341774
523	0.052526310086250305
524	0.0541711300611496
525	0.05772510915994644
526	0.05808202922344208
527	0.052578385919332504
528	0.058951668441295624
529	0.054615557193756104
530	0.053130388259887695
531	0.056012220680713654
532	0.059330813586711884
533	0.05261371657252312
534	0.05055958405137062
535	0.05843501165509224
536	0.04891418665647507
537	0.0574568435549736
538	0.05316523090004921
539	0.05430600419640541
540	0.05331883952021599
541	0.05695134028792381
542	0.056779470294713974
543	0.05534202232956886
544	0.05777766555547714
545	0.05923448130488396
546	0.05930938944220543
547	0.0562671422958374
548	0.055226556956768036
549	0.055021677166223526
550	0.05929188057780266
551	0.06035132333636284
552	0.05518954619765282
553	0.053093649446964264
554	0.05687408894300461
555	0.055273640900850296
556	0.05778257176280022
557	0.059352219104766846
558	0.055239465087652206
559	0.05493420362472534
560	0.060572654008865356
561	0.05333236977458
562	0.055653370916843414
563	0.05435037612915039
564	0.05690200626850128
565	0.05415099114179611
566	0.05893184244632721
567	0.055241528898477554
568	0.05545972287654877
569	0.055683594197034836
570	0.053851548582315445
571	0.058172933757305145
572	0.060069721192121506
573	0.05675709247589111
574	0.05717997997999191
575	0.05558554828166962
576	0.05635586753487587
577	0.060213733464479446
578	0.06148587539792061
579	0.059029173105955124
580	0.06367027759552002
581	0.06074560061097145
582	0.06024317815899849
583	0.054167166352272034
584	0.06041140854358673
585	0.059210147708654404
586	0.05840745568275452
587	0.060060132294893265
588	0.0603882297873497
589	0.06325332075357437
590	0.05758829787373543
591	0.06073600426316261
592	0.05782696604728699
593	0.06183961033821106
594	0.060937751084566116
595	0.05729256570339203
596	0.06123023107647896
597	0.0654027909040451
598	0.06382831931114197
599	0.06501635909080505
600	0.06546539068222046
601	0.06311508268117905
602	0.0665733739733696
603	0.06245458498597145
604	0.0658850222826004
605	0.0646635890007019
606	0.05791536346077919
607	0.0618261955678463
608	0.06773597002029419
609	0.06327246874570847
610	0.06574879586696625
611	0.06834220141172409
612	0.07240495830774307
613	0.062420133501291275
614	0.0637064129114151
615	0.06367156654596329
616	0.06254377961158752
617	0.0644443929195404
618	0.06895436346530914
619	0.06854818761348724
620	0.07105717062950134
621	0.07119741290807724
622	0.06536347419023514
623	0.07479654252529144
624	0.07264810800552368
625	0.06532993167638779
626	0.07152289897203445
627	0.07356241345405579
628	0.07241810858249664
629	0.07951151579618454
630	0.07869425415992737
631	0.075887031853199
632	0.08245977759361267
633	0.08290793001651764
634	0.07830329239368439
635	0.08120232820510864
636	0.0745362639427185
637	0.07461526244878769
638	0.06304605305194855
639	0.07781361043453217
640	0.07664072513580322
641	0.08323395252227783
642	0.08733268082141876
643	0.08694404363632202
644	0.08090374618768692
645	0.08860000222921371
646	0.08442087471485138
647	0.08366000652313232
648	0.09512186795473099
649	0.08708813786506653
650	0.08585777133703232
651	0.08886919170618057
652	0.08521514385938644
653	0.0879097655415535
654	0.09376003593206406
655	0.09460488706827164
656	0.08720854669809341
657	0.09740177541971207
658	0.09840241819620132
659	0.10933643579483032
660	0.10288630425930023
661	0.11014974117279053
662	0.09729786962270737
663	0.09915709495544434
664	0.10564106702804565
665	0.10901366919279099
666	0.11149619519710541
667	0.11402124166488647
668	0.11687757074832916
669	0.11155898123979568
670	0.12027274817228317
671	0.13352027535438538
672	0.13011904060840607
673	0.13832919299602509
674	0.14169633388519287
675	0.14108644425868988
676	0.15527017414569855
677	0.1374049037694931
678	0.16235417127609253
679	0.1617709994316101
680	0.16754448413848877
681	0.17414242029190063
682	0.19484707713127136
683	0.18338768184185028
684	0.196363627910614
685	0.20712170004844666
686	0.23410746455192566
687	0.2380317896604538
688	0.26121294498443604
689	0.24757790565490723
690	0.25768324732780457
691	0.28786906599998474
692	0.26100805401802063
693	0.3108919858932495
694	0.3135932981967926
695	0.3474521338939667
696	0.39170706272125244
697	0.37781187891960144
698	0.4494389593601227
699	0.48844289779663086
700	0.5346530079841614
701	0.6310789585113525
702	0.695250928401947
703	0.7656877040863037
704	0.8894466757774353
705	1.0774922370910645
706	1.2213276624679565
707	1.4592244625091553
708	1.575100064277649
709	1.9286552667617798
710	2.1274845600128174
711	2.4833860397338867
712	2.7210471630096436
713	3.033876419067383
714	3.1796488761901855
715	3.4242405891418457
716	3.9400293827056885
717	4.113386154174805
718	4.039947032928467
719	4.166365623474121
720	5.296494960784912
721	4.818197727203369
722	5.062219619750977
723	5.8521623611450195
724	5.963451385498047
725	5.505722999572754
726	6.661422252655029
727	5.953100204467773
728	6.76181697845459
729	7.616508960723877
730	7.422747611999512
731	7.942322731018066
732	8.150997161865234
733	8.208333015441895
734	9.494769096374512
735	9.391139030456543
736	9.287003517150879
737	9.487449645996094
738	9.454065322875977
739	10.529135704040527
740	11.879785537719727
741	12.126837730407715
742	12.147074699401855
743	14.196946144104004
744	13.017881393432617
745	16.400686264038086
746	20.54433822631836
747	15.11313533782959
748	17.264848709106445
749	14.234233856201172
750	14.715983390808105
751	11.767369270324707
752	14.199061393737793
753	11.099486351013184
754	12.088634490966797
755	11.725296020507812
756	11.092430114746094
757	10.646920204162598
758	10.380897521972656
759	10.023638725280762
760	11.131084442138672
761	10.160037994384766
762	11.160972595214844
763	11.116782188415527
764	10.079833030700684
765	10.994974136352539
766	11.313467979431152
767	10.72949504852295
768	11.799687385559082
769	10.429641723632812
770	12.535179138183594
771	12.803967475891113
772	11.850362777709961
773	12.91761302947998
774	12.275775909423828
775	12.706856727600098
776	12.879237174987793
777	11.821168899536133
778	12.24091625213623
779	12.458751678466797
780	11.606388092041016
781	12.323153495788574
782	11.001418113708496
783	12.463471412658691
784	11.224531173706055
785	11.488897323608398
786	12.11140251159668
787	10.886202812194824
788	11.924469947814941
789	10.934709548950195
790	12.00307559967041
791	12.809123039245605
792	10.977481842041016
793	11.127043724060059
794	11.823521614074707
795	11.437454223632812
796	11.690646171569824
797	11.327083587646484
798	11.303171157836914
799	10.389911651611328
800	11.253225326538086
801	10.320630073547363
802	11.738731384277344
803	10.767372131347656
804	10.26391887664795
805	10.934539794921875
806	11.020861625671387
807	11.754934310913086
808	11.509753227233887
809	10.76624870300293
810	10.70945930480957
811	12.265203475952148
812	12.576385498046875
813	12.275906562805176
814	12.475203514099121
815	10.976181030273438
816	10.441329956054688
817	10.376659393310547
818	11.048504829406738
819	11.11111831665039
820	12.12386703491211
821	10.459639549255371
822	11.026372909545898
823	10.985977172851562
824	10.891557693481445
825	10.402602195739746
826	10.714160919189453
827	10.969038009643555
828	10.49639892578125
829	10.905068397521973
830	11.414083480834961
831	11.768706321716309
832	10.508399963378906
833	10.599454879760742
834	11.373510360717773
835	11.314350128173828
836	11.719719886779785
837	11.141247749328613
838	9.696612358093262
839	11.304250717163086
840	11.255392074584961
841	11.601156234741211
842	11.495980262756348
843	10.778144836425781
844	11.382909774780273
845	10.469199180603027
846	10.433484077453613
847	10.1514310836792
848	10.69450569152832
849	10.310840606689453
850	11.291521072387695
851	9.665640830993652
852	11.154871940612793
853	10.519527435302734
854	11.263010025024414
855	11.290813446044922
856	11.221076965332031
857	10.867792129516602
858	11.14760971069336
859	11.422128677368164
860	11.375462532043457
861	11.223941802978516
862	12.270055770874023
863	11.580928802490234
864	12.409367561340332
865	12.345847129821777
866	11.521669387817383
867	12.501204490661621
868	11.120427131652832
869	11.484074592590332
870	10.4971284866333
871	11.17895793914795
872	10.5371675491333
873	9.648346900939941
874	10.581210136413574
875	10.806624412536621
876	10.593130111694336
877	10.63365364074707
878	11.04568862915039
879	11.196717262268066
880	10.15690803527832
881	11.382357597351074
882	9.87220573425293
883	10.969834327697754
884	10.004242897033691
885	10.770051956176758
886	9.763839721679688
887	11.11415958404541
888	10.28822135925293
889	11.047403335571289
890	10.10107707977295
891	10.512237548828125
892	10.082015037536621
893	10.809173583984375
894	11.470353126525879
895	12.372841835021973
896	12.349091529846191
897	11.905083656311035
898	11.606950759887695
899	11.512831687927246
900	11.818265914916992
901	11.019268989562988
902	10.81948184967041
903	10.671188354492188
904	11.558208465576172
905	11.14140796661377
906	11.605195045471191
907	11.642793655395508
908	10.570114135742188
909	11.428607940673828
910	11.500550270080566
911	10.47243595123291
912	11.280722618103027
913	11.41075325012207
914	11.728281021118164
915	10.512288093566895
916	10.49928092956543
917	10.190535545349121
918	11.084137916564941
919	12.29118824005127
920	10.953703880310059
921	11.114542961120605
922	10.791064262390137
923	11.355683326721191
924	11.2119140625
925	10.538091659545898
926	11.05428695678711
927	11.043266296386719
928	10.722700119018555
929	9.970380783081055
930	11.392671585083008
931	11.130693435668945
932	9.837650299072266
933	9.48813533782959
934	10.550698280334473
935	9.214190483093262
936	10.893715858459473
937	9.900527954101562
938	10.429357528686523
939	10.84484577178955
940	10.228644371032715
941	10.133867263793945
942	10.391016960144043
943	9.7906494140625
944	9.646373748779297
945	9.830848693847656
946	10.639174461364746
947	10.482258796691895
948	10.668086051940918
949	9.706594467163086
950	10.058570861816406
951	10.615787506103516
952	11.05749225616455
953	10.84846305847168
954	9.935422897338867
955	10.153552055358887
956	10.362663269042969
957	11.08256721496582
958	9.514449119567871
959	10.907796859741211
960	10.606612205505371
961	10.793157577514648
962	10.815540313720703
963	12.002875328063965
964	11.739562034606934
965	10.017815589904785
966	11.569005966186523
967	10.508755683898926
968	11.960657119750977
969	11.053686141967773
970	10.132850646972656
971	11.493765830993652
972	9.685755729675293
973	10.809243202209473
974	10.81319808959961
975	9.256638526916504
976	12.253012657165527
977	9.532742500305176
978	10.482270240783691
979	11.184237480163574
980	10.104798316955566
981	12.02038288116455
982	9.425420761108398
983	10.430500030517578
984	10.504435539245605
985	9.688362121582031
986	10.029491424560547
987	10.502737045288086
988	10.17724895477295
989	11.2974214553833
990	11.096975326538086
991	11.589529991149902
992	9.308870315551758
993	11.46644115447998
994	10.316977500915527
995	10.077171325683594
996	10.60010814666748
997	10.573526382446289
998	10.056497573852539
999	9.966203689575195
1000	11.019368171691895


==> resources/dataset/adding_task/ligru_sin/lambda_epoch.txt <==
0	1.255
1	1.269
2	1.291
3	1.318
4	1.348
5	1.376
6	1.402
7	1.424
8	1.442
9	1.456
10	1.470
11	1.481
12	1.491
13	1.501
14	1.510
15	1.519
16	1.528
17	1.536
18	1.543
19	1.549
20	1.553
21	1.557
22	1.560
23	1.565
24	1.568
25	1.572
26	1.576
27	1.579
28	1.583
29	1.588
30	1.592
31	1.596
32	1.599
33	1.603
34	1.607
35	1.611
36	1.614
37	1.616
38	1.618
39	1.620
40	1.623
41	1.625
42	1.628
43	1.631
44	1.635
45	1.638
46	1.641
47	1.644
48	1.647
49	1.650
50	1.653
51	1.655
52	1.656
53	1.657
54	1.657
55	1.657
56	1.658
57	1.658
58	1.657
59	1.657
60	1.658
61	1.659
62	1.659
63	1.659
64	1.658
65	1.658
66	1.658
67	1.659
68	1.658
69	1.658
70	1.659
71	1.660
72	1.660
73	1.660
74	1.660
75	1.660
76	1.661
77	1.661
78	1.660
79	1.660
80	1.659
81	1.659
82	1.658
83	1.657
84	1.656
85	1.656
86	1.657
87	1.658
88	1.659
89	1.661
90	1.663
91	1.666
92	1.667
93	1.670
94	1.674
95	1.677
96	1.680
97	1.684
98	1.687
99	1.688
100	1.687
101	1.686
102	1.685
103	1.683
104	1.681
105	1.679
106	1.677
107	1.676
108	1.675
109	1.674
110	1.673
111	1.672
112	1.672
113	1.673
114	1.674
115	1.675
116	1.677
117	1.679
118	1.680
119	1.680
120	1.679
121	1.676
122	1.674
123	1.672
124	1.671
125	1.670
126	1.669
127	1.670
128	1.673
129	1.675
130	1.676
131	1.679
132	1.682
133	1.685
134	1.688
135	1.691
136	1.693
137	1.696
138	1.698
139	1.699
140	1.699
141	1.698
142	1.697
143	1.696
144	1.695
145	1.695
146	1.695
147	1.696
148	1.698
149	1.700
150	1.701
151	1.702
152	1.703
153	1.705
154	1.707
155	1.710
156	1.714
157	1.717
158	1.718
159	1.719
160	1.720
161	1.721
162	1.721
163	1.722
164	1.721
165	1.721
166	1.720
167	1.718
168	1.717
169	1.717
170	1.716
171	1.715
172	1.716
173	1.717
174	1.718
175	1.718
176	1.717
177	1.716
178	1.716
179	1.716
180	1.718
181	1.720
182	1.720
183	1.718
184	1.717
185	1.717
186	1.716
187	1.716
188	1.717
189	1.718
190	1.719
191	1.722
192	1.725
193	1.728
194	1.730
195	1.731
196	1.733
197	1.735
198	1.737
199	1.737
200	1.735
201	1.732
202	1.729
203	1.725
204	1.722
205	1.719
206	1.717
207	1.717
208	1.718
209	1.721
210	1.724
211	1.727
212	1.730
213	1.734
214	1.738
215	1.743
216	1.747
217	1.749
218	1.750
219	1.749
220	1.750
221	1.750
222	1.749
223	1.748
224	1.746
225	1.743
226	1.738
227	1.735
228	1.732
229	1.729
230	1.728
231	1.728
232	1.728
233	1.729
234	1.729
235	1.732
236	1.735
237	1.739
238	1.741
239	1.743
240	1.744
241	1.745
242	1.746
243	1.748
244	1.750
245	1.752
246	1.754
247	1.754
248	1.755
249	1.755
250	1.756
251	1.755
252	1.755
253	1.756
254	1.754
255	1.752
256	1.750
257	1.750
258	1.750
259	1.750
260	1.752
261	1.752
262	1.753
263	1.753
264	1.754
265	1.754
266	1.755
267	1.758
268	1.762
269	1.768
270	1.774
271	1.778
272	1.782
273	1.785
274	1.787
275	1.789
276	1.789
277	1.789
278	1.787
279	1.783
280	1.778
281	1.774
282	1.771
283	1.768
284	1.767
285	1.767
286	1.769
287	1.772
288	1.776
289	1.779
290	1.781
291	1.784
292	1.786
293	1.788
294	1.790
295	1.793
296	1.796
297	1.797
298	1.796
299	1.796
300	1.797
301	1.798
302	1.799
303	1.800
304	1.802
305	1.802
306	1.804
307	1.805
308	1.808
309	1.810
310	1.811
311	1.811
312	1.812
313	1.813
314	1.814
315	1.816
316	1.814
317	1.812
318	1.810
319	1.808
320	1.806
321	1.805
322	1.804
323	1.804
324	1.804
325	1.804
326	1.804
327	1.805
328	1.806
329	1.807
330	1.809
331	1.811
332	1.813
333	1.814
334	1.814
335	1.815
336	1.815
337	1.814
338	1.813
339	1.811
340	1.810
341	1.808
342	1.807
343	1.807
344	1.806
345	1.805
346	1.805
347	1.806
348	1.807
349	1.808
350	1.809
351	1.811
352	1.812
353	1.813
354	1.817
355	1.821
356	1.825
357	1.830
358	1.834
359	1.838
360	1.843
361	1.846
362	1.847
363	1.847
364	1.849
365	1.849
366	1.851
367	1.852
368	1.853
369	1.853
370	1.852
371	1.850
372	1.848
373	1.845
374	1.841
375	1.838
376	1.837
377	1.836
378	1.836
379	1.838
380	1.841
381	1.846
382	1.850
383	1.853
384	1.857
385	1.860
386	1.863
387	1.866
388	1.870
389	1.873
390	1.876
391	1.877
392	1.878
393	1.879
394	1.878
395	1.875
396	1.870
397	1.866
398	1.863
399	1.858
400	1.856
401	1.854
402	1.853
403	1.853
404	1.853
405	1.854
406	1.855
407	1.857
408	1.860
409	1.862
410	1.865
411	1.869
412	1.874
413	1.878
414	1.882
415	1.885
416	1.888
417	1.889
418	1.890
419	1.891
420	1.892
421	1.890
422	1.888
423	1.885
424	1.884
425	1.883
426	1.882
427	1.882
428	1.883
429	1.882
430	1.883
431	1.882
432	1.881
433	1.880
434	1.880
435	1.881
436	1.883
437	1.883
438	1.883
439	1.882
440	1.881
441	1.881
442	1.881
443	1.881
444	1.882
445	1.882
446	1.883
447	1.885
448	1.887
449	1.891
450	1.894
451	1.899
452	1.904
453	1.909
454	1.912
455	1.914
456	1.915
457	1.915
458	1.916
459	1.917
460	1.918
461	1.917
462	1.915
463	1.914
464	1.912
465	1.910
466	1.910
467	1.910
468	1.911
469	1.912
470	1.914
471	1.917
472	1.921
473	1.924
474	1.926
475	1.928
476	1.930
477	1.932
478	1.936
479	1.940
480	1.945
481	1.950
482	1.954
483	1.959
484	1.963
485	1.967
486	1.968
487	1.968
488	1.968
489	1.966
490	1.964
491	1.961
492	1.957
493	1.953
494	1.951
495	1.949
496	1.947
497	1.946
498	1.945
499	1.944
500	1.944
501	1.944
502	1.943
503	1.944
504	1.946
505	1.946
506	1.947
507	1.946
508	1.947
509	1.946
510	1.946
511	1.946
512	1.946
513	1.947
514	1.948
515	1.950
516	1.952
517	1.952
518	1.952
519	1.951
520	1.950
521	1.949
522	1.949
523	1.949
524	1.951
525	1.955
526	1.958
527	1.960
528	1.963
529	1.964
530	1.964
531	1.965
532	1.965
533	1.966
534	1.967
535	1.969
536	1.971
537	1.973
538	1.976
539	1.980
540	1.984
541	1.985
542	1.985
543	1.984
544	1.983
545	1.984
546	1.985
547	1.986
548	1.986
549	1.985
550	1.985
551	1.985
552	1.983
553	1.982
554	1.981
555	1.979
556	1.977
557	1.977
558	1.977
559	1.979
560	1.982
561	1.985
562	1.990
563	1.992
564	1.994
565	1.995
566	1.997
567	1.999
568	2.000
569	2.002
570	2.002
571	2.004
572	2.006
573	2.006
574	2.007
575	2.009
576	2.010
577	2.011
578	2.011
579	2.011
580	2.013
581	2.016
582	2.018
583	2.020
584	2.022
585	2.025
586	2.028
587	2.029
588	2.029
589	2.030
590	2.032
591	2.032
592	2.033
593	2.033
594	2.032
595	2.032
596	2.034
597	2.035
598	2.038
599	2.040
600	2.043
601	2.048
602	2.053
603	2.059
604	2.065
605	2.070
606	2.076
607	2.079
608	2.081
609	2.082
610	2.080
611	2.079
612	2.078
613	2.078
614	2.079
615	2.081
616	2.084
617	2.088
618	2.095
619	2.100
620	2.105
621	2.109
622	2.114
623	2.118
624	2.121
625	2.124
626	2.126
627	2.126
628	2.125
629	2.125
630	2.123
631	2.122
632	2.120
633	2.118
634	2.117
635	2.118
636	2.119
637	2.120
638	2.122
639	2.124
640	2.128
641	2.131
642	2.135
643	2.138
644	2.143
645	2.147
646	2.153
647	2.158
648	2.161
649	2.162
650	2.163
651	2.163
652	2.162
653	2.162
654	2.163
655	2.163
656	2.164
657	2.165
658	2.166
659	2.167
660	2.168
661	2.170
662	2.173
663	2.175
664	2.178
665	2.182
666	2.186
667	2.190
668	2.194
669	2.198
670	2.202
671	2.206
672	2.210
673	2.214
674	2.218
675	2.222
676	2.226
677	2.229
678	2.231
679	2.235
680	2.240
681	2.245
682	2.250
683	2.256
684	2.260
685	2.265
686	2.270
687	2.276
688	2.282
689	2.288
690	2.295
691	2.302
692	2.310
693	2.317
694	2.325
695	2.332
696	2.339
697	2.347
698	2.354
699	2.362
700	2.372
701	2.383
702	2.397
703	2.413
704	2.431
705	2.453
706	2.476
707	2.501
708	2.530
709	2.560
710	2.593
711	2.628
712	2.663
713	2.698
714	2.734
715	2.768
716	2.801
717	2.834
718	2.865
719	2.894
720	2.921
721	2.946
722	2.970
723	2.992
724	3.014
725	3.033
726	3.050
727	3.066
728	3.081
729	3.095
730	3.109
731	3.121
732	3.131
733	3.141
734	3.153
735	3.162
736	3.170
737	3.178
738	3.186
739	3.196
740	3.202
741	3.209
742	3.222
743	3.227
744	3.233
745	3.246
746	3.245
747	3.247
748	3.254
749	3.257
750	3.255
751	3.253
752	3.256
753	3.260
754	3.260
755	3.259
756	3.259
757	3.262
758	3.265
759	3.268
760	3.269
761	3.271
762	3.274
763	3.279
764	3.284
765	3.287
766	3.289
767	3.291
768	3.295
769	3.300
770	3.303
771	3.304
772	3.304
773	3.307
774	3.312
775	3.314
776	3.315
777	3.316
778	3.320
779	3.323
780	3.325
781	3.326
782	3.328
783	3.331
784	3.335
785	3.338
786	3.339
787	3.339
788	3.341
789	3.344
790	3.347
791	3.348
792	3.348
793	3.351
794	3.355
795	3.357
796	3.358
797	3.359
798	3.360
799	3.362
800	3.363
801	3.364
802	3.365
803	3.368
804	3.372
805	3.375
806	3.377
807	3.379
808	3.381
809	3.382
810	3.383
811	3.385
812	3.388
813	3.390
814	3.390
815	3.391
816	3.394
817	3.397
818	3.398
819	3.399
820	3.401
821	3.404
822	3.405
823	3.407
824	3.410
825	3.411
826	3.412
827	3.413
828	3.414
829	3.415
830	3.416
831	3.417
832	3.419
833	3.421
834	3.424
835	3.426
836	3.427
837	3.428
838	3.430
839	3.433
840	3.435
841	3.436
842	3.437
843	3.439
844	3.439
845	3.439
846	3.440
847	3.442
848	3.443
849	3.443
850	3.444
851	3.445
852	3.446
853	3.448
854	3.449
855	3.448
856	3.449
857	3.451
858	3.453
859	3.455
860	3.456
861	3.457
862	3.460
863	3.462
864	3.464
865	3.464
866	3.464
867	3.466
868	3.467
869	3.466
870	3.464
871	3.464
872	3.465
873	3.466
874	3.466
875	3.465
876	3.467
877	3.469
878	3.471
879	3.471
880	3.472
881	3.474
882	3.475
883	3.476
884	3.476
885	3.477
886	3.479
887	3.480
888	3.479
889	3.480
890	3.481
891	3.482
892	3.483
893	3.482
894	3.481
895	3.482
896	3.483
897	3.483
898	3.482
899	3.482
900	3.484
901	3.486
902	3.486
903	3.487
904	3.489
905	3.491
906	3.492
907	3.492
908	3.491
909	3.492
910	3.492
911	3.493
912	3.493
913	3.493
914	3.495
915	3.496
916	3.498
917	3.500
918	3.501
919	3.502
920	3.504
921	3.505
922	3.505
923	3.504
924	3.505
925	3.505
926	3.504
927	3.503
928	3.503
929	3.503
930	3.504
931	3.504
932	3.504
933	3.506
934	3.508
935	3.510
936	3.511
937	3.511
938	3.512
939	3.514
940	3.515
941	3.515
942	3.516
943	3.517
944	3.518
945	3.518
946	3.517
947	3.517
948	3.518
949	3.519
950	3.519
951	3.519
952	3.520
953	3.521
954	3.522
955	3.522
956	3.523
957	3.524
958	3.525
959	3.525
960	3.524
961	3.524
962	3.525
963	3.524
964	3.522
965	3.520
966	3.521
967	3.523
968	3.523
969	3.522
970	3.523
971	3.525
972	3.528
973	3.529
974	3.528
975	3.528
976	3.530
977	3.533
978	3.534
979	3.533
980	3.534
981	3.536
982	3.538
983	3.540
984	3.541
985	3.542
986	3.544
987	3.545
988	3.546
989	3.545
990	3.545
991	3.545
992	3.547
993	3.546
994	3.545
995	3.543
996	3.543
997	3.543
998	3.542
999	3.542
1000	3.542


==> resources/dataset/adding_task/ligru_sin/loss_epoch.txt <==
0	1.2033387422561646
1	0.7730533480644226
2	0.4690898060798645
3	0.30339181423187256
4	0.31709977984428406
5	0.26545843482017517
6	0.29680925607681274
7	0.32268577814102173
8	0.3658747673034668
9	0.3412831127643585
10	0.3054819703102112
11	0.2875106930732727
12	0.2499326765537262
13	0.23084430396556854
14	0.1947919726371765
15	0.23627759516239166
16	0.21283665299415588
17	0.21076956391334534
18	0.20765799283981323
19	0.21147090196609497
20	0.23763582110404968
21	0.20829364657402039
22	0.2052595019340515
23	0.2166144996881485
24	0.18023988604545593
25	0.17579424381256104
26	0.1704566776752472
27	0.16649788618087769
28	0.17161844670772552
29	0.1632300317287445
30	0.18116292357444763
31	0.1653909981250763
32	0.2063165009021759
33	0.1714233160018921
34	0.1761055588722229
35	0.19517898559570312
36	0.1699417233467102
37	0.19304218888282776
38	0.18210278451442719
39	0.14822499454021454
40	0.1846861094236374
41	0.185328871011734
42	0.1737779676914215
43	0.19197532534599304
44	0.15907979011535645
45	0.17280177772045135
46	0.16970178484916687
47	0.1709546446800232
48	0.17695756256580353
49	0.17452964186668396
50	0.17346662282943726
51	0.18221484124660492
52	0.16215017437934875
53	0.16603869199752808
54	0.1699899435043335
55	0.18387368321418762
56	0.1908411681652069
57	0.14998000860214233
58	0.15178433060646057
59	0.19241534173488617
60	0.1848822683095932
61	0.193060040473938
62	0.170711487531662
63	0.17571957409381866
64	0.1716614067554474
65	0.17364171147346497
66	0.17574435472488403
67	0.16108544170856476
68	0.17111805081367493
69	0.18184104561805725
70	0.1496172547340393
71	0.15840354561805725
72	0.159864604473114
73	0.15992632508277893
74	0.16859202086925507
75	0.16081547737121582
76	0.1531161665916443
77	0.1760692596435547
78	0.16931918263435364
79	0.17297358810901642
80	0.17206212878227234
81	0.17618855834007263
82	0.1985730528831482
83	0.17740947008132935
84	0.17305228114128113
85	0.19266393780708313
86	0.18043042719364166
87	0.13148486614227295
88	0.15528598427772522
89	0.18875731527805328
90	0.16113105416297913
91	0.1617031693458557
92	0.16411852836608887
93	0.17555558681488037
94	0.16940739750862122
95	0.16444355249404907
96	0.16286949813365936
97	0.1890183538198471
98	0.17900165915489197
99	0.16862554848194122
100	0.16281446814537048
101	0.17201928794384003
102	0.16933336853981018
103	0.183185875415802
104	0.1617676019668579
105	0.17997373640537262
106	0.16983649134635925
107	0.16928981244564056
108	0.17949140071868896
109	0.1460135132074356
110	0.1676281839609146
111	0.1587199568748474
112	0.16886954009532928
113	0.16838409006595612
114	0.1699340045452118
115	0.16045624017715454
116	0.17369544506072998
117	0.1691284477710724
118	0.168501079082489
119	0.17134711146354675
120	0.16501691937446594
121	0.18204239010810852
122	0.1664680391550064
123	0.16362987458705902
124	0.17700356245040894
125	0.16658541560173035
126	0.15007293224334717
127	0.1743791103363037
128	0.15545031428337097
129	0.1476810872554779
130	0.1822802871465683
131	0.19040393829345703
132	0.14092528820037842
133	0.1649688333272934
134	0.18144816160202026
135	0.1478697657585144
136	0.17895185947418213
137	0.18192332983016968
138	0.16473747789859772
139	0.17324323952198029
140	0.1791025996208191
141	0.16536399722099304
142	0.16165685653686523
143	0.1851319968700409
144	0.1765296757221222
145	0.15149429440498352
146	0.15447421371936798
147	0.16266265511512756
148	0.1639086902141571
149	0.18854814767837524
150	0.1847785860300064
151	0.18369242548942566
152	0.17552486062049866
153	0.16266468167304993
154	0.2008349597454071
155	0.1651291400194168
156	0.15640611946582794
157	0.17530082166194916
158	0.15110427141189575
159	0.1651180237531662
160	0.181188702583313
161	0.17714132368564606
162	0.19147124886512756
163	0.17965520918369293
164	0.1762240082025528
165	0.17287227511405945
166	0.21894590556621552
167	0.1815006583929062
168	0.17595452070236206
169	0.16788128018379211
170	0.17139481008052826
171	0.17667682468891144
172	0.18590496480464935
173	0.15908995270729065
174	0.1716364473104477
175	0.16678878664970398
176	0.16781669855117798
177	0.153500035405159
178	0.15075130760669708
179	0.18816447257995605
180	0.14975184202194214
181	0.18468594551086426
182	0.1838151514530182
183	0.18928992748260498
184	0.14237253367900848
185	0.16424444317817688
186	0.1410718560218811
187	0.15033680200576782
188	0.18220573663711548
189	0.16743698716163635
190	0.14416705071926117
191	0.17751340568065643
192	0.19308504462242126
193	0.17390930652618408
194	0.15287719666957855
195	0.16828826069831848
196	0.17954446375370026
197	0.19040372967720032
198	0.17918027937412262
199	0.17602933943271637
200	0.1492053121328354
201	0.1364118605852127
202	0.1667499989271164
203	0.179192453622818
204	0.16057264804840088
205	0.1711561530828476
206	0.16539214551448822
207	0.15549339354038239
208	0.16472667455673218
209	0.1736428588628769
210	0.15796855092048645
211	0.1545732319355011
212	0.16022859513759613
213	0.19078847765922546
214	0.17828038334846497
215	0.16338719427585602
216	0.13946732878684998
217	0.15646332502365112
218	0.15996700525283813
219	0.17756439745426178
220	0.1884203404188156
221	0.15542961657047272
222	0.18148085474967957
223	0.15737882256507874
224	0.16126930713653564
225	0.1758032888174057
226	0.15971997380256653
227	0.17541971802711487
228	0.16924595832824707
229	0.142678901553154
230	0.16526642441749573
231	0.19007200002670288
232	0.17747807502746582
233	0.17393025755882263
234	0.16776080429553986
235	0.16682648658752441
236	0.14453013241291046
237	0.17711147665977478
238	0.17902013659477234
239	0.17150865495204926
240	0.15627220273017883
241	0.1784767210483551
242	0.1696585714817047
243	0.14741656184196472
244	0.18196843564510345
245	0.19263890385627747
246	0.15617331862449646
247	0.1629171073436737
248	0.17820152640342712
249	0.1885215938091278
250	0.1557547003030777
251	0.1869271695613861
252	0.17662644386291504
253	0.1708972156047821
254	0.1671428680419922
255	0.17866788804531097
256	0.1786014884710312
257	0.17395758628845215
258	0.16961926221847534
259	0.19802848994731903
260	0.17052681744098663
261	0.16919536888599396
262	0.1549859493970871
263	0.16541345417499542
264	0.17096386849880219
265	0.15196114778518677
266	0.1698617786169052
267	0.15003803372383118
268	0.16273710131645203
269	0.17149671912193298
270	0.14821329712867737
271	0.17053081095218658
272	0.17170734703540802
273	0.14186082780361176
274	0.16847184300422668
275	0.17307811975479126
276	0.17698372900485992
277	0.1685192734003067
278	0.18210938572883606
279	0.1882857382297516
280	0.16409975290298462
281	0.15983816981315613
282	0.17322346568107605
283	0.16786500811576843
284	0.16562624275684357
285	0.16792038083076477
286	0.15664006769657135
287	0.16024385392665863
288	0.16808634996414185
289	0.16269685328006744
290	0.18287678062915802
291	0.18491901457309723
292	0.17187058925628662
293	0.1574055701494217
294	0.1624644696712494
295	0.18147049844264984
296	0.16750848293304443
297	0.18616843223571777
298	0.1711568832397461
299	0.15089991688728333
300	0.185103178024292
301	0.17271141707897186
302	0.17112061381340027
303	0.1578107476234436
304	0.18157538771629333
305	0.15811902284622192
306	0.18297244608402252
307	0.15620675683021545
308	0.16172471642494202
309	0.15940004587173462
310	0.18102750182151794
311	0.1608215570449829
312	0.1737358570098877
313	0.1867614984512329
314	0.14913424849510193
315	0.18925265967845917
316	0.16323265433311462
317	0.18321791291236877
318	0.17556628584861755
319	0.16930708289146423
320	0.18061232566833496
321	0.1651449352502823
322	0.15962949395179749
323	0.1753602921962738
324	0.167348250746727
325	0.16181030869483948
326	0.16298210620880127
327	0.15566527843475342
328	0.1706540882587433
329	0.17614302039146423
330	0.17422297596931458
331	0.16956502199172974
332	0.14722676575183868
333	0.14453166723251343
334	0.17124724388122559
335	0.18176235258579254
336	0.16616398096084595
337	0.1601376235485077
338	0.1765422224998474
339	0.18366166949272156
340	0.1590549498796463
341	0.1488715410232544
342	0.16537711024284363
343	0.1436804234981537
344	0.16907769441604614
345	0.1732771396636963
346	0.15796469151973724
347	0.15164145827293396
348	0.15796521306037903
349	0.1673016995191574
350	0.15326282382011414
351	0.17895106971263885
352	0.18409253656864166
353	0.15416459739208221
354	0.18008731305599213
355	0.18242856860160828
356	0.17478403449058533
357	0.16963064670562744
358	0.1792101114988327
359	0.1775817722082138
360	0.15260306000709534
361	0.16026915609836578
362	0.2059091031551361
363	0.15180376172065735
364	0.16006118059158325
365	0.1898857206106186
366	0.18682730197906494
367	0.1696169078350067
368	0.16873431205749512
369	0.18499624729156494
370	0.18358145654201508
371	0.1856369823217392
372	0.16135865449905396
373	0.1715591549873352
374	0.1622011512517929
375	0.16634050011634827
376	0.1723514348268509
377	0.169805645942688
378	0.19446641206741333
379	0.16011683642864227
380	0.1766343116760254
381	0.16430257260799408
382	0.15832936763763428
383	0.16216152906417847
384	0.15282340347766876
385	0.14791472256183624
386	0.1771901249885559
387	0.16312244534492493
388	0.16980114579200745
389	0.1658564805984497
390	0.14220309257507324
391	0.16083794832229614
392	0.1624452769756317
393	0.16134870052337646
394	0.1881108283996582
395	0.15142396092414856
396	0.16644936800003052
397	0.19326527416706085
398	0.15533742308616638
399	0.1822870522737503
400	0.15842768549919128
401	0.16185572743415833
402	0.17308557033538818
403	0.15630275011062622
404	0.13979539275169373
405	0.16678695380687714
406	0.1621060073375702
407	0.153548002243042
408	0.16292567551136017
409	0.17689621448516846
410	0.1618155539035797
411	0.16006633639335632
412	0.17344394326210022
413	0.14937864243984222
414	0.1560966968536377
415	0.16633179783821106
416	0.1807834506034851
417	0.1625538468360901
418	0.16905811429023743
419	0.19176384806632996
420	0.16687913239002228
421	0.1773790717124939
422	0.1725950539112091
423	0.16870012879371643
424	0.13902197778224945
425	0.18186384439468384
426	0.1693066656589508
427	0.17318111658096313
428	0.17537900805473328
429	0.20363116264343262
430	0.16776598989963531
431	0.1568187177181244
432	0.18636029958724976
433	0.16456690430641174
434	0.1661476194858551
435	0.17424112558364868
436	0.17143332958221436
437	0.1930866688489914
438	0.15245133638381958
439	0.1689331829547882
440	0.16395984590053558
441	0.16277779638767242
442	0.17188721895217896
443	0.14691436290740967
444	0.18595942854881287
445	0.15544576942920685
446	0.16252639889717102
447	0.16485905647277832
448	0.16797372698783875
449	0.18422572314739227
450	0.17718622088432312
451	0.1434950828552246
452	0.1735016107559204
453	0.17409870028495789
454	0.17087550461292267
455	0.16065329313278198
456	0.14780959486961365
457	0.1830427497625351
458	0.1622837781906128
459	0.16357898712158203
460	0.1662319004535675
461	0.1640300750732422
462	0.1654394119977951
463	0.15359503030776978
464	0.1734379529953003
465	0.17112275958061218
466	0.18998199701309204
467	0.15971367061138153
468	0.17237061262130737
469	0.16896554827690125
470	0.15682005882263184
471	0.17884448170661926
472	0.16955411434173584
473	0.14211216568946838
474	0.16817940771579742
475	0.17502138018608093
476	0.17098674178123474
477	0.1859149932861328
478	0.16604752838611603
479	0.18338137865066528
480	0.15152810513973236
481	0.15750649571418762
482	0.16084831953048706
483	0.17631962895393372
484	0.16049061715602875
485	0.15930673480033875
486	0.16960938274860382
487	0.17582620680332184
488	0.1924581229686737
489	0.17724373936653137
490	0.15202970802783966
491	0.18422479927539825
492	0.17698708176612854
493	0.179286926984787
494	0.1751454919576645
495	0.15462908148765564
496	0.1478540003299713
497	0.17033617198467255
498	0.1848982870578766
499	0.1582770049571991
500	0.1596425473690033
501	0.15519890189170837
502	0.17187169194221497
503	0.175231471657753
504	0.17187902331352234
505	0.16853398084640503
506	0.16389013826847076
507	0.1567448377609253
508	0.15737614035606384
509	0.15944449603557587
510	0.17950791120529175
511	0.15498113632202148
512	0.15944254398345947
513	0.1615481674671173
514	0.16854561865329742
515	0.17486602067947388
516	0.1803930103778839
517	0.1557503491640091
518	0.14179086685180664
519	0.16981327533721924
520	0.14217263460159302
521	0.15189002454280853
522	0.15772263705730438
523	0.1547127068042755
524	0.16704992949962616
525	0.17676374316215515
526	0.1856948733329773
527	0.15573157370090485
528	0.19002388417720795
529	0.1663903295993805
530	0.16574804484844208
531	0.1672424077987671
532	0.19212880730628967
533	0.15161365270614624
534	0.1517198085784912
535	0.1826537847518921
536	0.13649936020374298
537	0.16681289672851562
538	0.14422085881233215
539	0.17037801444530487
540	0.14962035417556763
541	0.17544713616371155
542	0.16146111488342285
543	0.16463591158390045
544	0.1785474419593811
545	0.18346087634563446
546	0.19771388173103333
547	0.16715168952941895
548	0.17182736098766327
549	0.16949018836021423
550	0.18632730841636658
551	0.17892684042453766
552	0.17253918945789337
553	0.1510944813489914
554	0.16736340522766113
555	0.15972188115119934
556	0.17790164053440094
557	0.18478548526763916
558	0.17245787382125854
559	0.17028407752513885
560	0.18880820274353027
561	0.14985665678977966
562	0.16854378581047058
563	0.16507351398468018
564	0.17049768567085266
565	0.1436806321144104
566	0.17319826781749725
567	0.15569189190864563
568	0.17225392162799835
569	0.15677714347839355
570	0.16224822402000427
571	0.17452485859394073
572	0.1938915103673935
573	0.1510123610496521
574	0.17309385538101196
575	0.16045129299163818
576	0.15043525397777557
577	0.16596642136573792
578	0.17657893896102905
579	0.1607314795255661
580	0.1893475502729416
581	0.17389686405658722
582	0.18162035942077637
583	0.14999768137931824
584	0.17083457112312317
585	0.1705375760793686
586	0.1520591676235199
587	0.1707678586244583
588	0.1733153760433197
589	0.1774369776248932
590	0.15568920969963074
591	0.1526009738445282
592	0.15379756689071655
593	0.17540931701660156
594	0.17404088377952576
595	0.1549084484577179
596	0.16575711965560913
597	0.1700497567653656
598	0.1664067953824997
599	0.1652461290359497
600	0.17012712359428406
601	0.17690449953079224
602	0.18467536568641663
603	0.15811243653297424
604	0.1730496734380722
605	0.1643660068511963
606	0.13367249071598053
607	0.16691552102565765
608	0.18246079981327057
609	0.16708433628082275
610	0.1785770058631897
611	0.18585243821144104
612	0.203800231218338
613	0.15429994463920593
614	0.16028043627738953
615	0.15163516998291016
616	0.15492099523544312
617	0.1578676402568817
618	0.15457706153392792
619	0.16654716432094574
620	0.1670447736978531
621	0.1698421835899353
622	0.13622337579727173
623	0.1686835139989853
624	0.17657411098480225
625	0.1424567699432373
626	0.16698186099529266
627	0.1696794033050537
628	0.1632915884256363
629	0.17648756504058838
630	0.17377537488937378
631	0.15707305073738098
632	0.1742805540561676
633	0.1736774742603302
634	0.1838778555393219
635	0.17787949740886688
636	0.15302374958992004
637	0.16016118228435516
638	0.11715569347143173
639	0.15097157657146454
640	0.1456347107887268
641	0.17043200135231018
642	0.1777854859828949
643	0.1799965649843216
644	0.16617023944854736
645	0.1732463240623474
646	0.17482563853263855
647	0.17218777537345886
648	0.19463497400283813
649	0.18232007324695587
650	0.16673634946346283
651	0.17173802852630615
652	0.15845158696174622
653	0.16673646867275238
654	0.167221337556839
655	0.17541787028312683
656	0.13815146684646606
657	0.16212530434131622
658	0.18276247382164001
659	0.20256061851978302
660	0.17908960580825806
661	0.18261027336120605
662	0.1749221384525299
663	0.15545175969600677
664	0.15757793188095093
665	0.16553710401058197
666	0.16662974655628204
667	0.17295490205287933
668	0.1590137779712677
669	0.1510501205921173
670	0.15743759274482727
671	0.17081493139266968
672	0.16794541478157043
673	0.15893609821796417
674	0.1803581863641739
675	0.1594233214855194
676	0.18376953899860382
677	0.15355184674263
678	0.17882481217384338
679	0.17438380420207977
680	0.16896730661392212
681	0.1730811893939972
682	0.1876295953989029
683	0.14746877551078796
684	0.1692461371421814
685	0.16198669373989105
686	0.17282304167747498
687	0.1655435413122177
688	0.18238233029842377
689	0.161300390958786
690	0.16327312588691711
691	0.16951239109039307
692	0.14033006131649017
693	0.1663651466369629
694	0.15744474530220032
695	0.16400600969791412
696	0.16479158401489258
697	0.14406827092170715
698	0.151504248380661
699	0.1648915410041809
700	0.15593057870864868
701	0.17774465680122375
702	0.17287816107273102
703	0.16248111426830292
704	0.15252751111984253
705	0.17228630185127258
706	0.1542867124080658
707	0.16480407118797302
708	0.15568454563617706
709	0.15348175168037415
710	0.14067567884922028
711	0.1387542188167572
712	0.12520185112953186
713	0.12535303831100464
714	0.1283729076385498
715	0.10949020087718964
716	0.12624463438987732
717	0.1254730224609375
718	0.10625116527080536
719	0.10342888534069061
720	0.12414801865816116
721	0.1032111644744873
722	0.10642022639513016
723	0.10000960528850555
724	0.10012033581733704
725	0.08196021616458893
726	0.09696795046329498
727	0.07076660543680191
728	0.07884138822555542
729	0.08514584600925446
730	0.08095100522041321
731	0.0794505923986435
732	0.07335144281387329
733	0.06547069549560547
734	0.06987960636615753
735	0.06577105820178986
736	0.058946240693330765
737	0.0484485924243927
738	0.04627422243356705
739	0.04716675728559494
740	0.04459468275308609
741	0.03923302888870239
742	0.04256439954042435
743	0.044187549501657486
744	0.03942872956395149
745	0.05272182822227478
746	0.05882923677563667
747	0.03239854425191879
748	0.04975755885243416
749	0.04086301475763321
750	0.04427291452884674
751	0.03847392648458481
752	0.042900748550891876
753	0.03536707162857056
754	0.04003367945551872
755	0.03805357590317726
756	0.045129358768463135
757	0.04149026423692703
758	0.038661614060401917
759	0.0322861447930336
760	0.04138316959142685
761	0.036938637495040894
762	0.04249080643057823
763	0.039872750639915466
764	0.03397881239652634
765	0.041991665959358215
766	0.03934602811932564
767	0.036227550357580185
768	0.03349309787154198
769	0.030824370682239532
770	0.034819114953279495
771	0.03429580479860306
772	0.03209365904331207
773	0.029607350006699562
774	0.035602666437625885
775	0.03048974648118019
776	0.03818375617265701
777	0.030398182570934296
778	0.032831139862537384
779	0.03418231010437012
780	0.033130355179309845
781	0.030629899352788925
782	0.02330147475004196
783	0.03528923913836479
784	0.030234411358833313
785	0.037511542439460754
786	0.03639651834964752
787	0.0327945239841938
788	0.031356241554021835
789	0.03401648998260498
790	0.034143585711717606
791	0.03207649290561676
792	0.02622297964990139
793	0.03440830856561661
794	0.03516579419374466
795	0.029866686090826988
796	0.032523758709430695
797	0.03383675217628479
798	0.03366284444928169
799	0.025670712813735008
800	0.027346547693014145
801	0.030242135748267174
802	0.033622246235609055
803	0.03584597259759903
804	0.026305850595235825
805	0.03204915672540665
806	0.02989393286406994
807	0.03631620854139328
808	0.034415412694215775
809	0.027482081204652786
810	0.03370152786374092
811	0.0316009521484375
812	0.039486050605773926
813	0.03396165370941162
814	0.03734184056520462
815	0.02764374017715454
816	0.02788817510008812
817	0.02496994286775589
818	0.029675748199224472
819	0.024464981630444527
820	0.02880767174065113
821	0.02750791609287262
822	0.02793297916650772
823	0.031170621514320374
824	0.029178278520703316
825	0.02767990715801716
826	0.030111702159047127
827	0.02628643438220024
828	0.02613486908376217
829	0.029514197260141373
830	0.03232719004154205
831	0.03358772397041321
832	0.024410083889961243
833	0.0313163623213768
834	0.03183872252702713
835	0.027457786723971367
836	0.030423738062381744
837	0.02164396271109581
838	0.025924034416675568
839	0.030736619606614113
840	0.02881922759115696
841	0.02615046128630638
842	0.030438130721449852
843	0.028876399621367455
844	0.021852001547813416
845	0.028549399226903915
846	0.028327303007245064
847	0.023808930069208145
848	0.030140984803438187
849	0.028297649696469307
850	0.026411600410938263
851	0.029423672705888748
852	0.02878282591700554
853	0.028537819162011147
854	0.030182551592588425
855	0.02862079255282879
856	0.02572600543498993
857	0.027267787605524063
858	0.028629813343286514
859	0.02460354194045067
860	0.028309572488069534
861	0.025374550372362137
862	0.03387479484081268
863	0.033362217247486115
864	0.031064288690686226
865	0.026549581438302994
866	0.028736963868141174
867	0.030850280076265335
868	0.025233950465917587
869	0.023026537150144577
870	0.031810685992240906
871	0.024505985900759697
872	0.023948363959789276
873	0.022341620177030563
874	0.020862549543380737
875	0.034291721880435944
876	0.02517697401344776
877	0.02517460100352764
878	0.026315908879041672
879	0.027167297899723053
880	0.025482602417469025
881	0.02538578398525715
882	0.02318216860294342
883	0.02837240882217884
884	0.02175767347216606
885	0.029543370008468628
886	0.021618517115712166
887	0.03117670863866806
888	0.024614833295345306
889	0.02439703419804573
890	0.02505391091108322
891	0.02737390249967575
892	0.022533560171723366
893	0.027214396744966507
894	0.029347624629735947
895	0.02829105779528618
896	0.02972591668367386
897	0.02325863391160965
898	0.02964230254292488
899	0.031400300562381744
900	0.02758014015853405
901	0.023731809109449387
902	0.023020725697278976
903	0.02798127941787243
904	0.02899772673845291
905	0.02862023375928402
906	0.029012642800807953
907	0.025106709450483322
908	0.024960817769169807
909	0.028559675440192223
910	0.023632535710930824
911	0.02280837669968605
912	0.02205837517976761
913	0.029383953660726547
914	0.02786630019545555
915	0.026950513944029808
916	0.026928681880235672
917	0.023420292884111404
918	0.025078807026147842
919	0.030786210671067238
920	0.024161431938409805
921	0.0257539302110672
922	0.02360881306231022
923	0.02246827632188797
924	0.02823152020573616
925	0.02145019918680191
926	0.02197542041540146
927	0.018823986873030663
928	0.024109134450554848
929	0.02299642190337181
930	0.02340346947312355
931	0.025423012673854828
932	0.024374404922127724
933	0.019029567018151283
934	0.024438142776489258
935	0.024362480267882347
936	0.030932119116187096
937	0.02327680215239525
938	0.025265511125326157
939	0.025004137307405472
940	0.023846352472901344
941	0.019631948322057724
942	0.02665555849671364
943	0.025714043527841568
944	0.02040236070752144
945	0.018540967255830765
946	0.01817857287824154
947	0.023644739761948586
948	0.022807985544204712
949	0.022150792181491852
950	0.02048596367239952
951	0.02566596120595932
952	0.030979758128523827
953	0.02416250668466091
954	0.026768943294882774
955	0.019121471792459488
956	0.022344622761011124
957	0.024993788450956345
958	0.023767787963151932
959	0.023262204602360725
960	0.023824572563171387
961	0.02502474933862686
962	0.02269097790122032
963	0.02316727116703987
964	0.023777633905410767
965	0.017786679789423943
966	0.021973632276058197
967	0.020825380459427834
968	0.02844417095184326
969	0.023788761347532272
970	0.022512709721922874
971	0.02385120838880539
972	0.021482380107045174
973	0.02421604096889496
974	0.03034285269677639
975	0.02049434185028076
976	0.025847192853689194
977	0.019056756049394608
978	0.023979583755135536
979	0.029727298766374588
980	0.029986172914505005
981	0.024580972269177437
982	0.019038069993257523
983	0.022021599113941193
984	0.018587011843919754
985	0.018148472532629967
986	0.02516285888850689
987	0.021362455561757088
988	0.02106502279639244
989	0.026628291234374046
990	0.023738961666822433
991	0.02696230635046959
992	0.017527231946587563
993	0.028132151812314987
994	0.020668115466833115
995	0.020741231739521027
996	0.025544803589582443
997	0.021740932017564774
998	0.024266619235277176
999	0.021734364330768585
1000	0.021180273965001106


==> resources/dataset/adding_task/ligru_sin/uh_l2_norm_epoch.txt <==
0	7.981128692626953
1	7.981759071350098
2	7.984073638916016
3	7.987669944763184
4	7.992140769958496
5	7.996697425842285
6	8.00085735321045
7	8.004416465759277
8	8.00732707977295
9	8.009871482849121
10	8.012215614318848
11	8.014486312866211
12	8.016879081726074
13	8.019427299499512
14	8.022164344787598
15	8.02479362487793
16	8.027292251586914
17	8.029616355895996
18	8.031734466552734
19	8.033459663391113
20	8.034774780273438
21	8.035988807678223
22	8.036991119384766
23	8.03799057006836
24	8.03896713256836
25	8.039963722229004
26	8.040932655334473
27	8.041905403137207
28	8.042950630187988
29	8.044031143188477
30	8.045095443725586
31	8.046123504638672
32	8.047176361083984
33	8.048242568969727
34	8.049328804016113
35	8.050403594970703
36	8.051362991333008
37	8.052239418029785
38	8.053099632263184
39	8.05387020111084
40	8.054621696472168
41	8.055342674255371
42	8.055990219116211
43	8.056635856628418
44	8.057244300842285
45	8.057699203491211
46	8.058073043823242
47	8.058379173278809
48	8.058719635009766
49	8.059123039245605
50	8.05943489074707
51	8.059703826904297
52	8.059893608093262
53	8.060229301452637
54	8.060548782348633
55	8.060898780822754
56	8.061324119567871
57	8.061639785766602
58	8.061850547790527
59	8.062289237976074
60	8.062786102294922
61	8.063179969787598
62	8.06334114074707
63	8.063407897949219
64	8.063419342041016
65	8.063525199890137
66	8.063680648803711
67	8.063821792602539
68	8.063799858093262
69	8.064002990722656
70	8.064229965209961
71	8.064492225646973
72	8.06472110748291
73	8.064871788024902
74	8.065051078796387
75	8.065330505371094
76	8.065597534179688
77	8.065739631652832
78	8.06586742401123
79	8.066059112548828
80	8.066133499145508
81	8.066282272338867
82	8.066372871398926
83	8.066429138183594
84	8.06627082824707
85	8.06631088256836
86	8.066498756408691
87	8.066574096679688
88	8.066761016845703
89	8.067000389099121
90	8.067148208618164
91	8.067243576049805
92	8.067352294921875
93	8.06761360168457
94	8.067970275878906
95	8.068388938903809
96	8.068674087524414
97	8.069098472595215
98	8.069528579711914
99	8.069682121276855
100	8.069668769836426
101	8.069682121276855
102	8.06961727142334
103	8.069334030151367
104	8.069085121154785
105	8.068812370300293
106	8.068516731262207
107	8.068265914916992
108	8.068059921264648
109	8.067778587341309
110	8.067645072937012
111	8.06762981414795
112	8.06790542602539
113	8.06845760345459
114	8.069127082824707
115	8.06969928741455
116	8.070268630981445
117	8.070716857910156
118	8.071035385131836
119	8.071135520935059
120	8.071065902709961
121	8.070839881896973
122	8.07052993774414
123	8.07041072845459
124	8.070310592651367
125	8.070297241210938
126	8.070305824279785
127	8.07058334350586
128	8.0709810256958
129	8.071377754211426
130	8.071639060974121
131	8.072127342224121
132	8.072503089904785
133	8.072758674621582
134	8.073169708251953
135	8.073522567749023
136	8.073718070983887
137	8.074182510375977
138	8.074447631835938
139	8.074743270874023
140	8.07494068145752
141	8.07502555847168
142	8.075179100036621
143	8.075303077697754
144	8.075468063354492
145	8.075722694396973
146	8.076004028320312
147	8.076498985290527
148	8.077008247375488
149	8.077445030212402
150	8.0778169631958
151	8.078064918518066
152	8.078350067138672
153	8.078587532043457
154	8.078719139099121
155	8.078947067260742
156	8.079307556152344
157	8.079484939575195
158	8.07955265045166
159	8.079736709594727
160	8.079815864562988
161	8.080120086669922
162	8.080397605895996
163	8.08062744140625
164	8.080841064453125
165	8.081114768981934
166	8.081290245056152
167	8.081358909606934
168	8.081497192382812
169	8.08178424835205
170	8.081893920898438
171	8.08193588256836
172	8.08210563659668
173	8.082348823547363
174	8.082380294799805
175	8.082266807556152
176	8.082005500793457
177	8.081836700439453
178	8.081740379333496
179	8.081924438476562
180	8.082252502441406
181	8.082624435424805
182	8.082883834838867
183	8.082887649536133
184	8.082944869995117
185	8.082965850830078
186	8.082918167114258
187	8.082797050476074
188	8.082777976989746
189	8.082839965820312
190	8.082880020141602
191	8.083137512207031
192	8.08355712890625
193	8.084134101867676
194	8.084592819213867
195	8.085031509399414
196	8.085381507873535
197	8.08588981628418
198	8.0860595703125
199	8.086064338684082
200	8.08584213256836
201	8.08546257019043
202	8.085051536560059
203	8.0845947265625
204	8.084237098693848
205	8.083945274353027
206	8.08383846282959
207	8.083965301513672
208	8.084373474121094
209	8.084842681884766
210	8.085375785827637
211	8.08576774597168
212	8.086085319519043
213	8.086469650268555
214	8.086993217468262
215	8.087596893310547
216	8.088264465332031
217	8.088533401489258
218	8.088741302490234
219	8.088769912719727
220	8.088855743408203
221	8.088940620422363
222	8.089027404785156
223	8.089166641235352
224	8.08903980255127
225	8.088802337646484
226	8.088201522827148
227	8.087809562683105
228	8.087535858154297
229	8.087125778198242
230	8.086928367614746
231	8.086982727050781
232	8.087137222290039
233	8.087227821350098
234	8.087421417236328
235	8.087864875793457
236	8.088457107543945
237	8.08901596069336
238	8.08932113647461
239	8.089637756347656
240	8.089775085449219
241	8.089821815490723
242	8.090097427368164
243	8.090391159057617
244	8.09075927734375
245	8.091136932373047
246	8.091541290283203
247	8.091745376586914
248	8.091806411743164
249	8.09188175201416
250	8.091992378234863
251	8.091997146606445
252	8.092107772827148
253	8.092182159423828
254	8.092046737670898
255	8.09192943572998
256	8.091784477233887
257	8.0918550491333
258	8.091883659362793
259	8.092001914978027
260	8.092233657836914
261	8.092405319213867
262	8.092509269714355
263	8.092721939086914
264	8.093012809753418
265	8.093198776245117
266	8.093375205993652
267	8.09397029876709
268	8.094748497009277
269	8.095678329467773
270	8.096587181091309
271	8.097311019897461
272	8.097931861877441
273	8.098478317260742
274	8.098941802978516
275	8.099297523498535
276	8.099499702453613
277	8.099712371826172
278	8.099604606628418
279	8.09921932220459
280	8.098580360412598
281	8.098072052001953
282	8.097695350646973
283	8.097378730773926
284	8.097281455993652
285	8.09749698638916
286	8.097956657409668
287	8.098533630371094
288	8.099231719970703
289	8.099752426147461
290	8.100201606750488
291	8.100748062133789
292	8.10126781463623
293	8.101789474487305
294	8.102210998535156
295	8.102797508239746
296	8.103242874145508
297	8.103447914123535
298	8.10334300994873
299	8.103304862976074
300	8.103501319885254
301	8.103699684143066
302	8.104069709777832
303	8.104406356811523
304	8.104959487915039
305	8.10515022277832
306	8.10535717010498
307	8.105608940124512
308	8.105976104736328
309	8.1063814163208
310	8.106660842895508
311	8.106915473937988
312	8.107123374938965
313	8.107367515563965
314	8.107598304748535
315	8.107986450195312
316	8.107877731323242
317	8.10774040222168
318	8.107523918151855
319	8.107348442077637
320	8.107078552246094
321	8.107064247131348
322	8.107154846191406
323	8.107282638549805
324	8.107523918151855
325	8.107647895812988
326	8.107685089111328
327	8.107803344726562
328	8.108054161071777
329	8.108264923095703
330	8.108741760253906
331	8.109243392944336
332	8.109601020812988
333	8.109740257263184
334	8.10981559753418
335	8.10991382598877
336	8.109930992126465
337	8.109718322753906
338	8.109522819519043
339	8.109305381774902
340	8.109152793884277
341	8.108972549438477
342	8.108914375305176
343	8.108927726745605
344	8.108954429626465
345	8.108806610107422
346	8.108877182006836
347	8.10900592803955
348	8.109243392944336
349	8.109519004821777
350	8.109906196594238
351	8.110208511352539
352	8.110468864440918
353	8.11076545715332
354	8.111483573913574
355	8.112253189086914
356	8.113089561462402
357	8.11397647857666
358	8.114922523498535
359	8.115821838378906
360	8.116849899291992
361	8.117591857910156
362	8.118024826049805
363	8.118247032165527
364	8.118597984313965
365	8.118733406066895
366	8.11915397644043
367	8.119451522827148
368	8.119624137878418
369	8.119738578796387
370	8.119647026062012
371	8.119471549987793
372	8.119253158569336
373	8.118986129760742
374	8.118485450744629
375	8.118133544921875
376	8.117910385131836
377	8.117816925048828
378	8.117860794067383
379	8.118308067321777
380	8.11904239654541
381	8.120020866394043
382	8.120760917663574
383	8.121428489685059
384	8.1221342086792
385	8.122759819030762
386	8.123270988464355
387	8.123828887939453
388	8.124490737915039
389	8.124858856201172
390	8.125192642211914
391	8.125346183776855
392	8.125543594360352
393	8.125689506530762
394	8.125532150268555
395	8.125103950500488
396	8.124320983886719
397	8.123825073242188
398	8.123481750488281
399	8.123050689697266
400	8.122756004333496
401	8.12256908416748
402	8.122489929199219
403	8.122591018676758
404	8.122655868530273
405	8.122790336608887
406	8.122977256774902
407	8.123324394226074
408	8.123737335205078
409	8.124210357666016
410	8.12472152709961
411	8.125484466552734
412	8.12646198272705
413	8.127359390258789
414	8.128103256225586
415	8.128747940063477
416	8.129325866699219
417	8.129570007324219
418	8.129748344421387
419	8.129923820495605
420	8.13000202178955
421	8.129810333251953
422	8.129528999328613
423	8.12926959991455
424	8.129226684570312
425	8.1292724609375
426	8.129265785217285
427	8.12956428527832
428	8.129903793334961
429	8.129968643188477
430	8.1301908493042
431	8.13010025024414
432	8.1297607421875
433	8.129632949829102
434	8.129615783691406
435	8.129617691040039
436	8.129862785339355
437	8.130023956298828
438	8.130080223083496
439	8.130162239074707
440	8.130253791809082
441	8.130542755126953
442	8.130892753601074
443	8.131105422973633
444	8.131503105163574
445	8.131776809692383
446	8.132142066955566
447	8.132669448852539
448	8.133058547973633
449	8.133687019348145
450	8.134371757507324
451	8.135092735290527
452	8.13602066040039
453	8.136944770812988
454	8.137545585632324
455	8.137944221496582
456	8.138395309448242
457	8.138583183288574
458	8.138843536376953
459	8.139131546020508
460	8.139494895935059
461	8.139351844787598
462	8.139181137084961
463	8.13917064666748
464	8.138975143432617
465	8.138920783996582
466	8.138988494873047
467	8.13907527923584
468	8.139278411865234
469	8.139579772949219
470	8.139979362487793
471	8.140552520751953
472	8.141317367553711
473	8.141946792602539
474	8.142472267150879
475	8.142965316772461
476	8.143511772155762
477	8.144134521484375
478	8.144991874694824
479	8.14594841003418
480	8.14688491821289
481	8.147830963134766
482	8.148696899414062
483	8.149742126464844
484	8.15054988861084
485	8.151363372802734
486	8.15168285369873
487	8.151864051818848
488	8.15196418762207
489	8.151766777038574
490	8.151328086853027
491	8.150676727294922
492	8.149971961975098
493	8.149284362792969
494	8.148764610290527
495	8.148405075073242
496	8.148160934448242
497	8.147957801818848
498	8.147815704345703
499	8.14767837524414
500	8.147523880004883
501	8.147409439086914
502	8.147324562072754
503	8.147329330444336
504	8.147528648376465
505	8.147634506225586
506	8.147539138793945
507	8.147392272949219
508	8.147355079650879
509	8.14708423614502
510	8.14695930480957
511	8.146881103515625
512	8.146831512451172
513	8.14700984954834
514	8.14721965789795
515	8.147615432739258
516	8.147942543029785
517	8.147930145263672
518	8.14791488647461
519	8.147870063781738
520	8.147726058959961
521	8.147664070129395
522	8.147774696350098
523	8.147987365722656
524	8.148338317871094
525	8.148906707763672
526	8.149477005004883
527	8.149946212768555
528	8.150522232055664
529	8.15072250366211
530	8.15084457397461
531	8.150909423828125
532	8.15103530883789
533	8.151314735412598
534	8.151537895202637
535	8.151887893676758
536	8.15239429473877
537	8.152946472167969
538	8.153619766235352
539	8.154511451721191
540	8.155534744262695
541	8.155916213989258
542	8.156225204467773
543	8.15632438659668
544	8.156462669372559
545	8.1569242477417
546	8.157364845275879
547	8.157842636108398
548	8.15796947479248
549	8.157988548278809
550	8.158052444458008
551	8.158088684082031
552	8.157958984375
553	8.157793998718262
554	8.1576566696167
555	8.157466888427734
556	8.15715217590332
557	8.15709114074707
558	8.15713119506836
559	8.157476425170898
560	8.157845497131348
561	8.158390045166016
562	8.159128189086914
563	8.159538269042969
564	8.159916877746582
565	8.160148620605469
566	8.160557746887207
567	8.161046981811523
568	8.161333084106445
569	8.16190242767334
570	8.162220001220703
571	8.162755012512207
572	8.163154602050781
573	8.163259506225586
574	8.163450241088867
575	8.163824081420898
576	8.164073944091797
577	8.164315223693848
578	8.164395332336426
579	8.164554595947266
580	8.164871215820312
581	8.165533065795898
582	8.16612720489502
583	8.16667366027832
584	8.167102813720703
585	8.167787551879883
586	8.16850471496582
587	8.168834686279297
588	8.168931007385254
589	8.169214248657227
590	8.169602394104004
591	8.16975212097168
592	8.170049667358398
593	8.170125007629395
594	8.170157432556152
595	8.170336723327637
596	8.170782089233398
597	8.171087265014648
598	8.171523094177246
599	8.172000885009766
600	8.172659873962402
601	8.173701286315918
602	8.174744606018066
603	8.17592716217041
604	8.177034378051758
605	8.178044319152832
606	8.179012298583984
607	8.17954158782959
608	8.179947853088379
609	8.180100440979004
610	8.17989444732666
611	8.1797456741333
612	8.179581642150879
613	8.179657936096191
614	8.179974555969238
615	8.180672645568848
616	8.181429862976074
617	8.182404518127441
618	8.183691024780273
619	8.184709548950195
620	8.185714721679688
621	8.186718940734863
622	8.187949180603027
623	8.188838005065918
624	8.18959903717041
625	8.19041633605957
626	8.190980911254883
627	8.191229820251465
628	8.19137954711914
629	8.191544532775879
630	8.191365242004395
631	8.191164016723633
632	8.190957069396973
633	8.190759658813477
634	8.19080924987793
635	8.191096305847168
636	8.191512107849121
637	8.192052841186523
638	8.192710876464844
639	8.19353199005127
640	8.194466590881348
641	8.195418357849121
642	8.196276664733887
643	8.197113037109375
644	8.197968482971191
645	8.198966979980469
646	8.200092315673828
647	8.201201438903809
648	8.20205020904541
649	8.20241641998291
650	8.202646255493164
651	8.202776908874512
652	8.202901840209961
653	8.203008651733398
654	8.203227043151855
655	8.203436851501465
656	8.203763008117676
657	8.204222679138184
658	8.204541206359863
659	8.204877853393555
660	8.205273628234863
661	8.205782890319824
662	8.206426620483398
663	8.207060813903809
664	8.208022117614746
665	8.209003448486328
666	8.210234642028809
667	8.211344718933105
668	8.212428092956543
669	8.21358585357666
670	8.214659690856934
671	8.21565055847168
672	8.21658992767334
673	8.217302322387695
674	8.218114852905273
675	8.218700408935547
676	8.219402313232422
677	8.22000503540039
678	8.220436096191406
679	8.221329689025879
680	8.222392082214355
681	8.223579406738281
682	8.224822998046875
683	8.226073265075684
684	8.227155685424805
685	8.228376388549805
686	8.229812622070312
687	8.231457710266113
688	8.233293533325195
689	8.235109329223633
690	8.236931800842285
691	8.23902702331543
692	8.241204261779785
693	8.243377685546875
694	8.245525360107422
695	8.247638702392578
696	8.24993896484375
697	8.252156257629395
698	8.254270553588867
699	8.256525039672852
700	8.259285926818848
701	8.262310981750488
702	8.265725135803223
703	8.269878387451172
704	8.274377822875977
705	8.27995491027832
706	8.285896301269531
707	8.29244613647461
708	8.299850463867188
709	8.308019638061523
710	8.317137718200684
711	8.3267822265625
712	8.336898803710938
713	8.34721851348877
714	8.357666969299316
715	8.367961883544922
716	8.378239631652832
717	8.388650894165039
718	8.398415565490723
719	8.407563209533691
720	8.416339874267578
721	8.424773216247559
722	8.43285083770752
723	8.44054126739502
724	8.448029518127441
725	8.454981803894043
726	8.461256980895996
727	8.467190742492676
728	8.472722053527832
729	8.478178977966309
730	8.483410835266113
731	8.488289833068848
732	8.492804527282715
733	8.497135162353516
734	8.501604080200195
735	8.505765914916992
736	8.509529113769531
737	8.513123512268066
738	8.516956329345703
739	8.52112865447998
740	8.524362564086914
741	8.528017044067383
742	8.532332420349121
743	8.535332679748535
744	8.538135528564453
745	8.54171085357666
746	8.542741775512695
747	8.543933868408203
748	8.54576587677002
749	8.546757698059082
750	8.546749114990234
751	8.5468111038208
752	8.547527313232422
753	8.548486709594727
754	8.54874324798584
755	8.548750877380371
756	8.549173355102539
757	8.549936294555664
758	8.55097484588623
759	8.551910400390625
760	8.552793502807617
761	8.553693771362305
762	8.5548095703125
763	8.556397438049316
764	8.558074951171875
765	8.559300422668457
766	8.560471534729004
767	8.561738967895508
768	8.563189506530762
769	8.564628601074219
770	8.565694808959961
771	8.566349029541016
772	8.567017555236816
773	8.567904472351074
774	8.569047927856445
775	8.569967269897461
776	8.570656776428223
777	8.571507453918457
778	8.572409629821777
779	8.573338508605957
780	8.57424259185791
781	8.574955940246582
782	8.575976371765137
783	8.57718276977539
784	8.578404426574707
785	8.579411506652832
786	8.58011531829834
787	8.580881118774414
788	8.581792831420898
789	8.582751274108887
790	8.583646774291992
791	8.584300994873047
792	8.58503532409668
793	8.585927963256836
794	8.587074279785156
795	8.58803939819336
796	8.588747024536133
797	8.589192390441895
798	8.589632034301758
799	8.590174674987793
800	8.59071159362793
801	8.591302871704102
802	8.59213924407959
803	8.593283653259277
804	8.594449043273926
805	8.595511436462402
806	8.596548080444336
807	8.59760856628418
808	8.598502159118652
809	8.599102973937988
810	8.599696159362793
811	8.6005859375
812	8.601567268371582
813	8.602458953857422
814	8.603139877319336
815	8.603933334350586
816	8.60479736328125
817	8.605813980102539
818	8.606605529785156
819	8.60741901397705
820	8.60826301574707
821	8.609116554260254
822	8.610015869140625
823	8.611021041870117
824	8.61204719543457
825	8.612763404846191
826	8.613468170166016
827	8.614163398742676
828	8.614778518676758
829	8.615436553955078
830	8.616084098815918
831	8.616827011108398
832	8.617606163024902
833	8.618497848510742
834	8.619489669799805
835	8.620415687561035
836	8.621129035949707
837	8.621914863586426
838	8.622753143310547
839	8.62354564666748
840	8.62427806854248
841	8.624865531921387
842	8.625412940979004
843	8.625910758972168
844	8.626293182373047
845	8.626590728759766
846	8.626936912536621
847	8.627350807189941
848	8.627796173095703
849	8.628198623657227
850	8.628681182861328
851	8.629070281982422
852	8.62944507598877
853	8.630059242248535
854	8.630435943603516
855	8.630685806274414
856	8.631156921386719
857	8.631840705871582
858	8.632547378540039
859	8.633304595947266
860	8.634142875671387
861	8.635011672973633
862	8.636030197143555
863	8.637028694152832
864	8.63783073425293
865	8.638397216796875
866	8.638936996459961
867	8.639568328857422
868	8.639978408813477
869	8.640071868896484
870	8.640118598937988
871	8.64037036895752
872	8.640865325927734
873	8.641368865966797
874	8.641714096069336
875	8.642212867736816
876	8.642936706542969
877	8.643815040588379
878	8.644670486450195
879	8.645363807678223
880	8.64609432220459
881	8.646801948547363
882	8.647380828857422
883	8.647881507873535
884	8.648306846618652
885	8.648787498474121
886	8.649320602416992
887	8.649775505065918
888	8.649924278259277
889	8.650293350219727
890	8.65070915222168
891	8.651179313659668
892	8.651524543762207
893	8.651692390441895
894	8.651776313781738
895	8.652088165283203
896	8.652499198913574
897	8.65278434753418
898	8.65291690826416
899	8.65330696105957
900	8.654115676879883
901	8.654902458190918
902	8.6554594039917
903	8.656071662902832
904	8.656895637512207
905	8.657770156860352
906	8.658428192138672
907	8.65881633758545
908	8.659159660339355
909	8.659627914428711
910	8.660134315490723
911	8.660595893859863
912	8.660969734191895
913	8.661471366882324
914	8.662233352661133
915	8.66299057006836
916	8.663873672485352
917	8.664730072021484
918	8.66546630859375
919	8.665980339050293
920	8.666579246520996
921	8.666937828063965
922	8.667094230651855
923	8.667265892028809
924	8.667542457580566
925	8.667675018310547
926	8.667661666870117
927	8.667632102966309
928	8.667739868164062
929	8.66799545288086
930	8.668417930603027
931	8.668810844421387
932	8.669333457946777
933	8.67007827758789
934	8.670937538146973
935	8.671819686889648
936	8.672416687011719
937	8.672951698303223
938	8.673611640930176
939	8.674415588378906
940	8.675085067749023
941	8.675585746765137
942	8.676081657409668
943	8.676763534545898
944	8.677411079406738
945	8.677751541137695
946	8.677967071533203
947	8.678257942199707
948	8.67888069152832
949	8.679413795471191
950	8.679835319519043
951	8.680253028869629
952	8.680769920349121
953	8.681441307067871
954	8.682141304016113
955	8.68264102935791
956	8.68323040008545
957	8.68392276763916
958	8.684539794921875
959	8.684725761413574
960	8.684677124023438
961	8.684991836547852
962	8.685356140136719
963	8.685318946838379
964	8.684898376464844
965	8.684614181518555
966	8.684867858886719
967	8.685463905334473
968	8.685861587524414
969	8.685911178588867
970	8.686247825622559
971	8.686970710754395
972	8.687727928161621
973	8.688162803649902
974	8.68828296661377
975	8.688555717468262
976	8.68934154510498
977	8.690319061279297
978	8.690826416015625
979	8.691108703613281
980	8.691545486450195
981	8.69234848022461
982	8.693221092224121
983	8.693779945373535
984	8.69428825378418
985	8.694944381713867
986	8.695613861083984
987	8.696218490600586
988	8.696694374084473
989	8.69680118560791
990	8.69701099395752
991	8.697516441345215
992	8.69823932647705
993	8.698549270629883
994	8.698576927185059
995	8.698725700378418
996	8.699021339416504
997	8.699241638183594
998	8.699296951293945
999	8.699682235717773
1000	8.700233459472656


==> resources/dataset/adding_task/ligru_sin/uz_l2_norm_epoch.txt <==
0	8.01799201965332
1	8.020309448242188
2	8.024064064025879
3	8.028740882873535
4	8.034027099609375
5	8.039192199707031
6	8.043619155883789
7	8.04709529876709
8	8.049544334411621
9	8.051389694213867
10	8.052919387817383
11	8.054277420043945
12	8.05565357208252
13	8.057129859924316
14	8.058865547180176
15	8.06077766418457
16	8.062797546386719
17	8.0648775100708
18	8.066920280456543
19	8.068876266479492
20	8.070725440979004
21	8.072591781616211
22	8.074429512023926
23	8.076292037963867
24	8.07818603515625
25	8.080143928527832
26	8.081984519958496
27	8.083781242370605
28	8.085488319396973
29	8.087054252624512
30	8.088479042053223
31	8.089707374572754
32	8.090757369995117
33	8.091643333435059
34	8.092411041259766
35	8.093093872070312
36	8.093660354614258
37	8.09409236907959
38	8.094470977783203
39	8.09471321105957
40	8.094894409179688
41	8.095035552978516
42	8.09521198272705
43	8.095514297485352
44	8.0958251953125
45	8.096099853515625
46	8.096383094787598
47	8.09652328491211
48	8.096582412719727
49	8.096648216247559
50	8.096735000610352
51	8.096779823303223
52	8.096822738647461
53	8.096920013427734
54	8.097023963928223
55	8.097111701965332
56	8.097275733947754
57	8.09739875793457
58	8.097443580627441
59	8.097667694091797
60	8.09799575805664
61	8.098291397094727
62	8.098464965820312
63	8.098636627197266
64	8.098711013793945
65	8.098794937133789
66	8.098917961120605
67	8.099071502685547
68	8.099180221557617
69	8.099373817443848
70	8.099508285522461
71	8.09965991973877
72	8.099864959716797
73	8.100024223327637
74	8.100061416625977
75	8.100194931030273
76	8.100258827209473
77	8.100290298461914
78	8.100407600402832
79	8.100508689880371
80	8.100607872009277
81	8.100777626037598
82	8.100810050964355
83	8.100773811340332
84	8.100578308105469
85	8.100385665893555
86	8.100247383117676
87	8.100028038024902
88	8.099763870239258
89	8.099454879760742
90	8.099126815795898
91	8.0986909866333
92	8.098284721374512
93	8.097940444946289
94	8.097692489624023
95	8.097433090209961
96	8.097219467163086
97	8.09711742401123
98	8.097137451171875
99	8.097148895263672
100	8.097281455993652
101	8.097512245178223
102	8.09773063659668
103	8.0978422164917
104	8.097952842712402
105	8.097941398620605
106	8.097860336303711
107	8.097867012023926
108	8.098000526428223
109	8.098146438598633
110	8.0983247756958
111	8.098609924316406
112	8.098973274230957
113	8.099404335021973
114	8.099943161010742
115	8.100325584411621
116	8.100658416748047
117	8.100791931152344
118	8.100902557373047
119	8.10102653503418
120	8.101024627685547
121	8.100996971130371
122	8.100831031799316
123	8.10075569152832
124	8.100576400756836
125	8.100380897521973
126	8.100193977355957
127	8.100140571594238
128	8.100054740905762
129	8.100069999694824
130	8.099894523620605
131	8.09997272491455
132	8.10011100769043
133	8.100147247314453
134	8.100266456604004
135	8.100369453430176
136	8.100503921508789
137	8.101020812988281
138	8.101408958435059
139	8.101985931396484
140	8.102320671081543
141	8.102529525756836
142	8.10275650024414
143	8.103004455566406
144	8.103211402893066
145	8.103395462036133
146	8.103554725646973
147	8.103880882263184
148	8.104141235351562
149	8.104392051696777
150	8.104520797729492
151	8.10448932647705
152	8.104430198669434
153	8.104164123535156
154	8.103805541992188
155	8.103506088256836
156	8.103349685668945
157	8.103312492370605
158	8.103251457214355
159	8.10332202911377
160	8.103415489196777
161	8.103631973266602
162	8.103826522827148
163	8.103979110717773
164	8.104146957397461
165	8.104385375976562
166	8.104491233825684
167	8.104625701904297
168	8.104598045349121
169	8.104452133178711
170	8.104226112365723
171	8.103971481323242
172	8.103805541992188
173	8.10363483428955
174	8.103480339050293
175	8.103271484375
176	8.103038787841797
177	8.102774620056152
178	8.102590560913086
179	8.102575302124023
180	8.102657318115234
181	8.102775573730469
182	8.102913856506348
183	8.102994918823242
184	8.10295295715332
185	8.102923393249512
186	8.102806091308594
187	8.102656364440918
188	8.102810859680176
189	8.103028297424316
190	8.103260040283203
191	8.103621482849121
192	8.103986740112305
193	8.104474067687988
194	8.104927062988281
195	8.105439186096191
196	8.105743408203125
197	8.106093406677246
198	8.106056213378906
199	8.106048583984375
200	8.105982780456543
201	8.10588550567627
202	8.105761528015137
203	8.105607032775879
204	8.105613708496094
205	8.105630874633789
206	8.105548858642578
207	8.10559368133545
208	8.10578727722168
209	8.106082916259766
210	8.106287956237793
211	8.10644245147705
212	8.106450080871582
213	8.106369972229004
214	8.106369018554688
215	8.106221199035645
216	8.106219291687012
217	8.106069564819336
218	8.105978965759277
219	8.105777740478516
220	8.105620384216309
221	8.105567932128906
222	8.105537414550781
223	8.105612754821777
224	8.105691909790039
225	8.105813980102539
226	8.10584545135498
227	8.105806350708008
228	8.105850219726562
229	8.105876922607422
230	8.105942726135254
231	8.106192588806152
232	8.1063232421875
233	8.106443405151367
234	8.1065673828125
235	8.106561660766602
236	8.106694221496582
237	8.10665225982666
238	8.106398582458496
239	8.106256484985352
240	8.106196403503418
241	8.106254577636719
242	8.10642147064209
243	8.106466293334961
244	8.106492042541504
245	8.106573104858398
246	8.106593132019043
247	8.106511116027832
248	8.106281280517578
249	8.106012344360352
250	8.105842590332031
251	8.10578727722168
252	8.1056489944458
253	8.105417251586914
254	8.105106353759766
255	8.104635238647461
256	8.104156494140625
257	8.103671073913574
258	8.103164672851562
259	8.102642059326172
260	8.102154731750488
261	8.10180950164795
262	8.101547241210938
263	8.101359367370605
264	8.101350784301758
265	8.10126781463623
266	8.10117244720459
267	8.101248741149902
268	8.101423263549805
269	8.101604461669922
270	8.101805686950684
271	8.102002143859863
272	8.102265357971191
273	8.102503776550293
274	8.102794647216797
275	8.103089332580566
276	8.103464126586914
277	8.103927612304688
278	8.104345321655273
279	8.104649543762207
280	8.104973793029785
281	8.105110168457031
282	8.10515022277832
283	8.105070114135742
284	8.105035781860352
285	8.105052947998047
286	8.105216979980469
287	8.105354309082031
288	8.105401992797852
289	8.105461120605469
290	8.105537414550781
291	8.105725288391113
292	8.106040954589844
293	8.106185913085938
294	8.106321334838867
295	8.106498718261719
296	8.106547355651855
297	8.106709480285645
298	8.106867790222168
299	8.106958389282227
300	8.107186317443848
301	8.107382774353027
302	8.107751846313477
303	8.10808277130127
304	8.108328819274902
305	8.108309745788574
306	8.108041763305664
307	8.107641220092773
308	8.107309341430664
309	8.107033729553223
310	8.107093811035156
311	8.10708236694336
312	8.107112884521484
313	8.107258796691895
314	8.107461929321289
315	8.107804298400879
316	8.10814380645752
317	8.108292579650879
318	8.108368873596191
319	8.108651161193848
320	8.108813285827637
321	8.108691215515137
322	8.1085786819458
323	8.10856819152832
324	8.108613014221191
325	8.108699798583984
326	8.108832359313965
327	8.10890007019043
328	8.108990669250488
329	8.109257698059082
330	8.109789848327637
331	8.110255241394043
332	8.110666275024414
333	8.110960006713867
334	8.111292839050293
335	8.111598014831543
336	8.111807823181152
337	8.111722946166992
338	8.111900329589844
339	8.112184524536133
340	8.112602233886719
341	8.112975120544434
342	8.113431930541992
343	8.113834381103516
344	8.114017486572266
345	8.1140775680542
346	8.114068031311035
347	8.114090919494629
348	8.114237785339355
349	8.114435195922852
350	8.114466667175293
351	8.114614486694336
352	8.114620208740234
353	8.114581108093262
354	8.114668846130371
355	8.114603042602539
356	8.114684104919434
357	8.114937782287598
358	8.1151762008667
359	8.115133285522461
360	8.11507511138916
361	8.11509895324707
362	8.11465072631836
363	8.114293098449707
364	8.11391830444336
365	8.113404273986816
366	8.113137245178223
367	8.113162994384766
368	8.113245964050293
369	8.113497734069824
370	8.113722801208496
371	8.114053726196289
372	8.114523887634277
373	8.114922523498535
374	8.115266799926758
375	8.115455627441406
376	8.11538314819336
377	8.115196228027344
378	8.115102767944336
379	8.115180969238281
380	8.115328788757324
381	8.1156587600708
382	8.116048812866211
383	8.11634349822998
384	8.116552352905273
385	8.116783142089844
386	8.116681098937988
387	8.116586685180664
388	8.116643905639648
389	8.116721153259277
390	8.1168794631958
391	8.117119789123535
392	8.117351531982422
393	8.117600440979004
394	8.11776065826416
395	8.117924690246582
396	8.117936134338379
397	8.11799430847168
398	8.118139266967773
399	8.118414878845215
400	8.118547439575195
401	8.118685722351074
402	8.118864059448242
403	8.119091033935547
404	8.119165420532227
405	8.119261741638184
406	8.119114875793457
407	8.118976593017578
408	8.118851661682129
409	8.118967056274414
410	8.11923599243164
411	8.119672775268555
412	8.120209693908691
413	8.120620727539062
414	8.120906829833984
415	8.121270179748535
416	8.121583938598633
417	8.121824264526367
418	8.121905326843262
419	8.121798515319824
420	8.121589660644531
421	8.121353149414062
422	8.120939254760742
423	8.120787620544434
424	8.120611190795898
425	8.120598793029785
426	8.120622634887695
427	8.120585441589355
428	8.120491981506348
429	8.120407104492188
430	8.120275497436523
431	8.120026588439941
432	8.119823455810547
433	8.11950397491455
434	8.119184494018555
435	8.118894577026367
436	8.118714332580566
437	8.118680000305176
438	8.11882209777832
439	8.119014739990234
440	8.119170188903809
441	8.119353294372559
442	8.119555473327637
443	8.119702339172363
444	8.119503021240234
445	8.119278907775879
446	8.119131088256836
447	8.118962287902832
448	8.118867874145508
449	8.118908882141113
450	8.118963241577148
451	8.119053840637207
452	8.119149208068848
453	8.119316101074219
454	8.119502067565918
455	8.11967658996582
456	8.120046615600586
457	8.120241165161133
458	8.120291709899902
459	8.120418548583984
460	8.12055778503418
461	8.120661735534668
462	8.120768547058105
463	8.120829582214355
464	8.120952606201172
465	8.121185302734375
466	8.12145709991455
467	8.121793746948242
468	8.122221946716309
469	8.12270736694336
470	8.123059272766113
471	8.123299598693848
472	8.12350082397461
473	8.123919486999512
474	8.124419212341309
475	8.12482738494873
476	8.125020027160645
477	8.125028610229492
478	8.124977111816406
479	8.124895095825195
480	8.124845504760742
481	8.124824523925781
482	8.124992370605469
483	8.125377655029297
484	8.1256742477417
485	8.125847816467285
486	8.125865936279297
487	8.125645637512207
488	8.125186920166016
489	8.124736785888672
490	8.124479293823242
491	8.124176979064941
492	8.123952865600586
493	8.123819351196289
494	8.12378215789795
495	8.123842239379883
496	8.124085426330566
497	8.124404907226562
498	8.12470531463623
499	8.124800682067871
500	8.124887466430664
501	8.124956130981445
502	8.124764442443848
503	8.124669075012207
504	8.124438285827637
505	8.12417221069336
506	8.12395191192627
507	8.123895645141602
508	8.12382984161377
509	8.123952865600586
510	8.124226570129395
511	8.124617576599121
512	8.124922752380371
513	8.125000953674316
514	8.124930381774902
515	8.124920845031738
516	8.124568939208984
517	8.124214172363281
518	8.12398624420166
519	8.123834609985352
520	8.123860359191895
521	8.123799324035645
522	8.123702049255371
523	8.123749732971191
524	8.123916625976562
525	8.123987197875977
526	8.123929977416992
527	8.123903274536133
528	8.123979568481445
529	8.124116897583008
530	8.124369621276855
531	8.124645233154297
532	8.124959945678711
533	8.125395774841309
534	8.125567436218262
535	8.12561321258545
536	8.125494956970215
537	8.12543773651123
538	8.125555992126465
539	8.125789642333984
540	8.12611198425293
541	8.126256942749023
542	8.126378059387207
543	8.12663459777832
544	8.126741409301758
545	8.126700401306152
546	8.126606941223145
547	8.126408576965332
548	8.126045227050781
549	8.125563621520996
550	8.124960899353027
551	8.124553680419922
552	8.124271392822266
553	8.124092102050781
554	8.123957633972168
555	8.123930931091309
556	8.123905181884766
557	8.123787879943848
558	8.123562812805176
559	8.123233795166016
560	8.123041152954102
561	8.123183250427246
562	8.123237609863281
563	8.123297691345215
564	8.1234130859375
565	8.12364387512207
566	8.12376880645752
567	8.123810768127441
568	8.123600959777832
569	8.123344421386719
570	8.123147964477539
571	8.123093605041504
572	8.122989654541016
573	8.122943878173828
574	8.122840881347656
575	8.122725486755371
576	8.122406005859375
577	8.121996879577637
578	8.121790885925293
579	8.121585845947266
580	8.121369361877441
581	8.121274948120117
582	8.121254920959473
583	8.121256828308105
584	8.121156692504883
585	8.120851516723633
586	8.120670318603516
587	8.12057876586914
588	8.12070369720459
589	8.12079906463623
590	8.121004104614258
591	8.121439933776855
592	8.12175178527832
593	8.1221342086792
594	8.122346878051758
595	8.122373580932617
596	8.122313499450684
597	8.12244701385498
598	8.1226167678833
599	8.122785568237305
600	8.122666358947754
601	8.12231731414795
602	8.121910095214844
603	8.121500015258789
604	8.120858192443848
605	8.120431900024414
606	8.120201110839844
607	8.120051383972168
608	8.119775772094727
609	8.1194486618042
610	8.119155883789062
611	8.118891716003418
612	8.118593215942383
613	8.118240356445312
614	8.11805248260498
615	8.117993354797363
616	8.117904663085938
617	8.11801815032959
618	8.118179321289062
619	8.118515014648438
620	8.118721008300781
621	8.119049072265625
622	8.119359970092773
623	8.11990737915039
624	8.120619773864746
625	8.121113777160645
626	8.121469497680664
627	8.121435165405273
628	8.121289253234863
629	8.121179580688477
630	8.121010780334473
631	8.121081352233887
632	8.121407508850098
633	8.12209415435791
634	8.122720718383789
635	8.123340606689453
636	8.123791694641113
637	8.124073028564453
638	8.124349594116211
639	8.124595642089844
640	8.124788284301758
641	8.125146865844727
642	8.125556945800781
643	8.12636661529541
644	8.127050399780273
645	8.127543449401855
646	8.128148078918457
647	8.128515243530273
648	8.128560066223145
649	8.128326416015625
650	8.12830924987793
651	8.127970695495605
652	8.127619743347168
653	8.127257347106934
654	8.127215385437012
655	8.12725830078125
656	8.127016067504883
657	8.126726150512695
658	8.126355171203613
659	8.126102447509766
660	8.125908851623535
661	8.12596607208252
662	8.126033782958984
663	8.126087188720703
664	8.12596321105957
665	8.12570571899414
666	8.125499725341797
667	8.125272750854492
668	8.125091552734375
669	8.125041007995605
670	8.124995231628418
671	8.124964714050293
672	8.125201225280762
673	8.12548542022705
674	8.125760078430176
675	8.126221656799316
676	8.126739501953125
677	8.127226829528809
678	8.12730598449707
679	8.127150535583496
680	8.127188682556152
681	8.127385139465332
682	8.127523422241211
683	8.127802848815918
684	8.128096580505371
685	8.128390312194824
686	8.12862491607666
687	8.128741264343262
688	8.128754615783691
689	8.128654479980469
690	8.128585815429688
691	8.128669738769531
692	8.128622055053711
693	8.128578186035156
694	8.128602027893066
695	8.128451347351074
696	8.128240585327148
697	8.12821102142334
698	8.128403663635254
699	8.128913879394531
700	8.129347801208496
701	8.129670143127441
702	8.130106925964355
703	8.130582809448242
704	8.1312894821167
705	8.131844520568848
706	8.132554054260254
707	8.133379936218262
708	8.134631156921387
709	8.13607406616211
710	8.137397766113281
711	8.138740539550781
712	8.140183448791504
713	8.14179515838623
714	8.143546104431152
715	8.145183563232422
716	8.146767616271973
717	8.148555755615234
718	8.15019702911377
719	8.151654243469238
720	8.153286933898926
721	8.15503215789795
722	8.15713119506836
723	8.159357070922852
724	8.161848068237305
725	8.164421081542969
726	8.1671724319458
727	8.16988468170166
728	8.172758102416992
729	8.176143646240234
730	8.18004322052002
731	8.183690071105957
732	8.186978340148926
733	8.190901756286621
734	8.195683479309082
735	8.200566291809082
736	8.205642700195312
737	8.211071968078613
738	8.216825485229492
739	8.223109245300293
740	8.22862434387207
741	8.234064102172852
742	8.239197731018066
743	8.24354362487793
744	8.24731731414795
745	8.249603271484375
746	8.2509126663208
747	8.251161575317383
748	8.24991226196289
749	8.248408317565918
750	8.24695110321045
751	8.245777130126953
752	8.244126319885254
753	8.242660522460938
754	8.241493225097656
755	8.240806579589844
756	8.24039077758789
757	8.239940643310547
758	8.239821434020996
759	8.240036010742188
760	8.240654945373535
761	8.241623878479004
762	8.242708206176758
763	8.243843078613281
764	8.24521255493164
765	8.246603012084961
766	8.248259544372559
767	8.250032424926758
768	8.251546859741211
769	8.252799034118652
770	8.254083633422852
771	8.255471229553223
772	8.256834983825684
773	8.25792407989502
774	8.258736610412598
775	8.259659767150879
776	8.260603904724121
777	8.261290550231934
778	8.261466026306152
779	8.261514663696289
780	8.261767387390137
781	8.262249946594238
782	8.262709617614746
783	8.262885093688965
784	8.263100624084473
785	8.26325798034668
786	8.263470649719238
787	8.264013290405273
788	8.264386177062988
789	8.264593124389648
790	8.264861106872559
791	8.265283584594727
792	8.265807151794434
793	8.266263961791992
794	8.266496658325195
795	8.266874313354492
796	8.267352104187012
797	8.267802238464355
798	8.268117904663086
799	8.26841926574707
800	8.268749237060547
801	8.269170761108398
802	8.269712448120117
803	8.270055770874023
804	8.270586013793945
805	8.271190643310547
806	8.271703720092773
807	8.272029876708984
808	8.272275924682617
809	8.272515296936035
810	8.27263069152832
811	8.27278995513916
812	8.272902488708496
813	8.273275375366211
814	8.273679733276367
815	8.274057388305664
816	8.274092674255371
817	8.274187088012695
818	8.274410247802734
819	8.274837493896484
820	8.275217056274414
821	8.275510787963867
822	8.275790214538574
823	8.276280403137207
824	8.276667594909668
825	8.276973724365234
826	8.277495384216309
827	8.278142929077148
828	8.278630256652832
829	8.278972625732422
830	8.279170989990234
831	8.279507637023926
832	8.279969215393066
833	8.280316352844238
834	8.280508041381836
835	8.280694961547852
836	8.280852317810059
837	8.281046867370605
838	8.281244277954102
839	8.281376838684082
840	8.281538963317871
841	8.281657218933105
842	8.281965255737305
843	8.282218933105469
844	8.282784461975098
845	8.283316612243652
846	8.283744812011719
847	8.284100532531738
848	8.284440994262695
849	8.28482723236084
850	8.285174369812012
851	8.285395622253418
852	8.28534984588623
853	8.285168647766113
854	8.285045623779297
855	8.285096168518066
856	8.285059928894043
857	8.285028457641602
858	8.28483772277832
859	8.28506088256836
860	8.285385131835938
861	8.28588581085205
862	8.285917282104492
863	8.286092758178711
864	8.286571502685547
865	8.287217140197754
866	8.287764549255371
867	8.28798770904541
868	8.288217544555664
869	8.288636207580566
870	8.288969993591309
871	8.289237022399902
872	8.289361000061035
873	8.289422988891602
874	8.289790153503418
875	8.290072441101074
876	8.289983749389648
877	8.28976058959961
878	8.28976821899414
879	8.289963722229004
880	8.290145874023438
881	8.290243148803711
882	8.290356636047363
883	8.29051685333252
884	8.290919303894043
885	8.291386604309082
886	8.291872024536133
887	8.292305946350098
888	8.29281997680664
889	8.293292045593262
890	8.293574333190918
891	8.293960571289062
892	8.294307708740234
893	8.29476261138916
894	8.295100212097168
895	8.295331001281738
896	8.295448303222656
897	8.295544624328613
898	8.295661926269531
899	8.295501708984375
900	8.295165061950684
901	8.294925689697266
902	8.294790267944336
903	8.294578552246094
904	8.294220924377441
905	8.293914794921875
906	8.293660163879395
907	8.293693542480469
908	8.293601989746094
909	8.293342590332031
910	8.2930908203125
911	8.293018341064453
912	8.2931489944458
913	8.29326057434082
914	8.293364524841309
915	8.293288230895996
916	8.293289184570312
917	8.29348087310791
918	8.293764114379883
919	8.29390811920166
920	8.294053077697754
921	8.294289588928223
922	8.294492721557617
923	8.294541358947754
924	8.294395446777344
925	8.29417610168457
926	8.293956756591797
927	8.29384708404541
928	8.293740272521973
929	8.293554306030273
930	8.293524742126465
931	8.293663024902344
932	8.293920516967773
933	8.29421615600586
934	8.294665336608887
935	8.295191764831543
936	8.295746803283691
937	8.296351432800293
938	8.296688079833984
939	8.296958923339844
940	8.297225952148438
941	8.297593116760254
942	8.297772407531738
943	8.297887802124023
944	8.297861099243164
945	8.297860145568848
946	8.297802925109863
947	8.297830581665039
948	8.297748565673828
949	8.297544479370117
950	8.297216415405273
951	8.29686164855957
952	8.296393394470215
953	8.29603385925293
954	8.295775413513184
955	8.295768737792969
956	8.295918464660645
957	8.296089172363281
958	8.296235084533691
959	8.296355247497559
960	8.29648208618164
961	8.296582221984863
962	8.296561241149902
963	8.296701431274414
964	8.296833992004395
965	8.297000885009766
966	8.29707145690918
967	8.297138214111328
968	8.29731273651123
969	8.297354698181152
970	8.297449111938477
971	8.297513961791992
972	8.297696113586426
973	8.2978515625
974	8.297849655151367
975	8.297826766967773
976	8.297810554504395
977	8.297931671142578
978	8.29797649383545
979	8.298232078552246
980	8.298423767089844
981	8.298606872558594
982	8.298856735229492
983	8.299270629882812
984	8.299814224243164
985	8.300355911254883
986	8.300726890563965
987	8.301056861877441
988	8.301414489746094
989	8.301708221435547
990	8.301966667175293
991	8.301923751831055
992	8.301788330078125
993	8.301628112792969
994	8.301464080810547
995	8.301308631896973
996	8.300968170166016
997	8.300618171691895
998	8.300373077392578
999	8.30019474029541
1000	8.300085067749023


==> resources/dataset/adding_task/ligru_sor/dedh_epoch.txt <==
0	0.08076833188533783
1	0.06314632296562195
2	0.06694608926773071
3	0.07873211801052094
4	0.07308586686849594
5	0.06434252113103867
6	0.058229535818099976
7	0.0612059161067009
8	0.06070004776120186
9	0.06246039643883705
10	0.06216900050640106
11	0.058258578181266785
12	0.05692119896411896
13	0.05360350385308266
14	0.05380907654762268
15	0.06223081424832344
16	0.05925481766462326
17	0.06071234121918678
18	0.05806266516447067
19	0.05629628151655197
20	0.06411571800708771
21	0.05536384508013725
22	0.05660455301403999
23	0.05728021264076233
24	0.05670161172747612
25	0.05724864825606346
26	0.052211642265319824
27	0.05725843831896782
28	0.05849391594529152
29	0.05413074418902397
30	0.056113217025995255
31	0.05414891242980957
32	0.059714511036872864
33	0.055456291884183884
34	0.05631129443645477
35	0.06029747426509857
36	0.05643780156970024
37	0.05711475759744644
38	0.05675094574689865
39	0.05307759344577789
40	0.057489827275276184
41	0.053910065442323685
42	0.05565990135073662
43	0.060977235436439514
44	0.05287708342075348
45	0.05312657728791237
46	0.05401840806007385
47	0.05443839728832245
48	0.05333646759390831
49	0.05347738042473793
50	0.05604831129312515
51	0.057742662727832794
52	0.05233236774802208
53	0.05405518040060997
54	0.051738522946834564
55	0.0556529238820076
56	0.05746830999851227
57	0.053513407707214355
58	0.048932574689388275
59	0.05714485049247742
60	0.05503815785050392
61	0.056542642414569855
62	0.054196834564208984
63	0.0532420314848423
64	0.056922249495983124
65	0.05553238093852997
66	0.053759101778268814
67	0.054297689348459244
68	0.055210959166288376
69	0.057362738996744156
70	0.04974565654993057
71	0.055364787578582764
72	0.054474420845508575
73	0.051923297345638275
74	0.05179748684167862
75	0.053360991179943085
76	0.052532631903886795
77	0.056451380252838135
78	0.052611276507377625
79	0.054733820259571075
80	0.0548587329685688
81	0.056915123015642166
82	0.06026298180222511
83	0.056136272847652435
84	0.05651790276169777
85	0.057892899960279465
86	0.05846588686108589
87	0.04854975640773773
88	0.050134941935539246
89	0.05699129402637482
90	0.05454292893409729
91	0.052289530634880066
92	0.05412094295024872
93	0.055003710091114044
94	0.0546751469373703
95	0.05188082158565521
96	0.05331900343298912
97	0.05663066729903221
98	0.05604942888021469
99	0.05501038208603859
100	0.05412629246711731
101	0.05323139205574989
102	0.054335013031959534
103	0.05572222173213959
104	0.05127229541540146
105	0.05228381231427193
106	0.05545674264431
107	0.05354402959346771
108	0.05499200150370598
109	0.051566433161497116
110	0.053435880690813065
111	0.049720704555511475
112	0.05172882229089737
113	0.051829490810632706
114	0.052674420177936554
115	0.05299478396773338
116	0.053473975509405136
117	0.05268316715955734
118	0.05379365012049675
119	0.056953076273202896
120	0.053672026842832565
121	0.05517192557454109
122	0.05295513942837715
123	0.051986709237098694
124	0.05292031541466713
125	0.05380391329526901
126	0.05110121890902519
127	0.052321165800094604
128	0.05045417696237564
129	0.05062586069107056
130	0.05530537664890289
131	0.05867603048682213
132	0.0505584254860878
133	0.05538813769817352
134	0.0561104454100132
135	0.050127919763326645
136	0.05544792115688324
137	0.05759882181882858
138	0.05422965809702873
139	0.05523855239152908
140	0.05588557571172714
141	0.05380021780729294
142	0.05099737271666527
143	0.057833023369312286
144	0.05354102700948715
145	0.05168583244085312
146	0.05266496166586876
147	0.05236858129501343
148	0.04977281764149666
149	0.05700602009892464
150	0.057764336466789246
151	0.0553792379796505
152	0.052362777292728424
153	0.05256085842847824
154	0.05520469695329666
155	0.0546809658408165
156	0.052380818873643875
157	0.054578639566898346
158	0.04854343831539154
159	0.05221320316195488
160	0.054047033190727234
161	0.052440471947193146
162	0.056660789996385574
163	0.057821180671453476
164	0.05452904477715492
165	0.05347713455557823
166	0.06083959341049194
167	0.0532398596405983
168	0.052864398807287216
169	0.05272148177027702
170	0.05178054794669151
171	0.05317314714193344
172	0.05471373349428177
173	0.05151817947626114
174	0.053129322826862335
175	0.052111197263002396
176	0.053160157054662704
177	0.052909575402736664
178	0.05040787160396576
179	0.055742762982845306
180	0.04983844608068466
181	0.052948713302612305
182	0.053312476724386215
183	0.05587054416537285
184	0.04791297763586044
185	0.052171628922224045
186	0.049485210329294205
187	0.04846714437007904
188	0.05364850163459778
189	0.05231811851263046
190	0.04959798976778984
191	0.05391925945878029
192	0.05516604706645012
193	0.0538937970995903
194	0.050604723393917084
195	0.05192646011710167
196	0.054250843822956085
197	0.055072247982025146
198	0.05488453060388565
199	0.05354075878858566
200	0.050471238791942596
201	0.047163113951683044
202	0.052307408303022385
203	0.054226383566856384
204	0.050616662949323654
205	0.05314421281218529
206	0.050548285245895386
207	0.04954454302787781
208	0.05146476998925209
209	0.05073627829551697
210	0.049028970301151276
211	0.04776763543486595
212	0.049734920263290405
213	0.05466041713953018
214	0.054235782474279404
215	0.05228644981980324
216	0.04677246883511543
217	0.05119072273373604
218	0.04895992949604988
219	0.05505620315670967
220	0.05574529245495796
221	0.04917345568537712
222	0.05259917303919792
223	0.05026936158537865
224	0.050310004502534866
225	0.053092051297426224
226	0.05130523443222046
227	0.0522104874253273
228	0.051316093653440475
229	0.04828786849975586
230	0.049868904054164886
231	0.0536622554063797
232	0.05395742878317833
233	0.052855219691991806
234	0.0513489730656147
235	0.05192005634307861
236	0.049494002014398575
237	0.0517817921936512
238	0.051534075289964676
239	0.0523858405649662
240	0.046799562871456146
241	0.05528666824102402
242	0.05166374519467354
243	0.04803331196308136
244	0.05139255151152611
245	0.052106332033872604
246	0.048829879611730576
247	0.04947901517152786
248	0.05372286215424538
249	0.05263841897249222
250	0.04763378947973251
251	0.05366772040724754
252	0.05123269557952881
253	0.049589209258556366
254	0.04793162643909454
255	0.052423927932977676
256	0.0493859238922596
257	0.05142269656062126
258	0.05048486217856407
259	0.05535794049501419
260	0.04863623529672623
261	0.05016389116644859
262	0.04902276396751404
263	0.04851149022579193
264	0.05052274838089943
265	0.050541844218969345
266	0.04906313493847847
267	0.04765530675649643
268	0.047945860773324966
269	0.051312193274497986
270	0.04780983552336693
271	0.052172333002090454
272	0.04943922907114029
273	0.046038202941417694
274	0.05016256123781204
275	0.0509437695145607
276	0.05127738043665886
277	0.04992857575416565
278	0.05068774148821831
279	0.05186234787106514
280	0.049923356622457504
281	0.047702062875032425
282	0.05045347660779953
283	0.04816962778568268
284	0.04699067771434784
285	0.048967957496643066
286	0.04839245602488518
287	0.048802416771650314
288	0.04887160658836365
289	0.049714650958776474
290	0.05407830700278282
291	0.052906911820173264
292	0.050209689885377884
293	0.048332083970308304
294	0.0501534566283226
295	0.05095953494310379
296	0.05110090970993042
297	0.051249805837869644
298	0.053014203906059265
299	0.051166895776987076
300	0.05401194468140602
301	0.04878301918506622
302	0.051907140761613846
303	0.0505736842751503
304	0.05068304017186165
305	0.04597878456115723
306	0.05143633484840393
307	0.049127478152513504
308	0.0510769821703434
309	0.048995766788721085
310	0.051597848534584045
311	0.0507834292948246
312	0.05162889137864113
313	0.05200111120939255
314	0.04874204099178314
315	0.054820604622364044
316	0.048502713441848755
317	0.05222019925713539
318	0.049807772040367126
319	0.04882913455367088
320	0.05086417868733406
321	0.04811951890587807
322	0.04667504131793976
323	0.049684394150972366
324	0.049568019807338715
325	0.04824531823396683
326	0.04913923889398575
327	0.04768228158354759
328	0.051139794290065765
329	0.05019575357437134
330	0.04997403919696808
331	0.04911844804883003
332	0.04441522806882858
333	0.046509504318237305
334	0.04778559133410454
335	0.0504942387342453
336	0.04816562309861183
337	0.0482005812227726
338	0.050517067313194275
339	0.050883565098047256
340	0.047753605991601944
341	0.047381605952978134
342	0.04928235709667206
343	0.047190845012664795
344	0.049602728337049484
345	0.05012085288763046
346	0.048507820814847946
347	0.04775235429406166
348	0.04817929118871689
349	0.04996660724282265
350	0.04676207900047302
351	0.052929263561964035
352	0.0515892431139946
353	0.048568129539489746
354	0.05093451961874962
355	0.05321124941110611
356	0.05178773030638695
357	0.048206064850091934
358	0.0503472238779068
359	0.0506519190967083
360	0.0470745787024498
361	0.046982914209365845
362	0.05250241234898567
363	0.048259563744068146
364	0.04828890413045883
365	0.05299592390656471
366	0.051496878266334534
367	0.050473652780056
368	0.049210309982299805
369	0.05221192538738251
370	0.051970500499010086
371	0.053069695830345154
372	0.04945289343595505
373	0.050376877188682556
374	0.05041862651705742
375	0.0488300584256649
376	0.050168562680482864
377	0.05091176927089691
378	0.05494712293148041
379	0.0486387200653553
380	0.05101950466632843
381	0.04943851754069328
382	0.05061694607138634
383	0.05118357762694359
384	0.04839298129081726
385	0.047364845871925354
386	0.0506763681769371
387	0.049433283507823944
388	0.05240641534328461
389	0.05090831592679024
390	0.04691757261753082
391	0.05040208250284195
392	0.05130744352936745
393	0.050494853407144547
394	0.052187856286764145
395	0.05109824240207672
396	0.050614554435014725
397	0.05457757040858269
398	0.050266847014427185
399	0.05231814086437225
400	0.05050567537546158
401	0.04821278154850006
402	0.051895298063755035
403	0.049933988600969315
404	0.04678700864315033
405	0.05049268901348114
406	0.05052976682782173
407	0.049922358244657516
408	0.051849011331796646
409	0.05233950912952423
410	0.04929430037736893
411	0.05116947367787361
412	0.05188852921128273
413	0.04830484464764595
414	0.04779554530978203
415	0.05103308707475662
416	0.05325781926512718
417	0.04925534501671791
418	0.054265398532152176
419	0.05620952323079109
420	0.051375165581703186
421	0.05495718494057655
422	0.05136154964566231
423	0.051904529333114624
424	0.04830402135848999
425	0.052817218005657196
426	0.053552329540252686
427	0.05457485094666481
428	0.053195249289274216
429	0.05788733437657356
430	0.05127773806452751
431	0.05144539102911949
432	0.05532979220151901
433	0.05187886580824852
434	0.05297210440039635
435	0.0549405999481678
436	0.05353409796953201
437	0.056090716272592545
438	0.0504518523812294
439	0.05250341072678566
440	0.052945803850889206
441	0.05277639254927635
442	0.05468234792351723
443	0.04865002632141113
444	0.05513761192560196
445	0.050896622240543365
446	0.05301012471318245
447	0.05117902532219887
448	0.05354345589876175
449	0.055287644267082214
450	0.05672550946474075
451	0.04823923110961914
452	0.05417730659246445
453	0.055750224739313126
454	0.05397285521030426
455	0.053619567304849625
456	0.0515039898455143
457	0.05611016973853111
458	0.052161961793899536
459	0.05406126007437706
460	0.054377175867557526
461	0.054637446999549866
462	0.0534152090549469
463	0.04984566569328308
464	0.05461764708161354
465	0.05488868057727814
466	0.055532295256853104
467	0.05385369434952736
468	0.055819056928157806
469	0.054822761565446854
470	0.05171646550297737
471	0.05530441179871559
472	0.0546468049287796
473	0.05125442147254944
474	0.05373954400420189
475	0.05718780308961868
476	0.057976339012384415
477	0.05610373616218567
478	0.05398113653063774
479	0.060502585023641586
480	0.052997685968875885
481	0.05291334167122841
482	0.05516235902905464
483	0.05811130627989769
484	0.05303933471441269
485	0.0540650337934494
486	0.05503149330615997
487	0.056863054633140564
488	0.05933891236782074
489	0.05597228929400444
490	0.052414778620004654
491	0.058098919689655304
492	0.0567927211523056
493	0.05808960273861885
494	0.05878274142742157
495	0.0519886277616024
496	0.05274871736764908
497	0.05657893419265747
498	0.05835603177547455
499	0.05373597517609596
500	0.053905680775642395
501	0.05408364161849022
502	0.057332586497068405
503	0.05634765699505806
504	0.0566641166806221
505	0.05785439908504486
506	0.05554802343249321
507	0.053651243448257446
508	0.05365851894021034
509	0.05442780256271362
510	0.05879265442490578
511	0.05403413251042366
512	0.053977612406015396
513	0.05401565507054329
514	0.0573929101228714
515	0.05825239047408104
516	0.0584896020591259
517	0.05596880987286568
518	0.053429629653692245
519	0.05699113756418228
520	0.052143730223178864
521	0.05507873371243477
522	0.054548729211091995
523	0.0551389642059803
524	0.0571923665702343
525	0.059360381215810776
526	0.06037352234125137
527	0.05487364903092384
528	0.061822034418582916
529	0.054585959762334824
530	0.056585632264614105
531	0.05607185140252113
532	0.06006929650902748
533	0.054994724690914154
534	0.05405370146036148
535	0.06099693477153778
536	0.052527353167533875
537	0.05980120971798897
538	0.05532980337738991
539	0.05729597434401512
540	0.056629423052072525
541	0.05878809466958046
542	0.05666247755289078
543	0.0563574880361557
544	0.05942116677761078
545	0.061757929623126984
546	0.061525605618953705
547	0.05906231328845024
548	0.060362543910741806
549	0.05781133100390434
550	0.06131402775645256
551	0.06165340170264244
552	0.06005319207906723
553	0.054434094578027725
554	0.05979032814502716
555	0.056439027190208435
556	0.06075713038444519
557	0.0625031366944313
558	0.06015130877494812
559	0.058754436671733856
560	0.06570473313331604
561	0.05729111284017563
562	0.0600535050034523
563	0.05992644280195236
564	0.05928746610879898
565	0.05616966634988785
566	0.06073542311787605
567	0.059339411556720734
568	0.06098242849111557
569	0.057286884635686874
570	0.05807524919509888
571	0.06231842190027237
572	0.065477155148983
573	0.059854306280612946
574	0.06126444786787033
575	0.05776601657271385
576	0.0571308471262455
577	0.06254688650369644
578	0.06131916865706444
579	0.05920793116092682
580	0.06609051674604416
581	0.06184951961040497
582	0.06371046602725983
583	0.05790159851312637
584	0.06339192390441895
585	0.06178516894578934
586	0.05721550062298775
587	0.05969928950071335
588	0.06021029129624367
589	0.061837393790483475
590	0.05867426097393036
591	0.05980466306209564
592	0.059567078948020935
593	0.062478940933942795
594	0.06299915164709091
595	0.05947940796613693
596	0.06067998707294464
597	0.0647985190153122
598	0.06470108032226562
599	0.06292343884706497
600	0.06433259695768356
601	0.0638318657875061
602	0.06584751605987549
603	0.059549346566200256
604	0.06291777640581131
605	0.06237782537937164
606	0.05661548674106598
607	0.06309304386377335
608	0.06631851941347122
609	0.06212105229496956
610	0.06609285622835159
611	0.06465818732976913
612	0.06961644440889359
613	0.05992300808429718
614	0.06074075028300285
615	0.060176506638526917
616	0.05965885892510414
617	0.059848859906196594
618	0.060036055743694305
619	0.0623420812189579
620	0.0642143040895462
621	0.06389733403921127
622	0.056851744651794434
623	0.06395169347524643
624	0.06514719128608704
625	0.05806168168783188
626	0.061106618493795395
627	0.06266611814498901
628	0.06122945621609688
629	0.06537088751792908
630	0.06420287489891052
631	0.05893393233418465
632	0.06487764418125153
633	0.06566435843706131
634	0.06720849871635437
635	0.06470770388841629
636	0.0619233138859272
637	0.06430719792842865
638	0.054391589015722275
639	0.05937819555401802
640	0.06221749633550644
641	0.06790617108345032
642	0.06609649211168289
643	0.07005628198385239
644	0.06377151608467102
645	0.06490131467580795
646	0.06404852867126465
647	0.06461181491613388
648	0.06879819929599762
649	0.06657100468873978
650	0.06556147336959839
651	0.0643506571650505
652	0.06073823198676109
653	0.06398431211709976
654	0.06267932057380676
655	0.06435959041118622
656	0.05869017541408539
657	0.06308252364397049
658	0.06839771568775177
659	0.07043559849262238
660	0.06600559502840042
661	0.06643179804086685
662	0.06550601124763489
663	0.06301534175872803
664	0.06312237679958344
665	0.06444252282381058
666	0.06539987027645111
667	0.06822643429040909
668	0.0652359202504158
669	0.06148340553045273
670	0.06418956071138382
671	0.06586755067110062
672	0.06552541255950928
673	0.06563372164964676
674	0.06760913878679276
675	0.06529464572668076
676	0.06988292187452316
677	0.061869364231824875
678	0.0669257789850235
679	0.06457290053367615
680	0.0686597228050232
681	0.06824661046266556
682	0.07055909931659698
683	0.062416478991508484
684	0.06550236791372299
685	0.06345289200544357
686	0.0694936066865921
687	0.06556461751461029
688	0.06772715598344803
689	0.06437066197395325
690	0.06516434997320175
691	0.06559726595878601
692	0.06055067107081413
693	0.06631720811128616
694	0.0628899410367012
695	0.0647735670208931
696	0.06887412071228027
697	0.06230990216135979
698	0.06252165883779526
699	0.0658908262848854
700	0.06755845993757248
701	0.0700509175658226
702	0.06939662992954254
703	0.06936772167682648
704	0.06727573275566101
705	0.07121822983026505
706	0.06596953421831131
707	0.07079552114009857
708	0.06500014662742615
709	0.06514131277799606
710	0.06361185014247894
711	0.06615657359361649
712	0.06459067016839981
713	0.06454762816429138
714	0.0655549094080925
715	0.06460127234458923
716	0.06675449013710022
717	0.07198724150657654
718	0.06466683000326157
719	0.06408321112394333
720	0.07102195173501968
721	0.06542491912841797
722	0.07002563029527664
723	0.06712856888771057
724	0.0740860104560852
725	0.06229044497013092
726	0.06591259688138962
727	0.06222359836101532
728	0.06551766395568848
729	0.06885920464992523
730	0.06871133297681808
731	0.06854313611984253
732	0.06663896888494492
733	0.0663788691163063
734	0.06718876212835312
735	0.0679192766547203
736	0.06978129595518112
737	0.06652259081602097
738	0.07308550179004669
739	0.06880832463502884
740	0.06888165324926376
741	0.06398210674524307
742	0.0701877623796463
743	0.06755275279283524
744	0.07161836326122284
745	0.07179450243711472
746	0.0633130669593811
747	0.06419867277145386
748	0.06902609020471573
749	0.06921534240245819
750	0.06944742798805237
751	0.06836164742708206
752	0.06905695796012878
753	0.07002418488264084
754	0.06602443754673004
755	0.06478492170572281
756	0.07048960030078888
757	0.0711708515882492
758	0.06836935132741928
759	0.0659562423825264
760	0.07160229980945587
761	0.06806521117687225
762	0.06871991604566574
763	0.06937362253665924
764	0.0707700252532959
765	0.07350505888462067
766	0.07072977721691132
767	0.07081418484449387
768	0.0680062472820282
769	0.07054843008518219
770	0.06637914478778839
771	0.06811796128749847
772	0.06668208539485931
773	0.060496870428323746
774	0.06840120255947113
775	0.06769286841154099
776	0.06741172075271606
777	0.06294330209493637
778	0.07068862020969391
779	0.06798633933067322
780	0.06760019809007645
781	0.06476559489965439
782	0.06912039965391159
783	0.0680294930934906
784	0.0680607333779335
785	0.07236865907907486
786	0.06633038073778152
787	0.07027368992567062
788	0.06461139768362045
789	0.0689980760216713
790	0.06874925643205643
791	0.0701795294880867
792	0.06562849134206772
793	0.06720960885286331
794	0.07042904943227768
795	0.06770531833171844
796	0.06874740123748779
797	0.06835732609033585
798	0.06843501329421997
799	0.06284593790769577
800	0.06293854117393494
801	0.06489387154579163
802	0.06815288215875626
803	0.06835205852985382
804	0.06396042555570602
805	0.06826657056808472
806	0.06839767843484879
807	0.0725022554397583
808	0.06765609979629517
809	0.06506829708814621
810	0.06653626263141632
811	0.06378905475139618
812	0.07226111739873886
813	0.06629917770624161
814	0.06655847281217575
815	0.06399665772914886
816	0.06634702533483505
817	0.06494225561618805
818	0.06917058676481247
819	0.06597936898469925
820	0.06340064108371735
821	0.06430485099554062
822	0.06740027666091919
823	0.07043441385030746
824	0.0656934455037117
825	0.06635057181119919
826	0.07122334092855453
827	0.06604896485805511
828	0.06358200311660767
829	0.06411442160606384
830	0.06734392046928406
831	0.06897447258234024
832	0.0651843249797821
833	0.07230585813522339
834	0.06506578624248505
835	0.06691941618919373
836	0.06559146195650101
837	0.0620901957154274
838	0.07206904888153076
839	0.06401781737804413
840	0.0655483528971672
841	0.06604116410017014
842	0.0648796334862709
843	0.06642919033765793
844	0.059897806495428085
845	0.0669076070189476
846	0.0660039559006691
847	0.06545691192150116
848	0.07131568342447281
849	0.07035098224878311
850	0.06662207841873169
851	0.06998760253190994
852	0.06947361677885056
853	0.07018184661865234
854	0.06786505877971649
855	0.06393823772668839
856	0.06676063686609268
857	0.06624002754688263
858	0.0707436054944992
859	0.06392006576061249
860	0.06255374848842621
861	0.06458647549152374
862	0.0681440606713295
863	0.06979326903820038
864	0.06495445221662521
865	0.063969187438488
866	0.06814058125019073
867	0.06741943955421448
868	0.06621537357568741
869	0.06431353837251663
870	0.07291100919246674
871	0.06480079889297485
872	0.06478980928659439
873	0.06640873104333878
874	0.06522511690855026
875	0.06688760221004486
876	0.06446482241153717
877	0.0639294981956482
878	0.06769954413175583
879	0.06472893804311752
880	0.06631913036108017
881	0.05856464430689812
882	0.0636093020439148
883	0.06768704205751419
884	0.06346310675144196
885	0.06843548268079758
886	0.06686081737279892
887	0.0682695060968399
888	0.0657048225402832
889	0.062003444880247116
890	0.06427847594022751
891	0.06550613045692444
892	0.06454035639762878
893	0.066268689930439
894	0.0670267790555954
895	0.06647307425737381
896	0.0690067857503891
897	0.06278485804796219
898	0.0655905082821846
899	0.06331216543912888
900	0.06428463757038116
901	0.06501968950033188
902	0.06468980014324188
903	0.07070128619670868
904	0.07023835182189941
905	0.06919528543949127
906	0.06820232421159744
907	0.0652451366186142
908	0.06496230512857437
909	0.06846577674150467
910	0.06214017793536186
911	0.06482303142547607
912	0.06270884722471237
913	0.06890241801738739
914	0.06541295349597931
915	0.07021211832761765
916	0.0654899924993515
917	0.06750816851854324
918	0.06449076533317566
919	0.0684475302696228
920	0.06726272404193878
921	0.06775537133216858
922	0.06419949978590012
923	0.06005560979247093
924	0.07154718041419983
925	0.06387865543365479
926	0.06288880109786987
927	0.0627051368355751
928	0.06571052223443985
929	0.06558755785226822
930	0.06617448478937149
931	0.06450631469488144
932	0.06520035117864609
933	0.06615325808525085
934	0.06277581304311752
935	0.07322805374860764
936	0.06850064545869827
937	0.06834595650434494
938	0.06569322198629379
939	0.06736065447330475
940	0.06742636859416962
941	0.06665143370628357
942	0.06714503467082977
943	0.07251675426959991
944	0.06941132992506027
945	0.06876729428768158
946	0.06224905326962471
947	0.06691556423902512
948	0.06644397974014282
949	0.06795866042375565
950	0.06688527017831802
951	0.07089618593454361
952	0.07233935594558716
953	0.06671301275491714
954	0.07135365903377533
955	0.06690161675214767
956	0.06754709035158157
957	0.06682942807674408
958	0.07526198774576187
959	0.0691027045249939
960	0.07012370228767395
961	0.07036295533180237
962	0.06426730006933212
963	0.06489690393209457
964	0.06518097221851349
965	0.06689675897359848
966	0.06266319751739502
967	0.06659054011106491
968	0.06830021739006042
969	0.06545387208461761
970	0.06754682213068008
971	0.06757072359323502
972	0.06643263250589371
973	0.06864900887012482
974	0.0754774659872055
975	0.07033637911081314
976	0.06498157232999802
977	0.07039269059896469
978	0.06904978305101395
979	0.07241081446409225
980	0.07762650400400162
981	0.06567863374948502
982	0.06497551500797272
983	0.06941914558410645
984	0.06676317006349564
985	0.06814843416213989
986	0.07304447889328003
987	0.06644827127456665
988	0.06547195464372635
989	0.0703549012541771
990	0.06269725412130356
991	0.07081899791955948
992	0.06511981785297394
993	0.07205834984779358
994	0.06840139627456665
995	0.06559485197067261
996	0.07182583957910538
997	0.06820103526115417
998	0.07100744545459747
999	0.06761238723993301
1000 0.06196963042020798

==> resources/dataset/adding_task/ligru_sor/lambda_epoch.txt <==
0	5.527451515197754
1	5.568970203399658
2	5.5745134353637695
3	5.6310811042785645
4	5.580165386199951
5	5.604860782623291
6	5.592541217803955
7	5.571479320526123
8	5.64454460144043
9	5.715837478637695
10	5.768784523010254
11	5.773508548736572
12	5.75876522064209
13	5.829424858093262
14	5.892010688781738
15	5.947589874267578
16	5.991647243499756
17	6.032787322998047
18	6.027623653411865
19	6.086724758148193
20	6.153097152709961
21	6.169116020202637
22	6.218846797943115
23	6.2655181884765625
24	6.232851505279541
25	6.224292755126953
26	6.2285895347595215
27	6.249995708465576
28	6.2415618896484375
29	6.263804912567139
30	6.1944355964660645
31	6.232540607452393
32	6.2368879318237305
33	6.1829938888549805
34	6.12705135345459
35	6.189168930053711
36	6.171576976776123
37	6.174559593200684
38	6.157717227935791
39	6.157836437225342
40	6.099250316619873
41	6.072506427764893
42	6.05609655380249
43	6.016468524932861
44	6.015420436859131
45	5.965749263763428
46	5.938418388366699
47	5.915170669555664
48	5.892145156860352
49	5.891552925109863
50	5.818927764892578
51	5.824913501739502
52	5.770002365112305
53	5.733725070953369
54	5.7150373458862305
55	5.648799419403076
56	5.6209797859191895
57	5.561712265014648
58	5.554228782653809
59	5.498722553253174
60	5.4706549644470215
61	5.463074684143066
62	5.418355464935303
63	5.3965582847595215
64	5.379672050476074
65	5.332814693450928
66	5.3425092697143555
67	5.286367893218994
68	5.2728071212768555
69	5.2415337562561035
70	5.175996780395508
71	5.182135581970215
72	5.16998291015625
73	5.185051918029785
74	5.1800103187561035
75	5.21309757232666
76	5.213677406311035
77	5.219010829925537
78	5.249297618865967
79	5.228819370269775
80	5.209152698516846
81	5.240352630615234
82	5.265542507171631
83	5.268263816833496
84	5.24850606918335
85	5.271795272827148
86	5.269314289093018
87	5.200532913208008
88	5.238679885864258
89	5.207707405090332
90	5.218377590179443
91	5.178762912750244
92	5.19188928604126
93	5.154509544372559
94	5.168778419494629
95	5.1299614906311035
96	5.108119487762451
97	5.106283664703369
98	5.108479022979736
99	5.082361698150635
100	5.095988750457764
101	5.098569869995117
102	5.085565090179443
103	5.068661689758301
104	5.073610305786133
105	5.076413154602051
106	5.069896221160889
107	5.055243968963623
108	5.071159362792969
109	5.07655143737793
110	5.0961222648620605
111	5.104597568511963
112	5.128706932067871
113	5.126028060913086
114	5.124454021453857
115	5.1211018562316895
116	5.14028787612915
117	5.113413333892822
118	5.108343601226807
119	5.117542266845703
120	5.109816074371338
121	5.1284074783325195
122	5.131516456604004
123	5.152840614318848
124	5.134153842926025
125	5.143094062805176
126	5.1346211433410645
127	5.1366729736328125
128	5.137894630432129
129	5.128751754760742
130	5.138665676116943
131	5.129000186920166
132	5.1565704345703125
133	5.126251697540283
134	5.1237263679504395
135	5.14385986328125
136	5.13510799407959
137	5.169570446014404
138	5.154582977294922
139	5.147945404052734
140	5.134558200836182
141	5.120795249938965
142	5.1413373947143555
143	5.108508586883545
144	5.102579116821289
145	5.093715190887451
146	5.086330890655518
147	5.075597763061523
148	5.067800998687744
149	5.0693678855896
150	5.027797222137451
151	5.026336669921875
152	5.020247936248779
153	5.026858329772949
154	5.006096839904785
155	4.996068000793457
156	4.995533466339111
157	4.986330509185791
158	4.983989715576172
159	4.980655670166016
160	4.978365898132324
161	4.996710777282715
162	5.004731178283691
163	5.0028276443481445
164	5.016404628753662
165	5.0211687088012695
166	5.054140090942383
167	5.062748432159424
168	5.059877395629883
169	5.055761814117432
170	5.0536017417907715
171	5.042217254638672
172	5.06309175491333
173	5.058438777923584
174	5.063413619995117
175	5.08695125579834
176	5.074093818664551
177	5.069117546081543
178	5.062336444854736
179	5.087033748626709
180	5.109761714935303
181	5.105191230773926
182	5.1272101402282715
183	5.148181438446045
184	5.134834289550781
185	5.162693500518799
186	5.170465469360352
187	5.182424068450928
188	5.2027459144592285
189	5.211327075958252
190	5.206721305847168
191	5.2387166023254395
192	5.242839336395264
193	5.247683048248291
194	5.256543159484863
195	5.2632622718811035
196	5.27907657623291
197	5.25930118560791
198	5.244173049926758
199	5.244381427764893
200	5.227178573608398
201	5.2282915115356445
202	5.221108436584473
203	5.22694206237793
204	5.235435962677002
205	5.266375541687012
206	5.239943981170654
207	5.248806953430176
208	5.244383811950684
209	5.277966022491455
210	5.251779556274414
211	5.233020305633545
212	5.228308200836182
213	5.233880519866943
214	5.211684703826904
215	5.195099353790283
216	5.204530239105225
217	5.209077835083008
218	5.204562187194824
219	5.213438034057617
220	5.222786903381348
221	5.238816738128662
222	5.231573581695557
223	5.236509799957275
224	5.243791103363037
225	5.255239009857178
226	5.26279354095459
227	5.275887966156006
228	5.273028373718262
229	5.267100811004639
230	5.271782875061035
231	5.274449825286865
232	5.2831573486328125
233	5.272799491882324
234	5.278674602508545
235	5.276946067810059
236	5.266932010650635
237	5.290395736694336
238	5.29876184463501
239	5.309958457946777
240	5.327385425567627
241	5.347610950469971
242	5.366347789764404
243	5.371711730957031
244	5.395908832550049
245	5.418566703796387
246	5.410213470458984
247	5.417698383331299
248	5.449944972991943
249	5.425662517547607
250	5.4141082763671875
251	5.4120259284973145
252	5.393538475036621
253	5.365190029144287
254	5.355097770690918
255	5.344982147216797
256	5.321542739868164
257	5.298895359039307
258	5.292389869689941
259	5.284949779510498
260	5.275628566741943
261	5.296060562133789
262	5.311196327209473
263	5.298614025115967
264	5.312285423278809
265	5.291659832000732
266	5.319393634796143
267	5.336809158325195
268	5.362496376037598
269	5.384571075439453
270	5.395184516906738
271	5.427262783050537
272	5.473058223724365
273	5.47835111618042
274	5.491921424865723
275	5.465824604034424
276	5.472072124481201
277	5.4845685958862305
278	5.47938346862793
279	5.4896674156188965
280	5.4649763107299805
281	5.467158317565918
282	5.444666385650635
283	5.434953689575195
284	5.433079242706299
285	5.441518306732178
286	5.430156707763672
287	5.4347405433654785
288	5.420767784118652
289	5.416012763977051
290	5.390003204345703
291	5.396762371063232
292	5.417141914367676
293	5.4132609367370605
294	5.425939083099365
295	5.436136245727539
296	5.423117160797119
297	5.4458770751953125
298	5.486572265625
299	5.474096775054932
300	5.479416370391846
301	5.48356819152832
302	5.498709678649902
303	5.510734558105469
304	5.508105278015137
305	5.526759624481201
306	5.537177085876465
307	5.546093940734863
308	5.549276351928711
309	5.557535171508789
310	5.555279731750488
311	5.544336318969727
312	5.561175346374512
313	5.571921348571777
314	5.599165439605713
315	5.6000590324401855
316	5.613414764404297
317	5.632457733154297
318	5.601582050323486
319	5.592998504638672
320	5.5859856605529785
321	5.553431034088135
322	5.554109573364258
323	5.574413299560547
324	5.51500129699707
325	5.5093159675598145
326	5.507004261016846
327	5.516902923583984
328	5.495565414428711
329	5.515926837921143
330	5.481836795806885
331	5.492770671844482
332	5.475602626800537
333	5.474066257476807
334	5.4962639808654785
335	5.484802722930908
336	5.512068748474121
337	5.470055103302002
338	5.522748947143555
339	5.497957229614258
340	5.497167110443115
341	5.47265625
342	5.5103912353515625
343	5.4821624755859375
344	5.491027355194092
345	5.528882026672363
346	5.524982452392578
347	5.512434005737305
348	5.546703815460205
349	5.527446269989014
350	5.548022747039795
351	5.557478904724121
352	5.527498245239258
353	5.571516036987305
354	5.598902702331543
355	5.59833288192749
356	5.597617149353027
357	5.604557514190674
358	5.588724613189697
359	5.579763889312744
360	5.581342697143555
361	5.591630458831787
362	5.5364203453063965
363	5.558231353759766
364	5.533555030822754
365	5.5211358070373535
366	5.517689228057861
367	5.501545429229736
368	5.512352466583252
369	5.497908115386963
370	5.506153583526611
371	5.511817455291748
372	5.525646686553955
373	5.523565292358398
374	5.519142150878906
375	5.502769470214844
376	5.528153419494629
377	5.526634216308594
378	5.5125017166137695
379	5.527622699737549
380	5.518063068389893
381	5.501413822174072
382	5.49194860458374
383	5.4792256355285645
384	5.462899208068848
385	5.468838214874268
386	5.459670066833496
387	5.438713550567627
388	5.4424357414245605
389	5.460541248321533
390	5.452060699462891
391	5.444068908691406
392	5.432817459106445
393	5.429886817932129
394	5.409818649291992
395	5.429936408996582
396	5.412982940673828
397	5.425010681152344
398	5.446106433868408
399	5.445047855377197
400	5.452389717102051
401	5.425100803375244
402	5.443233013153076
403	5.451717376708984
404	5.445243835449219
405	5.44400691986084
406	5.447410583496094
407	5.447223663330078
408	5.466761112213135
409	5.4606852531433105
410	5.4742350578308105
411	5.4952898025512695
412	5.51033353805542
413	5.522676944732666
414	5.546201229095459
415	5.524585723876953
416	5.536435127258301
417	5.541472911834717
418	5.542367458343506
419	5.535243988037109
420	5.532808780670166
421	5.557243347167969
422	5.515445709228516
423	5.5319623947143555
424	5.541794776916504
425	5.53623104095459
426	5.529842853546143
427	5.544863224029541
428	5.5087080001831055
429	5.5318379402160645
430	5.525177478790283
431	5.531442642211914
432	5.528781890869141
433	5.544241905212402
434	5.549909591674805
435	5.551304340362549
436	5.547293663024902
437	5.562513828277588
438	5.566625118255615
439	5.5945305824279785
440	5.582368850708008
441	5.587206840515137
442	5.603995323181152
443	5.590111255645752
444	5.599373817443848
445	5.601884365081787
446	5.587416172027588
447	5.613917350769043
448	5.605819225311279
449	5.612544059753418
450	5.6346940994262695
451	5.633959770202637
452	5.64720344543457
453	5.65800142288208
454	5.696272850036621
455	5.690683841705322
456	5.703197956085205
457	5.724786758422852
458	5.731960296630859
459	5.74962043762207
460	5.759339332580566
461	5.745673179626465
462	5.767617225646973
463	5.765376567840576
464	5.762783050537109
465	5.790159702301025
466	5.783715724945068
467	5.7750444412231445
468	5.789770126342773
469	5.793975830078125
470	5.791123390197754
471	5.773194789886475
472	5.779693603515625
473	5.748624801635742
474	5.74645471572876
475	5.741769790649414
476	5.743666648864746
477	5.74351167678833
478	5.740011215209961
479	5.786306381225586
480	5.791870594024658
481	5.833052158355713
482	5.83752965927124
483	5.876234531402588
484	5.870777606964111
485	5.894130229949951
486	5.892516136169434
487	5.886041164398193
488	5.873572826385498
489	5.906701564788818
490	5.907856464385986
491	5.894804000854492
492	5.8933491706848145
493	5.896017074584961
494	5.895876407623291
495	5.883539199829102
496	5.868661880493164
497	5.892972469329834
498	5.876809597015381
499	5.874453544616699
500	5.883947372436523
501	5.89919900894165
502	5.894041061401367
503	5.8645830154418945
504	5.879431247711182
505	5.862166404724121
506	5.850122451782227
507	5.869359970092773
508	5.8729329109191895
509	5.882414817810059
510	5.863374710083008
511	5.898617267608643
512	5.922451019287109
513	5.908426761627197
514	5.914484024047852
515	5.902868270874023
516	5.909149646759033
517	5.915887355804443
518	5.895488262176514
519	5.880588054656982
520	5.886528491973877
521	5.903838157653809
522	5.922876358032227
523	5.914933204650879
524	5.911526679992676
525	5.9197773933410645
526	5.903825283050537
527	5.893764495849609
528	5.898772239685059
529	5.885560989379883
530	5.9133429527282715
531	5.882692337036133
532	5.881563663482666
533	5.865734100341797
534	5.879206657409668
535	5.889697074890137
536	5.846956729888916
537	5.853075981140137
538	5.835531711578369
539	5.818959712982178
540	5.775299549102783
541	5.809197425842285
542	5.759129524230957
543	5.7897844314575195
544	5.753345489501953
545	5.754543781280518
546	5.78056526184082
547	5.767427921295166
548	5.745701313018799
549	5.776515007019043
550	5.722835063934326
551	5.744266510009766
552	5.737565040588379
553	5.710092544555664
554	5.7199273109436035
555	5.708522319793701
556	5.722115516662598
557	5.704319000244141
558	5.6990532875061035
559	5.714385032653809
560	5.696460247039795
561	5.670339107513428
562	5.662919044494629
563	5.65238618850708
564	5.612170696258545
565	5.633086681365967
566	5.627671718597412
567	5.6216721534729
568	5.598591327667236
569	5.6012372970581055
570	5.612781524658203
571	5.605962753295898
572	5.623225688934326
573	5.610177993774414
574	5.614108085632324
575	5.6122212409973145
576	5.63037633895874
577	5.624944686889648
578	5.662752628326416
579	5.659636497497559
580	5.6909871101379395
581	5.689510345458984
582	5.694868087768555
583	5.710023880004883
584	5.728967666625977
585	5.711718559265137
586	5.7359466552734375
587	5.760734558105469
588	5.76470947265625
589	5.765976905822754
590	5.774807929992676
591	5.790563106536865
592	5.783204078674316
593	5.781253814697266
594	5.779891014099121
595	5.741767883300781
596	5.751522064208984
597	5.759397029876709
598	5.7550201416015625
599	5.710428714752197
600	5.712855339050293
601	5.721843242645264
602	5.713594436645508
603	5.698760986328125
604	5.713259696960449
605	5.708996772766113
606	5.739201545715332
607	5.7115983963012695
608	5.711329936981201
609	5.720144271850586
610	5.744232177734375
611	5.720848560333252
612	5.736137390136719
613	5.751638412475586
614	5.749355792999268
615	5.762368202209473
616	5.740020751953125
617	5.75393009185791
618	5.758021354675293
619	5.755239486694336
620	5.735003471374512
621	5.748045444488525
622	5.723827362060547
623	5.75424861907959
624	5.750603199005127
625	5.724119186401367
626	5.728127479553223
627	5.737260818481445
628	5.750495433807373
629	5.74822998046875
630	5.695894718170166
631	5.732967376708984
632	5.702614784240723
633	5.722720146179199
634	5.7207932472229
635	5.7048115730285645
636	5.738274097442627
637	5.730463027954102
638	5.759858131408691
639	5.753143787384033
640	5.746624946594238
641	5.768070220947266
642	5.736692428588867
643	5.7424211502075195
644	5.749249458312988
645	5.788915157318115
646	5.8156633377075195
647	5.779644012451172
648	5.79935884475708
649	5.799971580505371
650	5.813316822052002
651	5.815241813659668
652	5.796119213104248
653	5.776432037353516
654	5.794708728790283
655	5.790131568908691
656	5.7752485275268555
657	5.780930042266846
658	5.794223308563232
659	5.776651382446289
660	5.786252498626709
661	5.796710014343262
662	5.80475378036499
663	5.822991371154785
664	5.804501533508301
665	5.811061859130859
666	5.834897041320801
667	5.817488670349121
668	5.815239906311035
669	5.805785655975342
670	5.808610916137695
671	5.799493312835693
672	5.8055949211120605
673	5.810243606567383
674	5.805183410644531
675	5.820461750030518
676	5.82658576965332
677	5.839442253112793
678	5.855981826782227
679	5.845262050628662
680	5.876425266265869
681	5.88598108291626
682	5.9169135093688965
683	5.939872741699219
684	5.910317897796631
685	5.937455654144287
686	5.931056499481201
687	5.986794948577881
688	5.94318962097168
689	5.949318885803223
690	5.977011203765869
691	6.012787342071533
692	6.003012657165527
693	6.003696441650391
694	5.990962505340576
695	6.0047125816345215
696	6.051275253295898
697	6.052400588989258
698	6.0716118812561035
699	6.073061943054199
700	6.099177837371826
701	6.121115684509277
702	6.142736911773682
703	6.133230209350586
704	6.182119369506836
705	6.168094158172607
706	6.203719139099121
707	6.181665897369385
708	6.181690692901611
709	6.175233840942383
710	6.171439170837402
711	6.184466361999512
712	6.15950345993042
713	6.15117073059082
714	6.1663899421691895
715	6.163854598999023
716	6.152397155761719
717	6.152626037597656
718	6.180632591247559
719	6.152322769165039
720	6.148706912994385
721	6.123517990112305
722	6.109548568725586
723	6.124443054199219
724	6.094081878662109
725	6.13494348526001
726	6.1041412353515625
727	6.098075866699219
728	6.086170196533203
729	6.06924295425415
730	6.075562477111816
731	6.065608978271484
732	6.034650802612305
733	6.032700538635254
734	6.027871608734131
735	6.023838043212891
736	6.017630577087402
737	6.011980056762695
738	6.059296607971191
739	6.052690505981445
740	6.057368278503418
741	6.059293270111084
742	6.068450927734375
743	6.0629072189331055
744	6.067324161529541
745	6.068655967712402
746	6.049980163574219
747	6.004492282867432
748	6.054967880249023
749	6.065650463104248
750	6.076239585876465
751	6.073472499847412
752	6.093820095062256
753	6.080144882202148
754	6.093589782714844
755	6.078592777252197
756	6.07591438293457
757	6.097886085510254
758	6.11578369140625
759	6.111093997955322
760	6.111452579498291
761	6.118446350097656
762	6.094780921936035
763	6.081768989562988
764	6.0982255935668945
765	6.101500034332275
766	6.111908435821533
767	6.095116138458252
768	6.123691558837891
769	6.132145881652832
770	6.1828694343566895
771	6.205326557159424
772	6.249698638916016
773	6.268624305725098
774	6.272846221923828
775	6.26843786239624
776	6.2917890548706055
777	6.306127548217773
778	6.285082817077637
779	6.308720111846924
780	6.294386386871338
781	6.299715995788574
782	6.260309219360352
783	6.3031744956970215
784	6.314002513885498
785	6.271373271942139
786	6.2781662940979
787	6.260244369506836
788	6.245001316070557
789	6.223085403442383
790	6.245593070983887
791	6.280238151550293
792	6.242351531982422
793	6.276486396789551
794	6.307723522186279
795	6.302096366882324
796	6.299895286560059
797	6.288756370544434
798	6.300398826599121
799	6.328768253326416
800	6.333746910095215
801	6.342092037200928
802	6.3323822021484375
803	6.354450225830078
804	6.331831932067871
805	6.327486038208008
806	6.347963333129883
807	6.321408271789551
808	6.32126522064209
809	6.302398204803467
810	6.287802219390869
811	6.29563570022583
812	6.311213493347168
813	6.279140472412109
814	6.291218280792236
815	6.311955451965332
816	6.322743892669678
817	6.350810527801514
818	6.319777488708496
819	6.350039482116699
820	6.324252128601074
821	6.332782745361328
822	6.3452534675598145
823	6.350757122039795
824	6.363276958465576
825	6.323449611663818
826	6.324376106262207
827	6.31269645690918
828	6.330243110656738
829	6.320803642272949
830	6.297047138214111
831	6.278611183166504
832	6.253232479095459
833	6.2050676345825195
834	6.229406356811523
835	6.217929840087891
836	6.202849388122559
837	6.205192565917969
838	6.202178478240967
839	6.1845245361328125
840	6.177090167999268
841	6.192802429199219
842	6.162404537200928
843	6.1666460037231445
844	6.1414794921875
845	6.181074619293213
846	6.12330436706543
847	6.167924880981445
848	6.181919097900391
849	6.159890174865723
850	6.172107696533203
851	6.156516075134277
852	6.14522123336792
853	6.123602390289307
854	6.120119094848633
855	6.151588439941406
856	6.114552974700928
857	6.120640754699707
858	6.097078323364258
859	6.14286470413208
860	6.1349897384643555
861	6.1498236656188965
862	6.1083455085754395
863	6.142716884613037
864	6.118642330169678
865	6.113501071929932
866	6.0822248458862305
867	6.082334995269775
868	6.074649333953857
869	6.052872180938721
870	6.058564186096191
871	6.069866180419922
872	6.0454583168029785
873	6.054347038269043
874	6.115884780883789
875	6.064945697784424
876	6.059391975402832
877	6.102272033691406
878	6.05812931060791
879	6.081403732299805
880	6.073195457458496
881	6.0490264892578125
882	6.047887325286865
883	6.02971076965332
884	6.029837131500244
885	5.997292995452881
886	6.0042877197265625
887	5.981246471405029
888	5.982019901275635
889	5.999885559082031
890	5.991069316864014
891	5.957759857177734
892	5.954864025115967
893	5.970195770263672
894	5.9860663414001465
895	5.978078842163086
896	6.0129780769348145
897	6.013885021209717
898	6.011402606964111
899	6.0236077308654785
900	6.049751281738281
901	6.040631294250488
902	6.056375026702881
903	6.05074405670166
904	6.054688453674316
905	6.063511848449707
906	6.085241317749023
907	6.0310163497924805
908	6.060567378997803
909	6.068604946136475
910	6.040762901306152
911	6.056529998779297
912	6.087920188903809
913	6.064455509185791
914	6.1373066902160645
915	6.107259273529053
916	6.1059980392456055
917	6.1271257400512695
918	6.118121147155762
919	6.131897926330566
920	6.1080827713012695
921	6.107240200042725
922	6.087685585021973
923	6.087952613830566
924	6.095505714416504
925	6.079192161560059
926	6.083897590637207
927	6.09354305267334
928	6.114539623260498
929	6.102931976318359
930	6.167247295379639
931	6.16061544418335
932	6.2125630378723145
933	6.17587947845459
934	6.224195957183838
935	6.238074779510498
936	6.212308406829834
937	6.236281871795654
938	6.195235252380371
939	6.200786590576172
940	6.20966911315918
941	6.235285758972168
942	6.2338337898254395
943	6.239798069000244
944	6.176145553588867
945	6.200757026672363
946	6.202178001403809
947	6.194247245788574
948	6.170296669006348
949	6.170914173126221
950	6.175091743469238
951	6.1561994552612305
952	6.160661220550537
953	6.161175727844238
954	6.148105621337891
955	6.13809871673584
956	6.125143051147461
957	6.1150102615356445
958	6.122232437133789
959	6.138481140136719
960	6.109695911407471
961	6.111398696899414
962	6.143670558929443
963	6.146658420562744
964	6.117471218109131
965	6.099050045013428
966	6.079030513763428
967	6.060387134552002
968	6.051186561584473
969	6.045415878295898
970	6.006450176239014
971	5.996743679046631
972	6.033787727355957
973	6.011560440063477
974	6.034816265106201
975	5.98933219909668
976	5.980232238769531
977	6.001949787139893
978	5.990851879119873
979	6.021155834197998
980	5.989044666290283
981	6.009408950805664
982	6.027061462402344
983	6.050601959228516
984	6.084395885467529
985	6.128982067108154
986	6.145514011383057
987	6.149445533752441
988	6.186865329742432
989	6.193591117858887
990	6.206180095672607
991	6.248578071594238
992	6.28131628036499
993	6.262983322143555
994	6.305365562438965
995	6.298478603363037
996	6.271911144256592
997	6.301879405975342
998	6.284614562988281
999	6.304248332977295
1000	6.279557704925537

==> resources/dataset/adding_task/ligru_sor/loss_epoch.txt <==
0	0.39061880111694336
1	0.2382575273513794
2	0.25855642557144165
3	0.3527149558067322
4	0.30641698837280273
5	0.25637364387512207
6	0.2232292890548706
7	0.23270519077777863
8	0.22774945199489594
9	0.23953886330127716
10	0.24005766212940216
11	0.21095795929431915
12	0.21310216188430786
13	0.18124273419380188
14	0.17339174449443817
15	0.23005416989326477
16	0.22037966549396515
17	0.21520821750164032
18	0.2004711776971817
19	0.1890336126089096
20	0.24984946846961975
21	0.18601581454277039
22	0.18955980241298676
23	0.19827988743782043
24	0.1799318939447403
25	0.1926179826259613
26	0.16794387996196747
27	0.18452651798725128
28	0.1966610699892044
29	0.16947808861732483
30	0.18406140804290771
31	0.1775135099887848
32	0.2190466821193695
33	0.17126178741455078
34	0.18398910760879517
35	0.20672476291656494
36	0.18411040306091309
37	0.20067115128040314
38	0.1877177655696869
39	0.1711324155330658
40	0.19230669736862183
41	0.1834947019815445
42	0.1883372664451599
43	0.22252961993217468
44	0.168237566947937
45	0.17243710160255432
46	0.17144981026649475
47	0.18928977847099304
48	0.17934244871139526
49	0.1792164295911789
50	0.1857496201992035
51	0.19703473150730133
52	0.17137840390205383
53	0.17899008095264435
54	0.16614581644535065
55	0.1981828808784485
56	0.1954433172941208
57	0.17238514125347137
58	0.15176737308502197
59	0.20157065987586975
60	0.19129768013954163
61	0.19486507773399353
62	0.17701008915901184
63	0.1825149655342102
64	0.19985292851924896
65	0.1910896748304367
66	0.18119707703590393
67	0.1868281066417694
68	0.18361902236938477
69	0.19993090629577637
70	0.15284079313278198
71	0.1873646229505539
72	0.19641323387622833
73	0.1700657159090042
74	0.16841068863868713
75	0.17352637648582458
76	0.16757354140281677
77	0.19739730656147003
78	0.17455975711345673
79	0.17961609363555908
80	0.1875590980052948
81	0.1945386528968811
82	0.22667086124420166
83	0.185922309756279
84	0.19813528656959534
85	0.20663490891456604
86	0.2018354833126068
87	0.15017759799957275
88	0.16252505779266357
89	0.20814017951488495
90	0.18789178133010864
91	0.16968894004821777
92	0.16945242881774902
93	0.19379764795303345
94	0.19095218181610107
95	0.1747768223285675
96	0.1800173819065094
97	0.2003684788942337
98	0.19980858266353607
99	0.18334585428237915
100	0.17796826362609863
101	0.18190009891986847
102	0.1856137216091156
103	0.20133966207504272
104	0.1636200100183487
105	0.17589342594146729
106	0.18736261129379272
107	0.17546680569648743
108	0.18918532133102417
109	0.16854442656040192
110	0.17310822010040283
111	0.15506631135940552
112	0.16823598742485046
113	0.17190201580524445
114	0.17669951915740967
115	0.1797911822795868
116	0.17945316433906555
117	0.1748240739107132
118	0.18643978238105774
119	0.20621928572654724
120	0.18078887462615967
121	0.19283854961395264
122	0.1771668940782547
123	0.1719108372926712
124	0.1771899312734604
125	0.18141180276870728
126	0.1623481661081314
127	0.1772351861000061
128	0.16420720517635345
129	0.15731017291545868
130	0.18503117561340332
131	0.209406316280365
132	0.15833458304405212
133	0.19413353502750397
134	0.19534426927566528
135	0.1598808765411377
136	0.1856665015220642
137	0.2063581347465515
138	0.1740265190601349
139	0.18789348006248474
140	0.19228288531303406
141	0.18081283569335938
142	0.1625405251979828
143	0.1975841522216797
144	0.17723526060581207
145	0.16996484994888306
146	0.17462289333343506
147	0.16683761775493622
148	0.15970493853092194
149	0.20657116174697876
150	0.19941014051437378
151	0.19379542768001556
152	0.17727422714233398
153	0.17142707109451294
154	0.2030036449432373
155	0.18217255175113678
156	0.16844519972801208
157	0.18469643592834473
158	0.15655946731567383
159	0.17065119743347168
160	0.19182616472244263
161	0.18014174699783325
162	0.20749618113040924
163	0.2132202833890915
164	0.18708230555057526
165	0.17534717917442322
166	0.24008172750473022
167	0.18326982855796814
168	0.1791078746318817
169	0.17877952754497528
170	0.1741890013217926
171	0.18238565325737
172	0.19144994020462036
173	0.1790781468153
174	0.18424899876117706
175	0.1804874837398529
176	0.18428510427474976
177	0.18003231287002563
178	0.16956371068954468
179	0.204850971698761
180	0.1625494509935379
181	0.18319673836231232
182	0.18491104245185852
183	0.2040226310491562
184	0.15113531053066254
185	0.17692340910434723
186	0.16360506415367126
187	0.1581716537475586
188	0.1918048858642578
189	0.18149912357330322
190	0.15585163235664368
191	0.1817019283771515
192	0.19786831736564636
193	0.18577954173088074
194	0.16604191064834595
195	0.1773633360862732
196	0.19580316543579102
197	0.19489778578281403
198	0.18970204889774323
199	0.18495848774909973
200	0.16243527829647064
201	0.14191122353076935
202	0.18144762516021729
203	0.18539807200431824
204	0.16644933819770813
205	0.1879219114780426
206	0.16576308012008667
207	0.15722918510437012
208	0.1691497266292572
209	0.17377230525016785
210	0.16690078377723694
211	0.15595218539237976
212	0.15805482864379883
213	0.1971961408853531
214	0.19370736181735992
215	0.18159201741218567
216	0.14859193563461304
217	0.16965463757514954
218	0.15988324582576752
219	0.1991603821516037
220	0.20277810096740723
221	0.1619405746459961
222	0.18041536211967468
223	0.17037108540534973
224	0.17387418448925018
225	0.18948966264724731
226	0.17461633682250977
227	0.18605846166610718
228	0.183864027261734
229	0.15409024059772491
230	0.17586807906627655
231	0.2025327980518341
232	0.19454669952392578
233	0.18554677069187164
234	0.17840269207954407
235	0.17541202902793884
236	0.16487479209899902
237	0.18350185453891754
238	0.17959311604499817
239	0.18805783987045288
240	0.15893074870109558
241	0.20678216218948364
242	0.18417884409427643
243	0.15293282270431519
244	0.18999499082565308
245	0.19280850887298584
246	0.16586410999298096
247	0.16913262009620667
248	0.19676217436790466
249	0.20066902041435242
250	0.16571637988090515
251	0.20101085305213928
252	0.18843942880630493
253	0.17622655630111694
254	0.16524270176887512
255	0.18412724137306213
256	0.17771676182746887
257	0.184623584151268
258	0.17485225200653076
259	0.205595463514328
260	0.17412373423576355
261	0.17654094099998474
262	0.16740253567695618
263	0.1745302677154541
264	0.1766289323568344
265	0.17151424288749695
266	0.1696842908859253
267	0.15955908596515656
268	0.16614244878292084
269	0.1863079071044922
270	0.15925240516662598
271	0.1922564059495926
272	0.17880216240882874
273	0.15410278737545013
274	0.17822542786598206
275	0.19117391109466553
276	0.1883249580860138
277	0.1766853779554367
278	0.18551750481128693
279	0.1922515630722046
280	0.17486441135406494
281	0.16452088952064514
282	0.18742351233959198
283	0.16712594032287598
284	0.16297662258148193
285	0.17208486795425415
286	0.16265255212783813
287	0.17083311080932617
288	0.1706734001636505
289	0.16693845391273499
290	0.19746823608875275
291	0.19544458389282227
292	0.1837833821773529
293	0.1598883420228958
294	0.18047714233398438
295	0.1889263093471527
296	0.1801356077194214
297	0.18590816855430603
298	0.19565781950950623
299	0.18647927045822144
300	0.19884434342384338
301	0.17323490977287292
302	0.18333522975444794
303	0.18615026772022247
304	0.19202664494514465
305	0.15564967691898346
306	0.1876721978187561
307	0.16983041167259216
308	0.18534564971923828
309	0.17959006130695343
310	0.19594484567642212
311	0.18349811434745789
312	0.19263765215873718
313	0.1968272626399994
314	0.16398388147354126
315	0.21906974911689758
316	0.16936933994293213
317	0.19430024921894073
318	0.18350555002689362
319	0.17902112007141113
320	0.1967901587486267
321	0.170199453830719
322	0.16560953855514526
323	0.18478231132030487
324	0.18298214673995972
325	0.17191725969314575
326	0.17231158912181854
327	0.1680566966533661
328	0.18693947792053223
329	0.1881517767906189
330	0.18607407808303833
331	0.17604826390743256
332	0.1452902853488922
333	0.15402477979660034
334	0.1612464189529419
335	0.18850602209568024
336	0.17656758427619934
337	0.17140869796276093
338	0.1803285926580429
339	0.1942424327135086
340	0.16464681923389435
341	0.16783061623573303
342	0.1730158030986786
343	0.1617303490638733
344	0.18179529905319214
345	0.1826038956642151
346	0.17368975281715393
347	0.16660116612911224
348	0.16598667204380035
349	0.17664563655853271
350	0.15851351618766785
351	0.1901947408914566
352	0.1864977777004242
353	0.16828154027462006
354	0.19810330867767334
355	0.1946304589509964
356	0.18193688988685608
357	0.16573944687843323
358	0.1858089417219162
359	0.1970142424106598
360	0.16271483898162842
361	0.16279864311218262
362	0.20510892570018768
363	0.1654694378376007
364	0.16487804055213928
365	0.19414731860160828
366	0.19616606831550598
367	0.1747792363166809
368	0.18069082498550415
369	0.1863946169614792
370	0.18932628631591797
371	0.20057031512260437
372	0.16774338483810425
373	0.18317808210849762
374	0.17202118039131165
375	0.17199987173080444
376	0.17314539849758148
377	0.18059375882148743
378	0.20603534579277039
379	0.1652737855911255
380	0.18011054396629333
381	0.1679525077342987
382	0.1777091920375824
383	0.17625339329242706
384	0.16011446714401245
385	0.15800011157989502
386	0.17515823245048523
387	0.17359425127506256
388	0.18843217194080353
389	0.17805039882659912
390	0.14989541471004486
391	0.1708577573299408
392	0.1768738031387329
393	0.16839908063411713
394	0.18610042333602905
395	0.17027273774147034
396	0.16660115122795105
397	0.1993594616651535
398	0.16639864444732666
399	0.18397930264472961
400	0.1632932722568512
401	0.16373369097709656
402	0.17972375452518463
403	0.16429707407951355
404	0.14787724614143372
405	0.17087431252002716
406	0.1731484830379486
407	0.16030636429786682
408	0.17538851499557495
409	0.17883573472499847
410	0.15897612273693085
411	0.16634833812713623
412	0.17679080367088318
413	0.1569119393825531
414	0.16178637742996216
415	0.16891390085220337
416	0.18539363145828247
417	0.16616639494895935
418	0.18180984258651733
419	0.2038193643093109
420	0.17106987535953522
421	0.18784335255622864
422	0.17403455078601837
423	0.17165470123291016
424	0.14817893505096436
425	0.18726935982704163
426	0.17773762345314026
427	0.18134963512420654
428	0.17824172973632812
429	0.21095238626003265
430	0.17271864414215088
431	0.16172750294208527
432	0.19473154842853546
433	0.16911135613918304
434	0.17825859785079956
435	0.18291419744491577
436	0.17834311723709106
437	0.19567422568798065
438	0.15902161598205566
439	0.17386719584465027
440	0.17078565061092377
441	0.17094379663467407
442	0.18159136176109314
443	0.15044249594211578
444	0.18363413214683533
445	0.16384552419185638
446	0.17072559893131256
447	0.164994478225708
448	0.17345073819160461
449	0.1866656243801117
450	0.19344216585159302
451	0.14886151254177094
452	0.17810584604740143
453	0.18782371282577515
454	0.17427006363868713
455	0.16893510520458221
456	0.15531761944293976
457	0.1903037279844284
458	0.1686243712902069
459	0.16939419507980347
460	0.17548754811286926
461	0.17182175815105438
462	0.1677602082490921
463	0.1495869904756546
464	0.17474183440208435
465	0.1721971035003662
466	0.18838272988796234
467	0.16775622963905334
468	0.176997572183609
469	0.1679857075214386
470	0.15787431597709656
471	0.17479389905929565
472	0.16574059426784515
473	0.15080812573432922
474	0.16850009560585022
475	0.18249769508838654
476	0.18848058581352234
477	0.18559293448925018
478	0.17470882833003998
479	0.2068025767803192
480	0.16132810711860657
481	0.16834756731987
482	0.1684493124485016
483	0.19032853841781616
484	0.1599304974079132
485	0.16269409656524658
486	0.1685093343257904
487	0.1852339208126068
488	0.19603291153907776
489	0.17562586069107056
490	0.15412572026252747
491	0.1873379945755005
492	0.18132050335407257
493	0.1908910572528839
494	0.1914980709552765
495	0.1546478569507599
496	0.151513934135437
497	0.17117923498153687
498	0.18557393550872803
499	0.16002577543258667
500	0.1649583876132965
501	0.16362275183200836
502	0.17526565492153168
503	0.179147869348526
504	0.17650626599788666
505	0.17736846208572388
506	0.1701987087726593
507	0.15405064821243286
508	0.16223564743995667
509	0.16022351384162903
510	0.19315996766090393
511	0.1626559942960739
512	0.16282960772514343
513	0.1571541726589203
514	0.1706995666027069
515	0.18718543648719788
516	0.18266639113426208
517	0.16834630072116852
518	0.14728975296020508
519	0.17688524723052979
520	0.1421472430229187
521	0.15641969442367554
522	0.15699690580368042
523	0.1574176847934723
524	0.16738611459732056
525	0.18071073293685913
526	0.1885068714618683
527	0.15938246250152588
528	0.19757303595542908
529	0.16273050010204315
530	0.16885906457901
531	0.1662253737449646
532	0.19135455787181854
533	0.1562831699848175
534	0.1547955870628357
535	0.18758025765419006
536	0.14730054140090942
537	0.1746160387992859
538	0.15066464245319366
539	0.1713411808013916
540	0.1566619575023651
541	0.18268872797489166
542	0.16778531670570374
543	0.16496430337429047
544	0.1829126477241516
545	0.186468705534935
546	0.19766715168952942
547	0.17308473587036133
548	0.180827334523201
549	0.169271782040596
550	0.18941840529441833
551	0.1767188310623169
552	0.18408244848251343
553	0.1491548717021942
554	0.1681312918663025
555	0.1595153659582138
556	0.18051370978355408
557	0.18866774439811707
558	0.17691001296043396
559	0.16872315108776093
560	0.20224574208259583
561	0.15688860416412354
562	0.17882168292999268
563	0.1778000295162201
564	0.173782080411911
565	0.14750421047210693
566	0.17421327531337738
567	0.164213627576828
568	0.1767454445362091
569	0.15971529483795166
570	0.1662214696407318
571	0.17891982197761536
572	0.19851894676685333
573	0.15831805765628815
574	0.17787763476371765
575	0.1643804907798767
576	0.15158326923847198
577	0.17304874956607819
578	0.17467661201953888
579	0.1628476232290268
580	0.1956218183040619
581	0.17556717991828918
582	0.1894117295742035
583	0.1540766954421997
584	0.17483487725257874
585	0.1704062521457672
586	0.15212003886699677
587	0.16433198750019073
588	0.17063838243484497
589	0.17788702249526978
590	0.15765434503555298
591	0.15452297031879425
592	0.16009336709976196
593	0.1776365339756012
594	0.17723077535629272
595	0.15649066865444183
596	0.16651198267936707
597	0.17970329523086548
598	0.1676483154296875
599	0.17238165438175201
600	0.1767304241657257
601	0.17831018567085266
602	0.18860450387001038
603	0.15327173471450806
604	0.16779546439647675
605	0.16811321675777435
606	0.1370227187871933
607	0.1681472659111023
608	0.18657679855823517
609	0.16504907608032227
610	0.18544916808605194
611	0.18163315951824188
612	0.20687317848205566
613	0.15440340340137482
614	0.15997475385665894
615	0.1495661437511444
616	0.1572156846523285
617	0.15624083578586578
618	0.15497620403766632
619	0.1679154485464096
620	0.1758214384317398
621	0.1715647429227829
622	0.13532166182994843
623	0.1703869104385376
624	0.17461368441581726
625	0.14582931995391846
626	0.1633455455303192
627	0.16821002960205078
628	0.15939131379127502
629	0.18298587203025818
630	0.17616917192935944
631	0.15085987746715546
632	0.17170265316963196
633	0.17676225304603577
634	0.18953314423561096
635	0.17966635525226593
636	0.15723101794719696
637	0.17729298770427704
638	0.12629276514053345
639	0.14640754461288452
640	0.16291913390159607
641	0.1863938271999359
642	0.17915078997612
643	0.19360068440437317
644	0.16851046681404114
645	0.17355291545391083
646	0.1777849644422531
647	0.17515742778778076
648	0.19636273384094238
649	0.1800917387008667
650	0.17473581433296204
651	0.16843217611312866
652	0.1564822494983673
653	0.16802790760993958
654	0.16327287256717682
655	0.17811736464500427
656	0.14118161797523499
657	0.16260024905204773
658	0.18823270499706268
659	0.20189285278320312
660	0.176771342754364
661	0.180876687169075
662	0.17740631103515625
663	0.16236430406570435
664	0.15790872275829315
665	0.16647441685199738
666	0.1698003113269806
667	0.17687296867370605
668	0.16476795077323914
669	0.15319669246673584
670	0.16368412971496582
671	0.17240913212299347
672	0.17168974876403809
673	0.1672573983669281
674	0.18298041820526123
675	0.1627427339553833
676	0.1867729127407074
677	0.15620779991149902
678	0.17734691500663757
679	0.17447616159915924
680	0.17935989797115326
681	0.17784792184829712
682	0.1902174949645996
683	0.1541007161140442
684	0.17125818133354187
685	0.15942148864269257
686	0.1783444583415985
687	0.16943824291229248
688	0.18727180361747742
689	0.1644211709499359
690	0.16865195333957672
691	0.17150625586509705
692	0.14352253079414368
693	0.17261731624603271
694	0.16187873482704163
695	0.16737201809883118
696	0.17429018020629883
697	0.1470942199230194
698	0.15080958604812622
699	0.16810140013694763
700	0.17864838242530823
701	0.18693161010742188
702	0.1790299266576767
703	0.17594000697135925
704	0.17014166712760925
705	0.1830054223537445
706	0.1669602394104004
707	0.1826363205909729
708	0.17182737588882446
709	0.17222455143928528
710	0.16208907961845398
711	0.16752512753009796
712	0.15396812558174133
713	0.1613413393497467
714	0.1666550487279892
715	0.15603309869766235
716	0.1723199188709259
717	0.19480910897254944
718	0.15928390622138977
719	0.15706385672092438
720	0.1972227245569229
721	0.1703188717365265
722	0.18066468834877014
723	0.17271816730499268
724	0.19750170409679413
725	0.1542738974094391
726	0.16616621613502502
727	0.14729396998882294
728	0.16648495197296143
729	0.17862379550933838
730	0.1738792210817337
731	0.176821768283844
732	0.1599593311548233
733	0.16717396676540375
734	0.16565893590450287
735	0.1769236922264099
736	0.17534978687763214
737	0.15542113780975342
738	0.18577620387077332
739	0.1724197417497635
740	0.1645653247833252
741	0.14670145511627197
742	0.17844094336032867
743	0.16955465078353882
744	0.1858636885881424
745	0.18782351911067963
746	0.1474204957485199
747	0.15322206914424896
748	0.17105573415756226
749	0.17565566301345825
750	0.18065622448921204
751	0.17184460163116455
752	0.17127574980258942
753	0.18374572694301605
754	0.1637353003025055
755	0.15742579102516174
756	0.1747635304927826
757	0.18771794438362122
758	0.1750989705324173
759	0.15949392318725586
760	0.18656551837921143
761	0.1701451539993286
762	0.17571169137954712
763	0.17103472352027893
764	0.18475458025932312
765	0.19099117815494537
766	0.1850428283214569
767	0.18238025903701782
768	0.16367430984973907
769	0.1772591471672058
770	0.1602749079465866
771	0.17126226425170898
772	0.15924924612045288
773	0.13401974737644196
774	0.17585454881191254
775	0.1640923023223877
776	0.1731937825679779
777	0.1434321105480194
778	0.1676444113254547
779	0.16990473866462708
780	0.16908729076385498
781	0.1562793105840683
782	0.16601508855819702
783	0.16209498047828674
784	0.1660914123058319
785	0.1929781287908554
786	0.1650543212890625
787	0.1805742084980011
788	0.15453897416591644
789	0.17885515093803406
790	0.17079919576644897
791	0.1694822907447815
792	0.15493735671043396
793	0.16892996430397034
794	0.1826939731836319
795	0.17634250223636627
796	0.18120437860488892
797	0.18102657794952393
798	0.1788739264011383
799	0.14520207047462463
800	0.1488133668899536
801	0.16588716208934784
802	0.17562782764434814
803	0.1746404767036438
804	0.15680406987667084
805	0.17475369572639465
806	0.1728944331407547
807	0.1855829954147339
808	0.17272882163524628
809	0.16230246424674988
810	0.1671646535396576
811	0.15487591922283173
812	0.19346806406974792
813	0.17330172657966614
814	0.16912396252155304
815	0.15689027309417725
816	0.17589734494686127
817	0.1669110506772995
818	0.18220201134681702
819	0.1658220887184143
820	0.16172517836093903
821	0.17080192267894745
822	0.17892086505889893
823	0.189208984375
824	0.16967907547950745
825	0.17549818754196167
826	0.19787710905075073
827	0.16628563404083252
828	0.1601678729057312
829	0.16267472505569458
830	0.17679116129875183
831	0.184686541557312
832	0.16282330453395844
833	0.19074302911758423
834	0.16770398616790771
835	0.16827517747879028
836	0.16952961683273315
837	0.14892956614494324
838	0.18957535922527313
839	0.15283885598182678
840	0.16310429573059082
841	0.1677054464817047
842	0.17096883058547974
843	0.17559394240379333
844	0.13520343601703644
845	0.17429935932159424
846	0.1649930626153946
847	0.16391853988170624
848	0.18447336554527283
849	0.1958657205104828
850	0.17192280292510986
851	0.18581722676753998
852	0.17020735144615173
853	0.19221432507038116
854	0.17626814544200897
855	0.1636144518852234
856	0.17801931500434875
857	0.1806875765323639
858	0.1810866892337799
859	0.16576805710792542
860	0.1545427143573761
861	0.16392815113067627
862	0.1759301722049713
863	0.19119156897068024
864	0.166086345911026
865	0.15456898510456085
866	0.17473512887954712
867	0.17728322744369507
868	0.16801157593727112
869	0.15482553839683533
870	0.19564442336559296
871	0.16323654353618622
872	0.17179696261882782
873	0.17231249809265137
874	0.16245485842227936
875	0.17746947705745697
876	0.1571412980556488
877	0.14901146292686462
878	0.17553788423538208
879	0.17012867331504822
880	0.16641941666603088
881	0.14259523153305054
882	0.16282854974269867
883	0.17731402814388275
884	0.15650413930416107
885	0.17729640007019043
886	0.1811472773551941
887	0.1852688044309616
888	0.16811421513557434
889	0.15221624076366425
890	0.16461962461471558
891	0.17869910597801208
892	0.17187142372131348
893	0.1746317595243454
894	0.18491363525390625
895	0.16832515597343445
896	0.17918217182159424
897	0.15304014086723328
898	0.17051231861114502
899	0.1575222909450531
900	0.1670708954334259
901	0.1622713804244995
902	0.1649954915046692
903	0.19101713597774506
904	0.18769218027591705
905	0.188583642244339
906	0.17512214183807373
907	0.15612807869911194
908	0.17302212119102478
909	0.18987798690795898
910	0.1593802571296692
911	0.16585871577262878
912	0.15878616273403168
913	0.18699023127555847
914	0.16309556365013123
915	0.18393592536449432
916	0.17017945647239685
917	0.17555582523345947
918	0.16037586331367493
919	0.1828058660030365
920	0.17077502608299255
921	0.17860926687717438
922	0.1661476492881775
923	0.13851404190063477
924	0.1941443383693695
925	0.15725462138652802
926	0.1482701450586319
927	0.1431916058063507
928	0.16841325163841248
929	0.168902188539505
930	0.16044530272483826
931	0.1583014875650406
932	0.16763561964035034
933	0.16238069534301758
934	0.15623709559440613
935	0.19061324000358582
936	0.18321487307548523
937	0.17329177260398865
938	0.16458897292613983
939	0.1707734912633896
940	0.16804265975952148
941	0.16514626145362854
942	0.16412758827209473
943	0.18639755249023438
944	0.16619667410850525
945	0.15810617804527283
946	0.13883522152900696
947	0.16573762893676758
948	0.1517256796360016
949	0.1682436764240265
950	0.15615013241767883
951	0.1710222363471985
952	0.19336235523223877
953	0.15849429368972778
954	0.18428656458854675
955	0.15401051938533783
956	0.16939948499202728
957	0.15398278832435608
958	0.19656646251678467
959	0.1659179925918579
960	0.17173418402671814
961	0.1736629605293274
962	0.1521284580230713
963	0.15031954646110535
964	0.15986910462379456
965	0.15339809656143188
966	0.1397472470998764
967	0.16342264413833618
968	0.17500919103622437
969	0.15923087298870087
970	0.1633884459733963
971	0.16800415515899658
972	0.16240434348583221
973	0.1611783802509308
974	0.19610907137393951
975	0.1707518994808197
976	0.15158359706401825
977	0.17113932967185974
978	0.17558437585830688
979	0.19090959429740906
980	0.20967958867549896
981	0.158719003200531
982	0.16236045956611633
983	0.18122300505638123
984	0.1639786958694458
985	0.17329134047031403
986	0.1814705729484558
987	0.15979230403900146
988	0.1569184958934784
989	0.17614012956619263
990	0.14797714352607727
991	0.17547333240509033
992	0.15821675956249237
993	0.19223542511463165
994	0.17080900073051453
995	0.16561754047870636
996	0.1914571225643158
997	0.1675536036491394
998	0.18106497824192047
999	0.17090320587158203
1000	0.14870359003543854

==> resources/dataset/adding_task/ligru_sor/uh_l2_norm_epoch.txt <==
0	7.921542644500732
1	7.857940196990967
2	7.79585075378418
3	7.735211372375488
4	7.675419330596924
5	7.616710662841797
6	7.557857513427734
7	7.4984917640686035
8	7.4389424324035645
9	7.379100322723389
10	7.319055080413818
11	7.258943557739258
12	7.198851585388184
13	7.138814449310303
14	7.0791239738464355
15	7.019852161407471
16	6.961032390594482
17	6.902894020080566
18	6.845390796661377
19	6.788319110870361
20	6.731869697570801
21	6.675680637359619
22	6.619642734527588
23	6.563784122467041
24	6.508277416229248
25	6.453070163726807
26	6.398036956787109
27	6.34327507019043
28	6.288984775543213
29	6.235203266143799
30	6.1816558837890625
31	6.128737449645996
32	6.076645374298096
33	6.0251383781433105
34	5.973999977111816
35	5.923206329345703
36	5.872736930847168
37	5.822571277618408
38	5.772689342498779
39	5.723047733306885
40	5.673638343811035
41	5.6246209144592285
42	5.576077461242676
43	5.528171539306641
44	5.480693340301514
45	5.433652877807617
46	5.386873245239258
47	5.340564727783203
48	5.294681072235107
49	5.249357223510742
50	5.204356670379639
51	5.15964937210083
52	5.1150407791137695
53	5.0707855224609375
54	5.026916980743408
55	4.9832763671875
56	4.940108299255371
57	4.897195816040039
58	4.854755878448486
59	4.812704563140869
60	4.770859718322754
61	4.72932243347168
62	4.687974452972412
63	4.647284507751465
64	4.607479095458984
65	4.568156719207764
66	4.528860569000244
67	4.489626884460449
68	4.450445652008057
69	4.411724090576172
70	4.373227596282959
71	4.335412979125977
72	4.298556804656982
73	4.262045860290527
74	4.225780487060547
75	4.1896653175354
76	4.153526782989502
77	4.117403507232666
78	4.081670761108398
79	4.046159267425537
80	4.011144161224365
81	3.9768178462982178
82	3.9433817863464355
83	3.9101173877716064
84	3.876518964767456
85	3.8428003787994385
86	3.809079170227051
87	3.775592803955078
88	3.7425906658172607
89	3.710048198699951
90	3.6783018112182617
91	3.64713978767395
92	3.616391658782959
93	3.5855791568756104
94	3.554629325866699
95	3.5237278938293457
96	3.492856025695801
97	3.4625563621520996
98	3.4331510066986084
99	3.4045205116271973
100	3.3761403560638428
101	3.3477070331573486
102	3.318887710571289
103	3.289885997772217
104	3.260943651199341
105	3.2322614192962646
106	3.204024314880371
107	3.176126003265381
108	3.1487128734588623
109	3.121790647506714
110	3.0952799320220947
111	3.0688273906707764
112	3.0425591468811035
113	3.0163276195526123
114	2.9901278018951416
115	2.963792085647583
116	2.937638759613037
117	2.9115476608276367
118	2.8860011100769043
119	2.8610308170318604
120	2.8364782333374023
121	2.8124754428863525
122	2.7884299755096436
123	2.764380931854248
124	2.7402384281158447
125	2.7160277366638184
126	2.692065477371216
127	2.668442726135254
128	2.6451475620269775
129	2.622467279434204
130	2.5999646186828613
131	2.577981948852539
132	2.556027412414551
133	2.5339133739471436
134	2.51170015335083
135	2.489555597305298
136	2.4678030014038086
137	2.446765422821045
138	2.426102638244629
139	2.4057724475860596
140	2.3855574131011963
141	2.3652734756469727
142	2.3448328971862793
143	2.3245649337768555
144	2.304488182067871
145	2.2848479747772217
146	2.265810251235962
147	2.247166872024536
148	2.2284603118896484
149	2.2098631858825684
150	2.1909615993499756
151	2.17222261428833
152	2.1537249088287354
153	2.1354496479034424
154	2.1174495220184326
155	2.0998799800872803
156	2.082777738571167
157	2.065756320953369
158	2.048762321472168
159	2.0317463874816895
160	2.0147531032562256
161	1.9982256889343262
162	1.981910228729248
163	1.9659067392349243
164	1.9501539468765259
165	1.9346063137054443
166	1.9192461967468262
167	1.9039225578308105
168	1.8884981870651245
169	1.8732932806015015
170	1.8583118915557861
171	1.8436105251312256
172	1.829180121421814
173	1.815319299697876
174	1.8016941547393799
175	1.788059949874878
176	1.7741940021514893
177	1.7605009078979492
178	1.7472586631774902
179	1.7345707416534424
180	1.7220854759216309
181	1.7095885276794434
182	1.6971778869628906
183	1.6849533319473267
184	1.6728252172470093
185	1.660809874534607
186	1.6491426229476929
187	1.6375200748443604
188	1.6261093616485596
189	1.6149379014968872
190	1.6039754152297974
191	1.593126654624939
192	1.5824971199035645
193	1.5722099542617798
194	1.5618996620178223
195	1.5515482425689697
196	1.5412697792053223
197	1.5311529636383057
198	1.521166443824768
199	1.511497139930725
200	1.502001166343689
201	1.4926332235336304
202	1.483260989189148
203	1.4738502502441406
204	1.4647581577301025
205	1.4561142921447754
206	1.4473824501037598
207	1.438759207725525
208	1.430092453956604
209	1.4214895963668823
210	1.4129301309585571
211	1.4045640230178833
212	1.3962994813919067
213	1.3881421089172363
214	1.380232572555542
215	1.3724126815795898
216	1.3649675846099854
217	1.3574804067611694
218	1.3501648902893066
219	1.3429393768310547
220	1.3358283042907715
221	1.3288872241973877
222	1.3220056295394897
223	1.3154326677322388
224	1.308998703956604
225	1.3025715351104736
226	1.29608154296875
227	1.2895768880844116
228	1.2831815481185913
229	1.2770419120788574
230	1.2711577415466309
231	1.2654712200164795
232	1.259642481803894
233	1.2536797523498535
234	1.247916340827942
235	1.2423123121261597
236	1.2369136810302734
237	1.2314021587371826
238	1.2257105112075806
239	1.2201862335205078
240	1.2149262428283691
241	1.2100614309310913
242	1.2055717706680298
243	1.2008872032165527
244	1.1960161924362183
245	1.1911050081253052
246	1.186095952987671
247	1.180991530418396
248	1.1760385036468506
249	1.1715312004089355
250	1.1675410270690918
251	1.1636322736740112
252	1.1592974662780762
253	1.1548364162445068
254	1.1503159999847412
255	1.145933985710144
256	1.1416221857070923
257	1.1374448537826538
258	1.133373737335205
259	1.1293752193450928
260	1.1252824068069458
261	1.1213798522949219
262	1.117577075958252
263	1.1139464378356934
264	1.1104918718338013
265	1.106971263885498
266	1.1033724546432495
267	1.1000568866729736
268	1.0968708992004395
269	1.0937772989273071
270	1.0908282995224
271	1.0880526304244995
272	1.0856562852859497
273	1.0833580493927002
274	1.0809310674667358
275	1.0781561136245728
276	1.075305461883545
277	1.0725966691970825
278	1.0698882341384888
279	1.0672826766967773
280	1.064861536026001
281	1.0623375177383423
282	1.0597774982452393
283	1.0572041273117065
284	1.054681420326233
285	1.052072525024414
286	1.0496822595596313
287	1.0473601818084717
288	1.0450351238250732
289	1.042672872543335
290	1.04046630859375
291	1.0384994745254517
292	1.0369069576263428
293	1.035443663597107
294	1.0336674451828003
295	1.031701922416687
296	1.0297192335128784
297	1.0277420282363892
298	1.025960922241211
299	1.0245211124420166
300	1.0233808755874634
301	1.0220541954040527
302	1.0202887058258057
303	1.0181385278701782
304	1.016084909439087
305	1.014164686203003
306	1.0123143196105957
307	1.0106611251831055
308	1.0095648765563965
309	1.0087828636169434
310	1.007754921913147
311	1.0060837268829346
312	1.0042574405670166
313	1.0027121305465698
314	1.0013517141342163
315	1.00016450881958
316	0.9991393089294434
317	0.9983269572257996
318	0.9972936511039734
319	0.9960466623306274
320	0.9946984052658081
321	0.9934844970703125
322	0.9922935962677002
323	0.9910675883293152
324	0.9900375604629517
325	0.9892131686210632
326	0.9882621169090271
327	0.9871135354042053
328	0.9859886169433594
329	0.9850603342056274
330	0.9842377305030823
331	0.9834554195404053
332	0.9827309250831604
333	0.9819729924201965
334	0.9812856912612915
335	0.9805793762207031
336	0.9799553155899048
337	0.9792385101318359
338	0.9786306023597717
339	0.9781907796859741
340	0.9778243899345398
341	0.9773994088172913
342	0.9768264293670654
343	0.9762061834335327
344	0.9756355881690979
345	0.9750784039497375
346	0.9746617674827576
347	0.9743704199790955
348	0.9741546511650085
349	0.9739263653755188
350	0.9735047817230225
351	0.972958505153656
352	0.9724431037902832
353	0.9719789624214172
354	0.9715637564659119
355	0.9712604284286499
356	0.9711056351661682
357	0.9708977341651917
358	0.9705839157104492
359	0.9701327085494995
360	0.9696976542472839
361	0.9692911505699158
362	0.9688558578491211
363	0.9685049057006836
364	0.9682309627532959
365	0.9679920673370361
366	0.9679792523384094
367	0.9679470658302307
368	0.9677243232727051
369	0.9675001502037048
370	0.9674974083900452
371	0.9675949215888977
372	0.9677350521087646
373	0.9677578210830688
374	0.9676372408866882
375	0.9674626588821411
376	0.9673227071762085
377	0.9672228097915649
378	0.9672653675079346
379	0.9675832986831665
380	0.9679665565490723
381	0.9682852625846863
382	0.9682839512825012
383	0.9681693315505981
384	0.9680557250976562
385	0.9679725766181946
386	0.9679317474365234
387	0.9680153131484985
388	0.968316912651062
389	0.9685458540916443
390	0.9687832593917847
391	0.969038188457489
392	0.9691804647445679
393	0.9693329930305481
394	0.9694414734840393
395	0.9695802927017212
396	0.9697946906089783
397	0.9700117707252502
398	0.9703449010848999
399	0.9707021713256836
400	0.9709299206733704
401	0.9711124300956726
402	0.9713339805603027
403	0.9715753793716431
404	0.9718287587165833
405	0.9721215963363647
406	0.9724339246749878
407	0.9727264046669006
408	0.9730473160743713
409	0.9735671281814575
410	0.9741429090499878
411	0.9746201634407043
412	0.975059986114502
413	0.9754458665847778
414	0.9758350849151611
415	0.9761577248573303
416	0.9764236211776733
417	0.9767167568206787
418	0.977017879486084
419	0.9773294925689697
420	0.9777188301086426
421	0.9782423377037048
422	0.9787014722824097
423	0.9791863560676575
424	0.9795738458633423
425	0.9799913167953491
426	0.9803987741470337
427	0.9808938503265381
428	0.9814398884773254
429	0.9820256233215332
430	0.9824538826942444
431	0.9828594326972961
432	0.9833621978759766
433	0.9839263558387756
434	0.984516978263855
435	0.9850097298622131
436	0.9854862093925476
437	0.986129641532898
438	0.9868447184562683
439	0.9874663949012756
440	0.9879612326622009
441	0.988470196723938
442	0.9890841841697693
443	0.989834189414978
444	0.9907389879226685
445	0.9916207790374756
446	0.9923749566078186
447	0.9930353164672852
448	0.9936559796333313
449	0.9942246675491333
450	0.994907557964325
451	0.9956539869308472
452	0.9965077042579651
453	0.9973165392875671
454	0.9982008934020996
455	0.9990487098693848
456	0.9999673366546631
457	1.0007244348526
458	1.0014262199401855
459	1.0021315813064575
460	1.0028399229049683
461	1.0035237073898315
462	1.0042721033096313
463	1.0051100254058838
464	1.0059877634048462
465	1.0068793296813965
466	1.0076360702514648
467	1.0082768201828003
468	1.0089571475982666
469	1.00969398021698
470	1.010449767112732
471	1.0112555027008057
472	1.0121437311172485
473	1.0131298303604126
474	1.0141820907592773
475	1.0150601863861084
476	1.015883445739746
477	1.0166962146759033
478	1.017469882965088
479	1.0181652307510376
480	1.0191059112548828
481	1.02030611038208
482	1.0215864181518555
483	1.022590160369873
484	1.0234599113464355
485	1.0242916345596313
486	1.0252209901809692
487	1.026155948638916
488	1.0270367860794067
489	1.0278376340866089
490	1.0286451578140259
491	1.029378890991211
492	1.0302307605743408
493	1.0311768054962158
494	1.0322368144989014
495	1.0334748029708862
496	1.0346020460128784
497	1.0355781316757202
498	1.0364457368850708
499	1.037282109260559
500	1.0381519794464111
501	1.039067268371582
502	1.040032982826233
503	1.04098641872406
504	1.0419467687606812
505	1.0428698062896729
506	1.043832540512085
507	1.0447999238967896
508	1.0458142757415771
509	1.0468016862869263
510	1.0477678775787354
511	1.048798680305481
512	1.0498673915863037
513	1.0508497953414917
514	1.0518486499786377
515	1.0528497695922852
516	1.0538122653961182
517	1.054834008216858
518	1.0559896230697632
519	1.0571202039718628
520	1.0581547021865845
521	1.05916428565979
522	1.0601919889450073
523	1.0612733364105225
524	1.0624374151229858
525	1.0636632442474365
526	1.0648709535598755
527	1.0660957098007202
528	1.0672485828399658
529	1.068361520767212
530	1.0695089101791382
531	1.0706223249435425
532	1.0716923475265503
533	1.0727087259292603
534	1.0736643075942993
535	1.0745903253555298
536	1.0755265951156616
537	1.0765361785888672
538	1.0776379108428955
539	1.078797698020935
540	1.079994797706604
541	1.081072211265564
542	1.0821059942245483
543	1.0832810401916504
544	1.0844547748565674
545	1.0856157541275024
546	1.0867689847946167
547	1.0878757238388062
548	1.0888981819152832
549	1.089980959892273
550	1.0911835432052612
551	1.0924185514450073
552	1.0936808586120605
553	1.094904899597168
554	1.096129298210144
555	1.0972880125045776
556	1.0984145402908325
557	1.099562406539917
558	1.1007769107818604
559	1.10207998752594
560	1.103506326675415
561	1.105060338973999
562	1.1063724756240845
563	1.1074532270431519
564	1.1086297035217285
565	1.1098779439926147
566	1.1111351251602173
567	1.11235773563385
568	1.1135648488998413
569	1.1147795915603638
570	1.1160179376602173
571	1.1173173189163208
572	1.118627905845642
573	1.1199731826782227
574	1.1213151216506958
575	1.1226134300231934
576	1.1238640546798706
577	1.1251420974731445
578	1.1264712810516357
579	1.1276952028274536
580	1.1288845539093018
581	1.1300956010818481
582	1.1313565969467163
583	1.1326617002487183
584	1.1340347528457642
585	1.135353446006775
586	1.1366586685180664
587	1.1379528045654297
588	1.1393052339553833
589	1.1406195163726807
590	1.141960859298706
591	1.1432703733444214
592	1.144521951675415
593	1.145828127861023
594	1.1471712589263916
595	1.1485238075256348
596	1.1498135328292847
597	1.1511569023132324
598	1.1524858474731445
599	1.1537116765975952
600	1.1548556089401245
601	1.1560678482055664
602	1.1572901010513306
603	1.158506155014038
604	1.159769892692566
605	1.1611385345458984
606	1.1625969409942627
607	1.1639348268508911
608	1.1652199029922485
609	1.1665146350860596
610	1.1678342819213867
611	1.1691234111785889
612	1.1703842878341675
613	1.1716467142105103
614	1.172903299331665
615	1.1741667985916138
616	1.175453782081604
617	1.1767860651016235
618	1.1781984567642212
619	1.1796175241470337
620	1.1809765100479126
621	1.1823333501815796
622	1.18365478515625
623	1.185012698173523
624	1.1863222122192383
625	1.1875460147857666
626	1.1887705326080322
627	1.190035104751587
628	1.1913442611694336
629	1.1927051544189453
630	1.1941356658935547
631	1.1956775188446045
632	1.197235107421875
633	1.1986852884292603
634	1.1999566555023193
635	1.2012455463409424
636	1.2026000022888184
637	1.204047441482544
638	1.205647587776184
639	1.2072397470474243
640	1.208591341972351
641	1.2098493576049805
642	1.211190104484558
643	1.2125808000564575
644	1.2140092849731445
645	1.2154520750045776
646	1.2168829441070557
647	1.2182103395462036
648	1.2194862365722656
649	1.2208592891693115
650	1.2223572731018066
651	1.2238824367523193
652	1.2253532409667969
653	1.2267682552337646
654	1.2282458543777466
655	1.229737401008606
656	1.2312443256378174
657	1.232745885848999
658	1.234229326248169
659	1.235797643661499
660	1.23735511302948
661	1.2388653755187988
662	1.2402833700180054
663	1.241699457168579
664	1.2431178092956543
665	1.2446403503417969
666	1.246180534362793
667	1.247727394104004
668	1.2492952346801758
669	1.2507883310317993
670	1.2522794008255005
671	1.253808617591858
672	1.2553781270980835
673	1.2570037841796875
674	1.2586194276809692
675	1.260195016860962
676	1.2616697549819946
677	1.2630975246429443
678	1.264504075050354
679	1.2659918069839478
680	1.2674921751022339
681	1.2690693140029907
682	1.2706354856491089
683	1.2721308469772339
684	1.2735316753387451
685	1.2749886512756348
686	1.2765014171600342
687	1.2779569625854492
688	1.2794207334518433
689	1.2809427976608276
690	1.282509684562683
691	1.2840057611465454
692	1.2854759693145752
693	1.2869724035263062
694	1.288448452949524
695	1.2899150848388672
696	1.2914286851882935
697	1.2930694818496704
698	1.2947742938995361
699	1.296399712562561
700	1.297837734222412
701	1.2992923259735107
702	1.3007608652114868
703	1.3022476434707642
704	1.3038957118988037
705	1.3055073022842407
706	1.3069947957992554
707	1.3084267377853394
708	1.3099782466888428
709	1.3115671873092651
710	1.3131873607635498
711	1.3148149251937866
712	1.3164750337600708
713	1.318143606185913
714	1.31979238986969
715	1.3213255405426025
716	1.322864294052124
717	1.3244335651397705
718	1.3260512351989746
719	1.3276867866516113
720	1.329286813735962
721	1.3308372497558594
722	1.3324732780456543
723	1.3340468406677246
724	1.3356531858444214
725	1.3372873067855835
726	1.339049220085144
727	1.3407461643218994
728	1.3422340154647827
729	1.3437418937683105
730	1.3452887535095215
731	1.3468528985977173
732	1.3484059572219849
733	1.3500207662582397
734	1.3517389297485352
735	1.3534719944000244
736	1.3551442623138428
737	1.3568061590194702
738	1.3584100008010864
739	1.3600069284439087
740	1.361599326133728
741	1.3632397651672363
742	1.3649417161941528
743	1.3666744232177734
744	1.3684049844741821
745	1.3700792789459229
746	1.371687889099121
747	1.3732799291610718
748	1.3748522996902466
749	1.376410722732544
750	1.3780717849731445
751	1.379804253578186
752	1.381591558456421
753	1.383299708366394
754	1.3850044012069702
755	1.386651873588562
756	1.3883187770843506
757	1.3899779319763184
758	1.3917003870010376
759	1.3935436010360718
760	1.3952910900115967
761	1.3969371318817139
762	1.398595929145813
763	1.4002692699432373
764	1.4018967151641846
765	1.4035536050796509
766	1.4052395820617676
767	1.4068737030029297
768	1.4084804058074951
769	1.4101390838623047
770	1.4118001461029053
771	1.4134938716888428
772	1.415170431137085
773	1.416839838027954
774	1.4185281991958618
775	1.420294165611267
776	1.422043800354004
777	1.4238090515136719
778	1.425600528717041
779	1.4274460077285767
780	1.4292494058609009
781	1.4309829473495483
782	1.4326732158660889
783	1.4343798160552979
784	1.4361021518707275
785	1.4378107786178589
786	1.4395294189453125
787	1.441290020942688
788	1.4430739879608154
789	1.444827675819397
790	1.4465794563293457
791	1.4484127759933472
792	1.4502429962158203
793	1.4520238637924194
794	1.4537485837936401
795	1.455441951751709
796	1.4571573734283447
797	1.458853006362915
798	1.4605227708816528
799	1.462188959121704
800	1.4638495445251465
801	1.4655237197875977
802	1.467249870300293
803	1.469027042388916
804	1.470874309539795
805	1.4727486371994019
806	1.4745625257492065
807	1.4763579368591309
808	1.478141188621521
809	1.479907512664795
810	1.4816694259643555
811	1.483410358428955
812	1.4851527214050293
813	1.4869487285614014
814	1.4888064861297607
815	1.4906643629074097
816	1.4925123453140259
817	1.4943392276763916
818	1.4961527585983276
819	1.497975468635559
820	1.499755620956421
821	1.5015846490859985
822	1.503458857536316
823	1.5052863359451294
824	1.5070359706878662
825	1.50875985622406
826	1.5105371475219727
827	1.512372374534607
828	1.514259696006775
829	1.516147255897522
830	1.5180546045303345
831	1.519966721534729
832	1.521875023841858
833	1.5238138437271118
834	1.5257364511489868
835	1.5275920629501343
836	1.5294638872146606
837	1.5313516855239868
838	1.5332984924316406
839	1.5352855920791626
840	1.5372967720031738
841	1.539280652999878
842	1.5411218404769897
843	1.542988896369934
844	1.544867753982544
845	1.546711802482605
846	1.5485402345657349
847	1.5504579544067383
848	1.552392601966858
849	1.5541874170303345
850	1.555963158607483
851	1.5578161478042603
852	1.5596917867660522
853	1.5616304874420166
854	1.563696265220642
855	1.5657305717468262
856	1.5675934553146362
857	1.5694794654846191
858	1.5713717937469482
859	1.5732767581939697
860	1.5751599073410034
861	1.5770512819290161
862	1.5789680480957031
863	1.5809155702590942
864	1.5828322172164917
865	1.584718108177185
866	1.5865761041641235
867	1.588471531867981
868	1.5904488563537598
869	1.592476487159729
870	1.5944305658340454
871	1.5963340997695923
872	1.5982354879379272
873	1.600197196006775
874	1.6021751165390015
875	1.604155421257019
876	1.6061040163040161
877	1.6080436706542969
878	1.610045075416565
879	1.6120606660842896
880	1.6141127347946167
881	1.6161781549453735
882	1.6182140111923218
883	1.620249629020691
884	1.6222407817840576
885	1.6242196559906006
886	1.62620210647583
887	1.6281925439834595
888	1.6302117109298706
889	1.6322746276855469
890	1.6343357563018799
891	1.636406421661377
892	1.6384923458099365
893	1.6405494213104248
894	1.6426339149475098
895	1.6447120904922485
896	1.646817922592163
897	1.6489094495773315
898	1.6509881019592285
899	1.6530518531799316
900	1.655135154724121
901	1.6571848392486572
902	1.659226417541504
903	1.6612643003463745
904	1.663335919380188
905	1.6654462814331055
906	1.6675606966018677
907	1.6696221828460693
908	1.6716856956481934
909	1.6737772226333618
910	1.6758981943130493
911	1.6780227422714233
912	1.6801518201828003
913	1.6822547912597656
914	1.6843866109848022
915	1.686477541923523
916	1.6885325908660889
917	1.6906540393829346
918	1.6927586793899536
919	1.6948986053466797
920	1.697073221206665
921	1.6992599964141846
922	1.7013463973999023
923	1.7034263610839844
924	1.7055327892303467
925	1.7076784372329712
926	1.7098556756973267
927	1.7121033668518066
928	1.7144432067871094
929	1.7167763710021973
930	1.719083547592163
931	1.7213448286056519
932	1.7235825061798096
933	1.7258292436599731
934	1.7280631065368652
935	1.7303105592727661
936	1.7325023412704468
937	1.7347224950790405
938	1.7369332313537598
939	1.7391451597213745
940	1.7413792610168457
941	1.7436330318450928
942	1.7459068298339844
943	1.7482820749282837
944	1.7506626844406128
945	1.7530148029327393
946	1.7553470134735107
947	1.7576109170913696
948	1.7598364353179932
949	1.7620545625686646
950	1.7643380165100098
951	1.7666370868682861
952	1.7689827680587769
953	1.7713161706924438
954	1.7736575603485107
955	1.7759445905685425
956	1.7782306671142578
957	1.780503511428833
958	1.782831072807312
959	1.7851943969726562
960	1.7875357866287231
961	1.7898705005645752
962	1.7921913862228394
963	1.794493556022644
964	1.7968586683273315
965	1.7991859912872314
966	1.801501989364624
967	1.8037934303283691
968	1.8061310052871704
969	1.8085224628448486
970	1.8109098672866821
971	1.8132632970809937
972	1.8156299591064453
973	1.8180043697357178
974	1.8203274011611938
975	1.8226208686828613
976	1.8249458074569702
977	1.8272557258605957
978	1.8295762538909912
979	1.8319525718688965
980	1.8343219757080078
981	1.8366715908050537
982	1.8389668464660645
983	1.841246247291565
984	1.8435649871826172
985	1.8458762168884277
986	1.8481733798980713
987	1.8504871129989624
988	1.852847933769226
989	1.8552415370941162
990	1.8575853109359741
991	1.8599003553390503
992	1.8622465133666992
993	1.8646013736724854
994	1.8670223951339722
995	1.869444489479065
996	1.8717669248580933
997	1.8740551471710205
998	1.8763782978057861
999	1.878706455230713
1000	1.8810662031173706

==> resources/dataset/adding_task/ligru_sor/uz_l2_norm_epoch.txt <==
0	8.002281188964844
1	7.976944923400879
2	7.944031715393066
3	7.908230304718018
4	7.871909141540527
5	7.835021495819092
6	7.797808647155762
7	7.760495662689209
8	7.72313928604126
9	7.686357498168945
10	7.650276184082031
11	7.614457607269287
12	7.578742027282715
13	7.542823791503906
14	7.5068464279174805
15	7.4708476066589355
16	7.434795379638672
17	7.398791790008545
18	7.362826347351074
19	7.32696008682251
20	7.2913079261779785
21	7.2555694580078125
22	7.219860076904297
23	7.184101581573486
24	7.1483612060546875
25	7.112759590148926
26	7.076993465423584
27	7.041243076324463
28	7.005828857421875
29	6.970429420471191
30	6.935146331787109
31	6.90003776550293
32	6.865224838256836
33	6.830732345581055
34	6.796586513519287
35	6.762660980224609
36	6.728995323181152
37	6.695567607879639
38	6.662240028381348
39	6.629020690917969
40	6.596045017242432
41	6.563150882720947
42	6.530616760253906
43	6.498795509338379
44	6.467147350311279
45	6.435678005218506
46	6.404420852661133
47	6.373257637023926
48	6.3421125411987305
49	6.31123161315918
50	6.280743598937988
51	6.250601291656494
52	6.220512390136719
53	6.190685749053955
54	6.161075115203857
55	6.131844997406006
56	6.103198051452637
57	6.0751237869262695
58	6.04707670211792
59	6.019416332244873
60	5.9922075271606445
61	5.965449333190918
62	5.938988208770752
63	5.912961959838867
64	5.887368202209473
65	5.86200475692749
66	5.836879253387451
67	5.812164306640625
68	5.7878522872924805
69	5.764028549194336
70	5.740169525146484
71	5.7166361808776855
72	5.694097518920898
73	5.672053813934326
74	5.64999532699585
75	5.628452301025391
76	5.607365608215332
77	5.586889266967773
78	5.566784858703613
79	5.546478748321533
80	5.526443004608154
81	5.506612777709961
82	5.487087249755859
83	5.467740058898926
84	5.448585033416748
85	5.42966365814209
86	5.411133289337158
87	5.392874240875244
88	5.374481678009033
89	5.356388092041016
90	5.338474750518799
91	5.320242881774902
92	5.302191257476807
93	5.284445762634277
94	5.267179489135742
95	5.250370025634766
96	5.234007835388184
97	5.217787265777588
98	5.201807498931885
99	5.18605899810791
100	5.170736789703369
101	5.155592918395996
102	5.140539646148682
103	5.125790119171143
104	5.111460208892822
105	5.09721040725708
106	5.083162307739258
107	5.069411754608154
108	5.055863857269287
109	5.042631149291992
110	5.0298333168029785
111	5.017201900482178
112	5.004669666290283
113	4.992412090301514
114	4.980411052703857
115	4.968324661254883
116	4.956454277038574
117	4.944828987121582
118	4.933132648468018
119	4.921821117401123
120	4.910755634307861
121	4.899787425994873
122	4.888986110687256
123	4.878305912017822
124	4.867529392242432
125	4.856985569000244
126	4.846920490264893
127	4.83698844909668
128	4.827349662780762
129	4.817553997039795
130	4.807425498962402
131	4.797647953033447
132	4.788309574127197
133	4.779564380645752
134	4.771033763885498
135	4.762869834899902
136	4.754639625549316
137	4.7463908195495605
138	4.7377495765686035
139	4.729352951049805
140	4.720992088317871
141	4.71286678314209
142	4.70504093170166
143	4.697413444519043
144	4.689906120300293
145	4.682387828826904
146	4.674632549285889
147	4.666935443878174
148	4.659132480621338
149	4.651606559753418
150	4.644388675689697
151	4.637624740600586
152	4.6307830810546875
153	4.6239752769470215
154	4.6171441078186035
155	4.610359191894531
156	4.603819370269775
157	4.597734451293945
158	4.592011451721191
159	4.586560249328613
160	4.58156156539917
161	4.576325416564941
162	4.571436882019043
163	4.566918849945068
164	4.56257438659668
165	4.558093070983887
166	4.553645133972168
167	4.549334526062012
168	4.544886589050293
169	4.540531635284424
170	4.536180019378662
171	4.532001972198486
172	4.528109550476074
173	4.523802280426025
174	4.51995325088501
175	4.516277313232422
176	4.512570858001709
177	4.509217262268066
178	4.50565767288208
179	4.501871585845947
180	4.498727321624756
181	4.495725154876709
182	4.492671012878418
183	4.4898762702941895
184	4.4871625900268555
185	4.484699726104736
186	4.482383728027344
187	4.4802775382995605
188	4.478382110595703
189	4.476808071136475
190	4.475247383117676
191	4.473721504211426
192	4.472315311431885
193	4.471102714538574
194	4.469693660736084
195	4.468556880950928
196	4.467490196228027
197	4.466377258300781
198	4.465435981750488
199	4.464231967926025
200	4.463273048400879
201	4.462107181549072
202	4.461372375488281
203	4.4609293937683105
204	4.4604082107543945
205	4.459913730621338
206	4.459588527679443
207	4.459343910217285
208	4.458982944488525
209	4.458215236663818
210	4.4576897621154785
211	4.457194805145264
212	4.456194877624512
213	4.455291271209717
214	4.454129695892334
215	4.453139781951904
216	4.452110767364502
217	4.451401710510254
218	4.450735092163086
219	4.4507880210876465
220	4.450959205627441
221	4.451183319091797
222	4.451572418212891
223	4.451941967010498
224	4.45263147354126
225	4.4534735679626465
226	4.454770088195801
227	4.456103324890137
228	4.457376480102539
229	4.458707332611084
230	4.459712028503418
231	4.460987091064453
232	4.462348461151123
233	4.463584899902344
234	4.464266300201416
235	4.464939117431641
236	4.465804100036621
237	4.466585159301758
238	4.467392444610596
239	4.4683403968811035
240	4.469254016876221
241	4.470624923706055
242	4.4722771644592285
243	4.47389554977417
244	4.4753804206848145
245	4.476638317108154
246	4.47793436050415
247	4.479089260101318
248	4.48073148727417
249	4.4824323654174805
250	4.484248161315918
251	4.486245155334473
252	4.4878010749816895
253	4.48933744430542
254	4.490475654602051
255	4.491671085357666
256	4.492587089538574
257	4.493429183959961
258	4.494411468505859
259	4.495489597320557
260	4.496557235717773
261	4.497819900512695
262	4.499265193939209
263	4.500771999359131
264	4.502534866333008
265	4.504470348358154
266	4.506065368652344
267	4.5078444480896
268	4.510049819946289
269	4.512906074523926
270	4.516059875488281
271	4.519400119781494
272	4.522724628448486
273	4.525800704956055
274	4.528869152069092
275	4.531322002410889
276	4.53379487991333
277	4.536204814910889
278	4.538693904876709
279	4.540959358215332
280	4.5434770584106445
281	4.5458903312683105
282	4.54849910736084
283	4.550882816314697
284	4.553212642669678
285	4.555619239807129
286	4.558443069458008
287	4.561391830444336
288	4.5641865730285645
289	4.566743850708008
290	4.5695905685424805
291	4.572711944580078
292	4.576021671295166
293	4.579192638397217
294	4.58259916305542
295	4.585826873779297
296	4.588925361633301
297	4.592344760894775
298	4.596220016479492
299	4.600419521331787
300	4.604796409606934
301	4.60886287689209
302	4.612320899963379
303	4.614977836608887
304	4.6174798011779785
305	4.619927406311035
306	4.6227335929870605
307	4.625707149505615
308	4.629174709320068
309	4.6328911781311035
310	4.636379241943359
311	4.639219760894775
312	4.641712188720703
313	4.644394874572754
314	4.647435665130615
315	4.650668621063232
316	4.6537861824035645
317	4.657375335693359
318	4.660392761230469
319	4.663144588470459
320	4.665534973144531
321	4.667802333831787
322	4.6699604988098145
323	4.672134876251221
324	4.6747002601623535
325	4.677425384521484
326	4.679889678955078
327	4.6822686195373535
328	4.684718132019043
329	4.687368392944336
330	4.690474987030029
331	4.693675994873047
332	4.697025775909424
333	4.700366497039795
334	4.703776836395264
335	4.707240581512451
336	4.710814476013184
337	4.7144317626953125
338	4.71821403503418
339	4.722269535064697
340	4.7264485359191895
341	4.730530738830566
342	4.734414100646973
343	4.738408088684082
344	4.7425689697265625
345	4.746953010559082
346	4.751599311828613
347	4.756557464599609
348	4.7615766525268555
349	4.76640510559082
350	4.77099609375
351	4.775313377380371
352	4.779443740844727
353	4.783830165863037
354	4.788449287414551
355	4.793220520019531
356	4.798131465911865
357	4.802844047546387
358	4.807311534881592
359	4.811317443847656
360	4.815293788909912
361	4.819215774536133
362	4.8230485916137695
363	4.827042102813721
364	4.831156253814697
365	4.835278511047363
366	4.839816093444824
367	4.844518184661865
368	4.849022388458252
369	4.853297710418701
370	4.857856750488281
371	4.862845420837402
372	4.867787837982178
373	4.872522830963135
374	4.8770880699157715
375	4.881735801696777
376	4.886430263519287
377	4.891385078430176
378	4.896636962890625
379	4.902011871337891
380	4.907322406768799
381	4.912539005279541
382	4.917232513427734
383	4.921557426452637
384	4.926088333129883
385	4.930922985076904
386	4.935647487640381
387	4.940544605255127
388	4.9455180168151855
389	4.950508117675781
390	4.955468654632568
391	4.960354328155518
392	4.96504020690918
393	4.969873905181885
394	4.97462797164917
395	4.979814529418945
396	4.98480749130249
397	4.989666938781738
398	4.994657516479492
399	4.999683856964111
400	5.004430770874023
401	5.009162425994873
402	5.0139641761779785
403	5.018795490264893
404	5.023796081542969
405	5.028602600097656
406	5.033335208892822
407	5.038038730621338
408	5.042859077453613
409	5.047834873199463
410	5.052916526794434
411	5.057946681976318
412	5.062912464141846
413	5.067482948303223
414	5.071967124938965
415	5.076484680175781
416	5.080870151519775
417	5.085258960723877
418	5.089725971221924
419	5.094223499298096
420	5.098753929138184
421	5.103538990020752
422	5.107912540435791
423	5.112533092498779
424	5.116959571838379
425	5.12145471572876
426	5.126070022583008
427	5.130861282348633
428	5.135833263397217
429	5.140955448150635
430	5.145876884460449
431	5.15095329284668
432	5.156244277954102
433	5.161471366882324
434	5.16670560836792
435	5.171744346618652
436	5.176825523376465
437	5.18225622177124
438	5.187815189361572
439	5.192973613739014
440	5.1979899406433105
441	5.2031025886535645
442	5.208493232727051
443	5.214013576507568
444	5.219482898712158
445	5.224977493286133
446	5.230379104614258
447	5.235291957855225
448	5.240185260772705
449	5.245213985443115
450	5.250504016876221
451	5.255843162536621
452	5.261224269866943
453	5.266668319702148
454	5.272253513336182
455	5.277837753295898
456	5.283631801605225
457	5.289371967315674
458	5.295280456542969
459	5.301252365112305
460	5.307488918304443
461	5.313475131988525
462	5.3194580078125
463	5.3252787590026855
464	5.331108093261719
465	5.336950302124023
466	5.342438220977783
467	5.347381591796875
468	5.352484703063965
469	5.357580661773682
470	5.362699508666992
471	5.367732048034668
472	5.372865676879883
473	5.378180503845215
474	5.383708953857422
475	5.38869571685791
476	5.393472671508789
477	5.398036003112793
478	5.403008460998535
479	5.408364772796631
480	5.414155006408691
481	5.420088768005371
482	5.426148891448975
483	5.431750774383545
484	5.436888694763184
485	5.441819667816162
486	5.446674346923828
487	5.45157527923584
488	5.4564714431762695
489	5.461390018463135
490	5.466379165649414
491	5.471023082733154
492	5.475966453552246
493	5.481449604034424
494	5.487296104431152
495	5.493186950683594
496	5.498849868774414
497	5.504394054412842
498	5.509671688079834
499	5.514801502227783
500	5.520106315612793
501	5.52561616897583
502	5.531185626983643
503	5.536685943603516
504	5.542132377624512
505	5.547565460205078
506	5.552985191345215
507	5.558258533477783
508	5.563823223114014
509	5.569356441497803
510	5.574952125549316
511	5.580694675445557
512	5.586354732513428
513	5.591510772705078
514	5.596892833709717
515	5.602595806121826
516	5.608319282531738
517	5.6142144203186035
518	5.620366096496582
519	5.626296520233154
520	5.631831645965576
521	5.637450218200684
522	5.642966270446777
523	5.648431301116943
524	5.653930187225342
525	5.6595258712768555
526	5.664878845214844
527	5.670355319976807
528	5.676222801208496
529	5.682188987731934
530	5.68832540512085
531	5.6945037841796875
532	5.700678825378418
533	5.706915855407715
534	5.712954998016357
535	5.718908786773682
536	5.725034713745117
537	5.7312092781066895
538	5.737485885620117
539	5.74382209777832
540	5.750162601470947
541	5.756553649902344
542	5.762886047363281
543	5.7692766189575195
544	5.775578498840332
545	5.781846523284912
546	5.7880144119262695
547	5.79420804977417
548	5.800479888916016
549	5.807000160217285
550	5.813616752624512
551	5.819999694824219
552	5.826365947723389
553	5.832548141479492
554	5.838803291320801
555	5.844846725463867
556	5.850948333740234
557	5.857333183288574
558	5.864013671875
559	5.870875358581543
560	5.877947807312012
561	5.885081768035889
562	5.89186429977417
563	5.898323059082031
564	5.9048895835876465
565	5.911658763885498
566	5.918149948120117
567	5.9247307777404785
568	5.931326866149902
569	5.937638759613037
570	5.943912506103516
571	5.9499688148498535
572	5.956036567687988
573	5.962176322937012
574	5.968435287475586
575	5.9746551513671875
576	5.981002330780029
577	5.987332820892334
578	5.99372673034668
579	5.999971866607666
580	6.006321907043457
581	6.012613773345947
582	6.018885612487793
583	6.025375843048096
584	6.031750679016113
585	6.037910461425781
586	6.04395866394043
587	6.049901008605957
588	6.055910110473633
589	6.061819076538086
590	6.067731857299805
591	6.073509216308594
592	6.079005241394043
593	6.084487438201904
594	6.090035438537598
595	6.095631122589111
596	6.101435661315918
597	6.107696533203125
598	6.113882064819336
599	6.119826316833496
600	6.125622749328613
601	6.131472110748291
602	6.137566566467285
603	6.143704414367676
604	6.14969539642334
605	6.155976295471191
606	6.1624016761779785
607	6.168702125549316
608	6.174989223480225
609	6.181070327758789
610	6.187345027923584
611	6.193330764770508
612	6.199165344238281
613	6.2047271728515625
614	6.209864616394043
615	6.214846134185791
616	6.2198567390441895
617	6.2249627113342285
618	6.230352878570557
619	6.235978126525879
620	6.241658687591553
621	6.247438430786133
622	6.252952575683594
623	6.258730411529541
624	6.264630317687988
625	6.2702412605285645
626	6.275458812713623
627	6.2805705070495605
628	6.285809516906738
629	6.291300296783447
630	6.296919822692871
631	6.302732944488525
632	6.308773040771484
633	6.314769744873047
634	6.320414066314697
635	6.326066017150879
636	6.3321404457092285
637	6.338562488555908
638	6.345286846160889
639	6.351552963256836
640	6.357239723205566
641	6.362552642822266
642	6.3678507804870605
643	6.373372554779053
644	6.378935813903809
645	6.384094715118408
646	6.388985633850098
647	6.393770217895508
648	6.3985276222229
649	6.403416633605957
650	6.408636093139648
651	6.413873195648193
652	6.418920993804932
653	6.423844337463379
654	6.42890739440918
655	6.433816909790039
656	6.4386677742004395
657	6.44368839263916
658	6.449162006378174
659	6.454867362976074
660	6.460646629333496
661	6.466385364532471
662	6.471923828125
663	6.47736120223999
664	6.482646942138672
665	6.488215923309326
666	6.493913173675537
667	6.499422073364258
668	6.504819869995117
669	6.509955883026123
670	6.514997482299805
671	6.520345211029053
672	6.525683403015137
673	6.531476020812988
674	6.5371994972229
675	6.543276786804199
676	6.5493292808532715
677	6.555352687835693
678	6.561214447021484
679	6.567082405090332
680	6.573272705078125
681	6.5795674324035645
682	6.58567476272583
683	6.5915350914001465
684	6.596919536590576
685	6.601837158203125
686	6.606966018676758
687	6.612255096435547
688	6.617863178253174
689	6.623659610748291
690	6.629337310791016
691	6.634640216827393
692	6.639682769775391
693	6.644742965698242
694	6.650115489959717
695	6.655453205108643
696	6.6608781814575195
697	6.666492462158203
698	6.672308444976807
699	6.678037643432617
700	6.683171272277832
701	6.688311576843262
702	6.69360876083374
703	6.6990065574646
704	6.704649925231934
705	6.709882736206055
706	6.715054035186768
707	6.719902038574219
708	6.7249956130981445
709	6.729889392852783
710	6.7349677085876465
711	6.740008354187012
712	6.744904518127441
713	6.74971866607666
714	6.75459623336792
715	6.759367942810059
716	6.764154434204102
717	6.769364356994629
718	6.774791717529297
719	6.780033111572266
720	6.784748077392578
721	6.789398670196533
722	6.7942399978637695
723	6.799145698547363
724	6.804434776306152
725	6.809960842132568
726	6.815570831298828
727	6.821120738983154
728	6.826113700866699
729	6.831085681915283
730	6.836374759674072
731	6.84182071685791
732	6.847275257110596
733	6.8529157638549805
734	6.858480453491211
735	6.863770008087158
736	6.869074821472168
737	6.874429225921631
738	6.879794120788574
739	6.885383605957031
740	6.890990734100342
741	6.896732330322266
742	6.902447700500488
743	6.907911777496338
744	6.913077354431152
745	6.917959213256836
746	6.9227705001831055
747	6.92783260345459
748	6.933164596557617
749	6.938436508178711
750	6.9438910484313965
751	6.949373722076416
752	6.954669952392578
753	6.95916748046875
754	6.963977813720703
755	6.9684858322143555
756	6.972908020019531
757	6.977499961853027
758	6.982761859893799
759	6.988289833068848
760	6.9933366775512695
761	6.9982147216796875
762	7.0029826164245605
763	7.007881164550781
764	7.012936592102051
765	7.017998695373535
766	7.023157119750977
767	7.028056621551514
768	7.032681465148926
769	7.037235260009766
770	7.041871547698975
771	7.046409606933594
772	7.050848960876465
773	7.054816722869873
774	7.0585761070251465
775	7.062435150146484
776	7.066423416137695
777	7.0704731941223145
778	7.0745930671691895
779	7.078878402709961
780	7.082817077636719
781	7.086605548858643
782	7.090329170227051
783	7.0939435958862305
784	7.097592830657959
785	7.101200103759766
786	7.1049089431762695
787	7.108707427978516
788	7.112586975097656
789	7.116513252258301
790	7.1206889152526855
791	7.125173568725586
792	7.129549026489258
793	7.1336517333984375
794	7.137471675872803
795	7.141043663024902
796	7.144261360168457
797	7.1475138664245605
798	7.15078067779541
799	7.154207229614258
800	7.157857894897461
801	7.161179542541504
802	7.164592266082764
803	7.168173789978027
804	7.171636581420898
805	7.175335884094238
806	7.178731918334961
807	7.182058334350586
808	7.185354709625244
809	7.188597679138184
810	7.191793918609619
811	7.195178031921387
812	7.198707580566406
813	7.202480792999268
814	7.2062811851501465
815	7.2101640701293945
816	7.214051723480225
817	7.217711925506592
818	7.221242904663086
819	7.224764823913574
820	7.228649616241455
821	7.232879638671875
822	7.237269878387451
823	7.241806983947754
824	7.24600887298584
825	7.249936103820801
826	7.253679275512695
827	7.257518768310547
828	7.261544227600098
829	7.265439033508301
830	7.2694525718688965
831	7.27338171005249
832	7.277353286743164
833	7.281411647796631
834	7.285447597503662
835	7.289358615875244
836	7.293262004852295
837	7.297332763671875
838	7.301945686340332
839	7.306594371795654
840	7.311095714569092
841	7.31524133682251
842	7.318702697753906
843	7.322342872619629
844	7.325754165649414
845	7.329286575317383
846	7.333102226257324
847	7.337127208709717
848	7.341254711151123
849	7.345005512237549
850	7.348371982574463
851	7.351935386657715
852	7.355610370635986
853	7.359763145446777
854	7.36430549621582
855	7.368809223175049
856	7.37307071685791
857	7.37748908996582
858	7.381940841674805
859	7.38645601272583
860	7.391039848327637
861	7.395333290100098
862	7.39968204498291
863	7.404080390930176
864	7.408298015594482
865	7.412042140960693
866	7.4156951904296875
867	7.419527053833008
868	7.423502445220947
869	7.42735481262207
870	7.431208610534668
871	7.434630870819092
872	7.437715530395508
873	7.44081449508667
874	7.444188594818115
875	7.447254657745361
876	7.450266361236572
877	7.453296661376953
878	7.456379413604736
879	7.459720611572266
880	7.46317195892334
881	7.46633768081665
882	7.469118595123291
883	7.471610069274902
884	7.47442102432251
885	7.477461814880371
886	7.480582237243652
887	7.483609199523926
888	7.486706733703613
889	7.489929676055908
890	7.493004322052002
891	7.4963483810424805
892	7.499543190002441
893	7.502659797668457
894	7.506054878234863
895	7.509611129760742
896	7.513339996337891
897	7.516662120819092
898	7.519974231719971
899	7.523548126220703
900	7.5270843505859375
901	7.530704021453857
902	7.534211158752441
903	7.537567615509033
904	7.540782928466797
905	7.544178485870361
906	7.547513484954834
907	7.550671100616455
908	7.553615093231201
909	7.556031227111816
910	7.558847427368164
911	7.561534404754639
912	7.564309597015381
913	7.5674896240234375
914	7.570818901062012
915	7.573997974395752
916	7.577118873596191
917	7.580398082733154
918	7.5836896896362305
919	7.587023735046387
920	7.590551853179932
921	7.594014644622803
922	7.596973419189453
923	7.600027561187744
924	7.603548049926758
925	7.607303619384766
926	7.610954284667969
927	7.614831924438477
928	7.61887788772583
929	7.622560024261475
930	7.62644100189209
931	7.629811763763428
932	7.633419513702393
933	7.637315273284912
934	7.64118766784668
935	7.644642353057861
936	7.647833347320557
937	7.651217460632324
938	7.654318332672119
939	7.657454967498779
940	7.660787582397461
941	7.664009094238281
942	7.667198657989502
943	7.670263290405273
944	7.673285961151123
945	7.6761016845703125
946	7.678616046905518
947	7.681169509887695
948	7.683978080749512
949	7.687014579772949
950	7.690390586853027
951	7.693728446960449
952	7.696966171264648
953	7.700136184692383
954	7.702919006347656
955	7.7058916091918945
956	7.708919525146484
957	7.712367057800293
958	7.715943813323975
959	7.719581604003906
960	7.723319053649902
961	7.727441310882568
962	7.731481552124023
963	7.735042095184326
964	7.738388538360596
965	7.741200923919678
966	7.744107246398926
967	7.747148036956787
968	7.750111103057861
969	7.753184795379639
970	7.756106853485107
971	7.758706092834473
972	7.761370658874512
973	7.764232158660889
974	7.767475128173828
975	7.770283222198486
976	7.773379325866699
977	7.77627420425415
978	7.779392242431641
979	7.782552719116211
980	7.7856550216674805
981	7.7891411781311035
982	7.792898654937744
983	7.796883583068848
984	7.800920009613037
985	7.804574012756348
986	7.808233261108398
987	7.812024116516113
988	7.815837860107422
989	7.8194580078125
990	7.822389602661133
991	7.824630260467529
992	7.8269572257995605
993	7.829838752746582
994	7.833368301391602
995	7.8364057540893555
996	7.8387579917907715
997	7.84104585647583
998	7.843223571777344
999	7.845748424530029
1000	7.848528861999512

==> resources/dataset/benchmark/backward/ligru_2_0_cudnn.txt <==
100	0.0085438013076782
600	0.0317284107208252
1100	0.0573665380477905
1600	0.0831779956817626
2100	0.1070677995681762
2600	0.1331051111221313
3100	0.1577519655227661
3600	0.183420181274414
4100	0.2074944972991943
4600	0.2334573745727539
5100	0.2591164112091064
5600	0.2844862461090088
6100	0.3091470718383789
6600	0.3339500665664673
7100	0.3598060131072998
7600	0.3848789930343628
8100	0.4096089363098144
8600	0.4370205163955688
9100	0.4632047414779663
9600	0.4886418104171753

==> resources/dataset/benchmark/backward/ligru_jit.txt <==
100	0.0239291667938232
600	0.1380464076995849
1100	0.2650473833084106
1600	0.3924339771270752
2100	0.5118458986282348
2600	0.6280851602554322
3100	0.7534299612045288
3600	0.8784875631332397
4100	0.9961384057998656
4600	1.1098328828811646
5100	1.2428770303726195
5600	1.347107982635498
6100	1.417349910736084
6600	1.635314702987671
7100	1.865253138542176
7600	2.099235224723816
8100	2.346961975097656
8600	2.611035323143005
9100	2.8896075248718263
9600	3.1727059364318846

==> resources/dataset/benchmark/backward/ligru_ours_16M.txt <==
100	0.08923180103302
600	0.3781392812728882
1100	0.6899152040481568
1600	0.9900355100631714
2100	1.293933916091919
2600	1.6142694234848023
3100	1.9104968547821044
3600	2.24717972278595
4100	2.561707878112793
4600	2.86179518699646
5100	3.171239471435547
5600	3.5371859550476072
6100	3.793002986907959
6600	4.190809822082519
7100	4.4284995794296265
7600	4.659322834014892
8100	5.070599246025085
8600	5.3638628959655765
9100	5.56998119354248
9600	7.53666501045227

==> resources/dataset/benchmark/backward/ligru_ours_33M.txt <==
100	0.0902785062789917
600	0.3819723844528198
1100	0.6948979616165161
1600	1.0244088411331176
2100	1.3140295505523685
2600	1.6464075565338134
3100	1.940568161010742
3600	2.2839651346206664
4100	2.647721028327942
4600	2.933354711532593
5100	3.249121975898743
5600	3.546547865867615
6100	3.870666170120239
6600	4.271383285522461
7100	4.506737565994262
7600	4.758380603790283
8100	5.214948177337647
8600	5.444776940345764
9100	5.729094076156616
9600	7.686779880523682

==> resources/dataset/benchmark/backward/ligru_vanilla_16M.txt <==
100	0.1251122236251831
600	0.7684638977050782
1100	1.4103657960891725
1600	2.100150513648986
2100	2.752663922309876
2600	3.435020613670349
3100	4.251059865951538
3600	5.411474084854126
4100	6.723009729385376
4600	8.183014059066773
5100	9.824350428581235
5600	11.54451892375946
6100	13.402157092094422
6600	15.4545307636261
7100	17.589359521865845
7600	19.86407673358917
8100	22.327666425704955
8600	24.986570525169373
9100	27.71133160591125
9600	30.54268403053284

==> resources/dataset/benchmark/backward/ligru_vanilla_33M.txt <==
100	0.1250935792922973
600	0.7692381620407105
1100	1.4306617259979248
1600	2.19753475189209
2100	3.3330665588378907
2600	4.651827359199524
3100	6.161988592147827
3600	7.88203706741333
4100	9.76490581035614
4600	11.886495971679688
5100	14.261593174934386
5600	16.761103439331055
6100	19.446899080276488
6600	22.36505444049835
7100	25.539426565170288
7600	28.836297464370727
8100	32.364872789382936
8600	36.17730104923248
9100	40.119566202163696
9600	44.163791275024415

==> resources/dataset/benchmark/backward/lstm_cudnn.txt <==
100	0.0082224607467651
600	0.0230336666107177
1100	0.0491232633590698
1600	0.0587706804275512
2100	0.0761745691299438
2600	0.0946133613586425
3100	0.1105648517608642
3600	0.1290255784988403
4100	0.1468288898468017
4600	0.1677282571792602
5100	0.1802722930908203
5600	0.1985284328460693
6100	0.2195655584335327
6600	0.2331038475036621
7100	0.2504953145980835
7600	0.2673444271087646
8100	0.2917622566223145
8600	0.3113366842269897
9100	0.3385217189788818
9600	0.3634844303131103

==> resources/dataset/benchmark/backward/lstm_cudnn_33M.txt <==
100	0.0208374500274658
600	0.1294358968734741
1100	0.239313006401062
1600	0.3488412618637085
2100	0.4550555229187011
2600	0.5661956310272217
3100	0.6779175996780396
3600	0.7839696168899536
4100	0.8989079713821411
4600	1.0042415142059329
5100	1.1137190818786622
5600	1.2220627546310423
6100	1.3249593734741212
6600	1.4412028789520264
7100	1.5422781229019165
7600	1.6460050344467163
8100	1.7471056699752807
8600	1.8665748834609983
9100	1.967231130599976
9600	2.09052631855011

==> resources/dataset/benchmark/backward/lstm_cupy_33M.txt <==
100	0.1888740539550781
600	1.1587925672531127
1100	2.1327605962753298
1600	3.097773718833923
2100	4.092762064933777
2600	5.048657202720642
3100	6.002173328399659
3600	7.006803822517395
4100	8.089840579032899
4600	8.981701731681824
5100	9.965334868431093
5600	10.867047595977784
6100	11.95665237903595
6600	13.139330840110778
7100	14.013828659057618
7600	14.862663197517396
8100	15.84833927154541
8600	16.689946627616884
9100	17.65835738182068
9600	28.171009683609007

==> resources/dataset/benchmark/backward/lstm_vanilla_33M.txt <==
100	0.1504029273986816
600	0.9247071743011476
1100	1.7340274333953858
1600	2.68717679977417
2100	4.094809341430664
2600	5.789225912094116
3100	7.75211009979248
3600	10.061043524742129
4100	12.571781158447266
4600	15.359578371047974
5100	18.44190592765808
5600	21.819128251075742
6100	25.44838654994965
6600	29.44761197566986
7100	33.71271131038666
7600	38.15180220603943
8100	42.928714179992674
8600	47.92994086742401
9100	53.25910587310791
9600	58.94019160270691

==> resources/dataset/benchmark/inference/ligru_2_0_cudnn.txt <==
100	0.0074330329895019
600	0.0264055490493774
1100	0.048498511314392
1600	0.0722687005996704
2100	0.0934748411178588
2600	0.116974139213562
3100	0.1388858795166015
3600	0.1621373414993286
4100	0.183254075050354
4600	0.2059771537780761
5100	0.2290713548660278
5600	0.2498401403427124
6100	0.2740376710891724
6600	0.2941891670227051
7100	0.3188130855560303
7600	0.3412889003753662
8100	0.3614151954650879
8600	0.3855638265609741
9100	0.4066092014312744
9600	0.4312264680862426

==> resources/dataset/benchmark/inference/ligru_jit.txt <==
100	0.0138734340667724
600	0.0758392572402954
1100	0.17820565700531
1600	0.2713337421417236
2100	0.3415204524993896
2600	0.4209129333496094
3100	0.5005189180374146
3600	0.5827223777770996
4100	0.665925121307373
4600	0.7499732732772827
5100	0.836752986907959
5600	0.9158955097198488
6100	0.9720124959945678
6600	1.0425374269485477
7100	1.1207130908966063
7600	1.2029927015304565
8100	1.2844289779663085
8600	1.3618564844131469
9100	1.4359663009643555
9600	1.520072841644287

==> resources/dataset/benchmark/inference/ligru_ours_16M.txt <==
100	0.0350456714630127
600	0.1336533308029174
1100	0.2467005729675292
1600	0.367051887512207
2100	0.4901389598846435
2600	0.6253490447998047
3100	0.7363560438156128
3600	0.8346089839935302
4100	0.9722069025039672
4600	1.05947585105896
5100	1.6788403749465943
5600	1.8451816082000727
6100	1.4203317403793334
6600	1.6240563154220582
7100	1.6360413551330566
7600	1.74688560962677
8100	1.9165618658065795
8600	2.0131582975387574
9100	2.058352875709533
9600	2.221264934539795

==> resources/dataset/benchmark/inference/ligru_ours_33M.txt <==
100	0.0291919231414794
600	0.1463968276977539
1100	0.2690712690353393
1600	0.4089125156402587
2100	0.531106972694397
2600	0.6826003074645997
3100	0.8105566024780273
3600	0.9264816522598268
4100	1.0786586284637452
4600	1.1659871339797974
5100	1.8372183322906488
5600	1.9753933906555177
6100	1.5607723236083983
6600	1.7574782371520996
7100	1.8107092142105103
7600	1.920844411849976
8100	2.1152840852737427
8600	2.193342447280884
9100	2.2751087665557863
9600	2.461092948913574

==> resources/dataset/benchmark/inference/ligru_vanilla_16M.txt <==
100	0.088603138923645
600	0.5144942045211792
1100	0.9274540185928344
1600	1.453559970855713
2100	1.8882031202316285
2600	2.334391069412232
3100	2.8131492137908936
3600	3.192234230041504
4100	3.7035007238388062
4600	4.062517070770264
5100	6.267158246040344
5600	6.846025156974792
6100	5.331749129295349
6600	6.03080050945282
7100	6.326202774047852
7600	6.719198298454285
8100	7.206056261062622
8600	7.61027500629425
9100	8.115603518486022
9600	8.480423307418823

==> resources/dataset/benchmark/inference/ligru_vanilla_33M.txt <==
100	0.0863146781921386
600	0.5102159261703492
1100	0.9644337892532348
1600	1.466589093208313
2100	1.9070860385894768
2600	2.381550359725952
3100	2.829272437095642
3600	3.2069956779479982
4100	3.687961006164551
4600	4.09444146156311
5100	6.314102292060852
5600	6.834901809692383
6100	5.386594367027283
6600	5.821154737472535
7100	6.401767897605896
7600	6.7311012744903564
8100	7.282964539527893
8600	7.697983694076538
9100	8.076488256454468
9600	8.660322546958923

==> resources/dataset/benchmark/inference/lstm_cudnn.txt <==
100	0.0041847229003906
600	0.0162801265716552
1100	0.0291074991226196
1600	0.0437173128128051
2100	0.0561210393905639
2600	0.0686697721481323
3100	0.0817435026168823
3600	0.0954811811447143
4100	0.1121648073196411
4600	0.1228375673294067
5100	0.1363492965698242
5600	0.1519088268280029
6100	0.1626248836517334
6600	0.1739192247390747
7100	0.1854413509368896
7600	0.2045303344726562
8100	0.2146075248718261
8600	0.2285369157791137
9100	0.2431623458862304
9600	0.2532999992370605

==> resources/dataset/benchmark/inference/lstm_cudnn_33M.txt <==
100	0.0108442068099975
600	0.0612900018692016
1100	0.1145415782928466
1600	0.1664495229721069
2100	0.2203215837478637
2600	0.2724988937377929
3100	0.3250515222549438
3600	0.3777567863464355
4100	0.4318962812423706
4600	0.4869872331619262
5100	0.5358641624450684
5600	0.5863714694976807
6100	0.6393927097320556
6600	0.6961596965789795
7100	0.7476090669631958
7600	0.7981292247772217
8100	0.8513909816741944
8600	0.9062740325927734
9100	0.9567925691604614
9600	1.012772226333618

==> resources/dataset/benchmark/inference/lstm_cupy_33M.txt <==
100	0.0243095874786376
600	0.1558446884155273
1100	0.4035619258880615
1600	0.5949649810791016
2100	0.783756160736084
2600	0.956997799873352
3100	1.1302525043487548
3600	1.281908917427063
4100	1.5068615674972534
4600	1.6368629693984986
5100	2.130397844314575
5600	2.647721219062805
6100	2.204736590385437
6600	2.387517046928406
7100	2.57297260761261
7600	2.7453630208969115
8100	2.950322151184082
8600	3.157117748260498
9100	3.2714190006256105
9600	3.5108261823654177

==> resources/dataset/benchmark/inference/lstm_vanilla_33M.txt <==
100	0.1504029273986816
600	0.9247071743011476
1100	1.7340274333953858
1600	2.68717679977417
2100	4.094809341430664
2600	5.789225912094116
3100	7.75211009979248
3600	10.061043524742129
4100	12.571781158447266
4600	15.359578371047974
5100	18.44190592765808
5600	21.819128251075742
6100	25.44838654994965
6600	29.44761197566986
7100	33.71271131038666
7600	38.15180220603943
8100	42.928714179992674
8600	47.92994086742401
9100	53.25910587310791
9600	58.94019160270691
